Data-driven model predictive control of battery storage units

In many state-of-the-art control approaches for power systems with storage units, an explicit model of the storage dynamics is required. With growing numbers of storage units, identifying these dynamics can be cumbersome. This paper employs recent data-driven control approaches that do not require an explicit identification step. Instead, they use measured input/output data in control formulations. In detail, we propose an economic data-driven model predictive control (MPC) scheme to operate a small power system with input-nonlinear battery dynamics. First, a linear data-driven MPC approach that uses a slack variable to account for plant-model-mismatch is proposed. In a second step, an input-nonlinear data-driven MPC scheme is deduced. Comparisons with a reference indicate that the linear data-driven MPC approximates the nonlinear plant in an acceptable manner. Even better results, however, can be obtained with the input-nonlinear data-driven MPC scheme which provides increased prediction accuracy.

==> simulation-data/box-plot-data-nonlinear-dynamics/box-plots-dd-data-linear-aprox.csv <==
Step 0,Step 1,Step 2,Step 3,Step 4,Step 5,Step 6,Step 7,Step 8,Step 9
0.0031215000000002213,0.006834399999999796,0.010963620000000063,0.015789940000000113,0.01724196999999994,0.02011381000000001,0.021818029999999933,0.025355960000000177,0.0280047699999999,0.030167580000000083
0.00380056999999967,0.00845230000000008,0.013815960000000072,0.01569156000000005,0.018545550000000022,0.01914231000000033,0.02212606000000017,0.02359033999999971,0.022944830000000138,0.021917789999999826
0.006283559999999966,0.013089130000000004,0.01671240000000007,0.020596149999999813,0.019809480000000157,0.020266439999999886,0.01955927000000024,0.01596429999999982,0.01038407000000019,0.00272406000000025
0.007932210000000106,0.012564269999999933,0.015972479999999845,0.011857430000000058,0.009499459999999793,0.005202179999999945,0.003366500000000272,0.014061840000000103,0.02963855000000004,0.040002840000000095
0.004533670000000045,0.004357919999999904,0.006575540000000046,0.015097869999999958,0.025670230000000238,0.03925472000000019,0.055630579999999874,0.07679885999999936,0.09414014000000037,0.10445011000000015
0.003208389999999728,0.024085540000000183,0.03990582999999992,0.05610090000000012,0.07539929999999995,0.09245081999999982,0.11465061999999993,0.13402578999999992,0.14305711,0.14583625000000033
0.024432790000000093,0.0577977999999999,0.09174776000000007,0.12331346000000032,0.15277887000000057,0.17548787999999949,0.19727367999999945,0.21341125000000005,0.21616489999999988,0.2148677000000001
0.034486039999999996,0.07020951999999969,0.10712513000000001,0.13733810000000002,0.16157058000000024,0.18287867000000002,0.19776247999999974,0.20227910000000016,0.20106420000000025,0.20300838
0.03551793999999964,0.07255725000000002,0.10500068999999979,0.12924448000000055,0.15140960999999997,0.16840736999999972,0.17388850000000033,0.17347582000000017,0.17566539999999975,0.1767708800000003
0.03633669000000017,0.06560570999999982,0.0893753799999999,0.10999310000000051,0.12598777000000005,0.13251500999999966,0.13328676000000073,0.13628094999999973,0.13755890000000015,0.13963434999999969
0.032834429999999415,0.05628276999999926,0.07565876000000049,0.09201349000000025,0.09825573999999992,0.09930635999999993,0.10218442000000039,0.1033416099999993,0.10575782999999994,0.10389170000000014
0.022414959999999873,0.03746776000000018,0.05081508000000046,0.055395279999999936,0.055900649999999885,0.05841840000000076,0.05895511000000031,0.06114438,0.05855213999999975,0.053188829999999854
0.015740450000000017,0.02643985999999998,0.030068319999999815,0.02899083999999963,0.03165871000000031,0.03296969999999977,0.0357587800000001,0.033559370000000754,0.028519440000000174,0.026973739999999857
0.011687590000000192,0.01471334000000013,0.01277929000000011,0.014472279999999671,0.016072859999999523,0.01971536000000018,0.01895183999999972,0.014426990000000472,0.012760590000000072,0.018190870000000636
0.0014029000000004288,0.0015186999999992068,0.001433229999999952,0.0021097900000004444,0.0011011500000002172,0.0005777599999996497,0.0061648700000001,0.00823058000000021,0.0027193600000003926,0.0068635900000000305
0.004753999999999259,0.005814860000000088,0.008397840000000656,0.007648429999999706,0.009896040000000106,0.015890650000000228,0.01848372999999981,0.013188999999999673,0.018047939999999763,0.023174930000000593
0.0021631900000000925,0.005315650000000005,0.005540919999999616,0.0089524299999999,0.01502667000000013,0.017243749999999558,0.011419639999999731,0.016127609999999848,0.021398990000000673,0.021939849999999872
0.0036870700000006806,0.00420790999999987,0.00802144999999932,0.014698390000000394,0.01712384999999994,0.011313409999999635,0.01603684999999988,0.021440919999999863,0.02200157999999952,0.024803219999999904
0.00013626000000055427,0.0032971399999999207,0.009361320000000006,0.011210140000000202,0.005485089999999637,0.010516829999999366,0.016423770000000282,0.01716609999999985,0.019909610000000022,0.026086099999999668
0.003138169999999718,0.009017260000000249,0.010582659999999855,0.0044225700000000145,0.009322100000000333,0.015174209999999633,0.015843989999999586,0.018507750000000378,0.024669079999999788,0.02859388999999979
0.005017300000000446,0.006116999999999706,0.000833560000000233,0.0028265100000002263,0.008380839999999168,0.008940639999999611,0.011427799999999877,0.01763099000000068,0.021549229999999753,0.0247728300000003
0.0010857699999995418,0.005849109999999769,0.002194040000000008,0.0035334799999997557,0.004316829999999605,0.007048359999999754,0.013848409999999589,0.018042020000000214,0.021267809999999887,0.026641530000000024
0.00616264000000033,0.002079639999999827,0.004321929999999696,0.005951449999999525,0.008768319999999719,0.015427469999999666,0.01936880000000052,0.022553330000000038,0.028025310000000303,0.03163305999999988
0.0037220200000005477,0.00985642999999925,0.011107560000000127,0.013178480000000548,0.019408359999999902,0.02297695000000033,0.025626480000000118,0.03072706000000025,0.03426519000000017,0.03511865000000025
0.004735039999999913,0.005160059999999689,0.005865420000000121,0.009907580000000138,0.012759540000000236,0.015030480000000068,0.019662080000000248,0.022787679999999977,0.02307207,0.02359500999999975
0.0001375699999996982,0.00015739999999997423,0.0026010400000000544,0.0036479000000002593,0.0038932599999998985,0.007240840000000137,0.008705990000000163,0.005383989999999894,0.013700319999999877,0.01786729999999981
0.0004473100000002006,0.0011181599999998681,0.00034486000000022443,0.0023921100000001694,0.0037858199999996067,0.007921559999999772,0.024485159999999784,0.05318768000000018,0.08898384000000004,0.12682521999999974
0.0009862499999995222,0.00018199999999968242,0.003177060000000065,0.0057990800000000675,0.009378959999999825,0.02652019999999977,0.05625075000000024,0.0928216199999996,0.13085730000000018,0.16207515999999988
0.001965659999999758,0.005658330000000156,0.008294339999999956,0.012714009999999831,0.030535089999999876,0.06075016999999994,0.0980057000000003,0.13679174000000005,0.16819476,0.19498046000000002
0.003885879999999897,0.006708399999999948,0.01054934999999979,0.02880585999999985,0.059379760000000115,0.09693843999999974,0.13619293,0.16800843,0.1948280899999999,0.21971925999999997
0.0030388699999996938,0.006685870000000094,0.025134699999999732,0.05637053000000014,0.0944167600000001,0.13416393999999965,0.16677768000000004,0.19406087999999988,0.2189712600000001,0.24333207999999995
0.00369665000000019,0.022334489999999985,0.05372261000000034,0.09225031999999977,0.13268626999999977,0.1660950699999999,0.19445243999999984,0.22006950000000003,0.24464496999999996,0.26899556
0.018712279999999915,0.05042480999999999,0.08828035999999972,0.12742346999999965,0.16011086000000008,0.1873124399999999,0.21227107,0.23731912,0.24187192999999996,0.24003024
0.029750080000000345,0.06619894999999998,0.10362382999999964,0.13351212999999995,0.15989078999999995,0.18515081,0.18954086999999997,0.18974959000000002,0.19004282000000006,0.18767226999999997
0.03665845000000001,0.07419131999999973,0.1039994099999999,0.12996392,0.15494693999999998,0.15918030000000005,0.15764182999999998,0.15594467000000006,0.1514236,0.14543652
0.03861886999999964,0.06911928,0.09591591,0.12170176999999993,0.12604483,0.12482187,0.12219173000000005,0.11727576,0.11085480999999997,0.10559045
0.03197296000000005,0.05964620999999992,0.08678755999999999,0.09289367000000004,0.09101289000000001,0.08952878999999997,0.08492271000000001,0.07865772999999998,0.07373922,0.0697488
0.02926839999999986,0.05741395000000005,0.06527422999999999,0.06453045000000002,0.062043260000000044,0.05861523000000002,0.052874980000000016,0.04847290999999998,0.045257009999999986,0.04243350000000001
0.030217110000000047,0.03640167999999999,0.03671965999999993,0.03650481999999999,0.033256859999999944,0.028785600000000022,0.025186170000000008,0.022393849999999937,0.020254309999999998,0.018346609999999985
0.009653310000000026,0.009353899999999915,0.009722360000000041,0.008671509999999993,0.00445066999999999,0.001809100000000008,5.389000000000088e-05,0.0016179200000000504,0.0028753500000000543,0.003849780000000025
0.0043405900000000885,0.0044608000000000425,0.004431509999999972,0.003705749999999952,0.0013570800000000105,0.00043999999999999595,0.001544679999999965,0.002406029999999948,0.0030926300000000406,0.003584310000000035
0.002331340000000015,0.0023921700000000268,0.0021888300000000305,0.001561120000000027,4.911000000001886e-05,0.0011005800000000177,0.001719800000000049,0.0021029799999999765,0.002405309999999994,0.002645609999999965
0.0013835300000000217,0.0013890900000000928,0.0011036600000000063,0.0005526000000000142,0.0003706199999999882,0.0009844900000000045,0.0012507200000000385,0.0013024999999999842,0.0013558500000000473,0.0015126500000000043
0.0007878700000000238,0.000621919999999998,0.00044455999999998275,0.00024594000000000005,0.00023335999999996027,0.0004646299999999659,0.0004332900000000306,0.0003466300000000144,0.00035984000000000016,0.0004836400000000074
0.0002643500000000243,0.0002247499999999958,0.00036163000000000167,0.00038458000000002324,0.00025941000000001546,0.0003693100000000116,0.00047215999999999925,0.0005814299999999939,0.0005761899999999764,0.0004851300000000003
0.0002813999999999872,0.0004769800000000157,0.0007096200000000219,0.0009198899999999788,0.0010879699999999937,0.0012433399999999817,0.0013595100000000082,0.0014442399999999855,0.0014528899999999845,0.0013856099999999816
0.00028191999999999107,0.0004841400000000218,0.0007195199999999735,0.0009351799999999799,0.0011116999999999932,0.0012683199999999895,0.001384720000000006,0.0014688400000000268,0.001478030000000019,0.0014113700000000229
0.00028082000000001495,0.0004560399999999909,0.0006748500000000046,0.0007642099999999874,0.0008125800000000072,0.000807940000000007,0.0006803000000000226,0.0006097099999999855,0.0005666500000000019,1.620000000035482e-06
0.0002506400000000242,0.0004114499999999799,0.000503179999999992,0.0004835300000000098,0.0003934199999999777,0.00017695000000000904,5.8000000000002494e-05,0.00016276999999997877,0.0006880600000001014,0.0014718599999999915
0.00022620000000000973,0.00026566999999999563,0.00023858999999998298,0.00017078999999997624,4.835999999996954e-05,0.00027904000000000817,0.0003767799999999655,0.0008954600000000701,0.0016471100000000627,0.0022313099999999864
0.0001330700000000129,4.0490000000004134e-05,1.547999999995664e-05,0.00041035000000000377,0.0008311800000000424,0.0011496199999999623,0.0020196499999999284,0.002958380000000038,0.0034974800000000528,0.004484179999999949
1.99200000000066e-05,7.409999999985484e-06,0.0005680099999999522,0.00014831000000004035,0.0003173399999999993,0.0002995599999999765,0.0006534400000000051,0.0009105100000000865,4.869999999934649e-06,0.0027645800000000165
9.214000000001832e-05,0.0005981699999999535,0.00013019999999996923,0.00013666000000001066,0.00015165000000005868,7.878999999999525e-05,0.00029466000000000214,0.0014779199999999104,0.0013355999999999923,0.0019290200000000035
0.0005431999999999659,8.116999999996377e-05,0.00018879999999998898,0.00020167000000004265,0.0012549199999999372,0.001581779999999977,0.0015503000000000045,0.00552279,0.006548060000000078,0.008557370000000009
0.00042827000000000837,0.0004022799999999771,0.0006038000000000432,0.0004075900000000132,0.0007379200000000585,0.0018478100000000053,0.0025035599999999603,0.0032026899999999525,0.0055949100000000085,0.010728440000000006
0.00020777000000005152,0.00043658000000001973,7.206999999997965e-05,0.0016221699999999784,0.0035028200000000176,0.005268810000000013,0.007699820000000024,0.011357439999999941,0.017038910000000018,0.02557541000000002
0.0006943000000000366,0.0010673199999999827,0.0008399500000000337,0.00035053000000007106,0.0004124399999999584,0.0008294699999999988,0.0008558899999999703,0.005609809999999937,0.005954989999999993,0.006230500000000028
0.00015387999999993962,0.0002482299999999604,0.0008390099999999734,0.0008847100000000108,0.0005338000000000287,0.002242709999999981,0.00713462999999992,0.0076358899999999785,0.0075496999999999925,0.007953649999999979
0.0007234299999999694,0.0014612899999999485,0.0016978500000000007,0.0015814700000000848,0.003252269999999946,0.008049039999999952,0.008508819999999973,0.008375630000000078,0.008421200000000018,0.008153929999999976
0.0006046599999999236,0.0007317000000000018,0.00042386999999999286,0.0017532900000000184,0.00636338000000003,0.006620760000000003,0.006287579999999959,0.0063113799999999776,0.005856409999999979,0.00419122999999999
0.00013466000000006417,0.0002070799999999151,0.001078530000000022,0.005421649999999945,0.005456479999999986,0.004782210000000009,0.0041468199999999955,0.0035861099999999757,0.0020103500000000496,0.0009282299999999744
0.0004029299999999125,0.0008213899999999219,0.005071139999999974,0.0050215599999999805,0.004381080000000037,0.0037527600000000216,0.0032769599999999954,0.0017514899999999667,0.0006682700000000263,0.00034325000000001715
0.0005490099999999609,0.004358459999999953,0.0035417699999999996,0.00204940000000009,0.0015024399999999938,0.0007031599999999805,0.0008390900000000423,0.0019354799999999894,0.00305774999999997,0.0036513299999999527
0.0038235399999999586,0.002992309999999998,0.001421230000000051,0.0010415799999999864,0.0004286000000000012,0.000944680000000031,0.0017537599999999376,0.002691459999999979,0.0032969600000000154,0.0031070300000000106
0.0008358000000000532,0.0024312399999999457,0.0030803699999999434,0.0033820199999999856,0.004410389999999986,0.0048980200000000584,0.005294720000000086,0.0055170599999999625,0.005345050000000073,0.003944299999999901
5.400000000488347e-07,0.00012230000000001962,0.0006600199999999834,0.0014562900000000267,0.0020033499999999593,0.0023642900000000466,0.0032094299999999576,0.0046105699999999805,0.007056210000000007,0.009300719999999985
0.0002356099999999417,0.0007489999999999997,0.0016144000000000158,0.0028097499999999442,0.00401691000000004,0.00587521000000002,0.008731550000000032,0.012293620000000005,0.014769169999999998,0.019381289999999995
0.0007326699999999908,0.0018420100000000605,0.0022309699999999433,0.0024503099999999556,0.0030563299999999405,0.003734539999999953,0.005568069999999925,0.007829179999999991,0.007552379999999914,0.006583709999999909
0.0012680300000000866,0.0016942599999999475,0.002007839999999983,0.002505360000000012,0.003013479999999902,0.0046363400000000166,0.006514149999999996,0.006038980000000027,0.00517456000000005,0.004015569999999968
0.0007028099999999426,0.0011532799999999233,0.0018483300000000646,0.002627509999999944,0.004440230000000045,0.006514149999999996,0.006139480000000086,0.005396700000000032,0.004347120000000038,0.0031300200000000666
8.38000000003003e-06,0.000376550000000031,0.0008930600000000011,0.0034088399999999686,0.006514149999999996,0.00772834,0.008736950000000077,0.009052769999999932,0.008470010000000028,0.0159262
0.0003594400000000997,0.000835079999999988,0.0032635300000000145,0.006514149999999996,0.008373919999999924,0.009973710000000025,0.010651670000000002,0.010712339999999987,0.018687169999999975,0.023445590000000016
0.0005669399999999047,0.0030680699999999783,0.006514149999999996,0.008598410000000056,0.010696519999999987,0.01189868999999999,0.012636940000000041,0.021149399999999985,0.026246679999999967,0.028707949999999982
0.002781440000000024,0.006514149999999996,0.008969960000000055,0.011441310000000038,0.012787500000000063,0.013806370000000068,0.022517189999999965,0.028042320000000065,0.030970249999999977,0.033150579999999985
0.006514149999999996,0.009338240000000053,0.012625879999999978,0.014939909999999945,0.016082829999999992,0.02459507999999999,0.029654529999999957,0.03231757999999996,0.034717160000000025,0.034785909999999975
0.002906289999999978,0.0056089299999999565,0.007328069999999909,0.008095030000000003,0.016072520000000035,0.020607319999999985,0.02284421999999997,0.02502198,0.02509591,0.023068189999999933
0.0036243300000000644,0.005658020000000041,0.007149630000000018,0.016368640000000045,0.021318210000000004,0.024119740000000056,0.027173459999999983,0.027269050000000017,0.025410299999999997,0.027596090000000018
0.002407680000000023,0.004023919999999959,0.013508870000000006,0.01894824000000006,0.02259323000000002,0.027173459999999983,0.029178559999999965,0.02832390000000007,0.031033140000000015,0.03609517000000001
0.0022874499999999687,0.012467500000000076,0.01830153000000001,0.021637440000000008,0.027173459999999983,0.029747760000000012,0.029401720000000076,0.03249329000000001,0.03807756000000001,0.03861500999999995
0.011191040000000041,0.01745398000000009,0.021203450000000013,0.027173459999999983,0.029781009999999997,0.029534810000000022,0.03265370000000001,0.038384680000000004,0.039023599999999936,0.03921907000000002
0.009869860000000008,0.01716252000000007,0.027173459999999983,0.031741629999999965,0.03685077000000003,0.04184957999999994,0.045056039999999964,0.05249413999999997,0.06146499,0.06608428
0.0026225500000000013,0.0037022399999999678,0.0021775000000000544,0.008173000000000097,0.011810880000000024,0.01180055000000002,0.012300599999999995,0.01209256000000003,0.012775619999999988,0.014264339999999986
0.0016422999999999854,0.0005235900000000182,0.007160800000000078,0.012216600000000022,0.013802599999999998,0.015778699999999923,0.0170108699999999,0.01920527999999999,0.021779309999999996,0.02534385
0.0003803500000000293,0.006590010000000035,0.012216600000000022,0.014139860000000004,0.016081380000000034,0.017136339999999972,0.018954519999999975,0.02137191999999999,0.025087740000000025,0.026038910000000026
0.006907710000000011,0.012216600000000022,0.013854759999999966,0.01673841999999992,0.019870390000000016,0.02082790000000001,0.02397773999999997,0.02829222999999992,0.03703071000000002,0.04190060000000001
0.012216600000000022,0.014608600000000083,0.01823375000000005,0.020701370000000052,0.024521519999999963,0.029174429999999973,0.034730150000000015,0.03672063000000003,0.040285959999999954,0.041941110000000004
0.0006758700000000228,0.0016972800000000232,0.0008948300000000131,0.0003655900000000267,0.00174763,2.4339999999956063e-05,0.006813700000000034,0.009790859999999957,0.011463159999999972,0.011517779999999977
4.4049999999962175e-05,0.0012400599999999873,0.002505570000000068,0.0021109300000000664,0.0036823999999999746,0.009968859999999968,0.012339949999999988,0.013835070000000005,0.013529860000000005,0.011347889999999916
0.0026756599999999686,0.0055630800000000535,0.00677105999999994,0.010173270000000012,0.01844019000000008,0.023134169999999954,0.02729082000000005,0.028819130000000026,0.027914090000000003,0.03177352
0.003024389999999988,0.004225839999999925,0.007587180000000027,0.015502400000000027,0.019867120000000016,0.023687889999999934,0.024661429999999984,0.02347750000000004,0.027493580000000017,0.02745974000000001
0.0010005299999999995,0.004087109999999949,0.011686839999999976,0.015649339999999956,0.019456180000000045,0.020570899999999948,0.019549099999999986,0.023654500000000023,0.02365315000000001,0.02273845000000002
0.0032616699999999943,0.011086409999999991,0.015154279999999964,0.018633780000000044,0.019990419999999953,0.019313380000000047,0.023654500000000023,0.023747499999999977,0.023222920000000036,0.02341048000000001
0.008499739999999978,0.013280459999999938,0.017170650000000065,0.01844004999999993,0.01843083000000001,0.023654500000000023,0.02409578000000001,0.024101280000000003,0.024613569999999974,0.02399260000000003
0.0005774800000000191,0.00017353999999991654,0.001719540000000075,0.0031706400000000023,0.005112009999999945,0.005666689999999974,0.00602764999999994,0.006693299999999902,0.0022452499999999764,0.0014252299999999996
0.0070945800000000725,0.010589259999999934,0.013906540000000023,0.023654500000000023,0.026654550000000055,0.029562190000000044,0.03252350999999998,0.03379356,0.03707825999999992,0.04181099999999999
0.0017136600000000612,0.0028466499999999506,0.00380444000000002,0.004702890000000015,0.004952329999999949,0.005103780000000002,0.006355310000000003,0.003824150000000026,0.0005978300000000214,0.0005526000000000142
0.0009585800000000422,0.002151300000000078,0.003960030000000003,0.005348350000000002,0.005582179999999992,0.010494779999999926,0.01434733999999993,0.01815859000000003,0.01951119000000001,0.01891434999999997
0.0011231500000000727,0.002872680000000072,0.003974519999999981,0.0035725799999999364,0.008099499999999926,0.01148023999999992,0.014802209999999982,0.01606350000000001,0.015272260000000037,0.012838840000000018
0.0022130900000000286,0.0034038699999999755,0.0030169999999999364,0.0074991699999999994,0.010423999999999989,0.013133540000000055,0.013893929999999999,0.012912770000000018,0.010394030000000054,0.008135520000000063
0.0009381199999999312,0.0002612800000000304,0.004264690000000071,0.006315559999999998,0.008514559999999949,0.008810109999999982,0.007291080000000005,0.004462250000000001,0.002098870000000086,9.233999999991305e-05
0.0006644999999999568,0.0033214300000000696,0.0052567199999999925,0.007042659999999978,0.007335880000000017,0.0057810999999999835,0.002591170000000087,9.532999999994907e-05,0.001769230000000066,0.0028108599999999706
0.004088470000000011,0.006054209999999949,0.007617929999999995,0.007335880000000017,0.005383059999999995,0.0018294699999999997,0.0011271800000000054,0.0032001200000000285,0.003441530000000026,0.0031535899999999284
0.0034303099999999365,0.00625872999999999,0.007335880000000017,0.005499730000000036,0.0032874500000000806,0.0017586500000000838,0.0008392200000000294,0.0011534500000000003,0.001487079999999974,0.0008266299999999394
0.005052410000000007,0.007335880000000017,0.006161190000000039,0.005083700000000024,0.003999839999999977,0.0031166700000000436,0.00375375,0.004187739999999884,0.003854040000000003,0.003994579999999859
0.007335880000000017,0.0059602600000000505,0.00650702000000003,0.007658209999999999,0.008294679999999999,0.00934394000000005,0.010983540000000014,0.011531530000000068,0.011637069999999916,0.013559780000000021
0.002239079999999949,0.004876050000000021,0.00587803000000009,0.006341090000000049,0.0056307399999999674,0.004963400000000062,0.004989590000000099,0.005329670000000064,0.00345348000000012,0.0014832200000001183
0.0020961899999999423,0.0028451700000000635,0.0026029400000000535,0.0002253999999999312,0.0015090500000001228,0.0016984799999999467,0.0019165500000000169,0.004185319999999937,0.006295910000000182,0.007902279999999928
0.0011002700000000143,0.0008780699999999531,0.0023515800000000198,0.00434878999999988,0.005149150000000047,0.006044780000000083,0.009419539999999893,0.012337800000000065,0.0138740799999999,0.02086146
0.0007005300000000325,0.004689329999999936,0.007269769999999953,0.008511190000000113,0.009342790000000045,0.012435280000000049,0.01509596000000002,0.016525250000000158,0.023580019999999924,0.026006399999999985
0.003788899999999984,0.006444859999999997,0.007594969999999979,0.00867067999999982,0.01227244999999999,0.015622979999999842,0.01794635000000011,0.02536179000000005,0.02898111999999997,0.03197435999999998
0.0030729300000000848,0.004305900000000085,0.005533200000000127,0.009175900000000015,0.012507660000000032,0.014832219999999952,0.022141389999999928,0.025687459999999995,0.02871751,0.03154369000000001
0.0006000700000001746,0.0014764000000000443,0.004604130000000151,0.007078199999999812,0.00920308999999997,0.016487589999999996,0.019692880000000024,0.02260151999999993,0.025421610000000094,0.025917010000000018
0.00035709000000005986,0.0018868899999999744,0.0031686699999999846,0.003792009999999957,0.011021069999999966,0.013719389999999998,0.01701650999999993,0.019956509999999983,0.020267499999999994,0.02171131999999998
0.003401229999999922,0.005862840000000036,0.0077467099999999345,0.016240440000000023,0.020252060000000016,0.024878929999999966,0.029094419999999954,0.030646709999999966,0.03325431000000001,0.03672418999999999
0.0025777499999999343,0.0048253899999999295,0.013474079999999944,0.01704852000000001,0.022176749999999967,0.02710477999999994,0.029167429999999994,0.03233662000000004,0.03672418999999999,0.03567007999999999
0.002625659999999863,0.011501189999999939,0.015185310000000007,0.02059173999999997,0.025812109999999944,0.028065969999999996,0.03170883999999996,0.03672418999999999,0.035492680000000054,0.03532791000000002
0.009560969999999891,0.013383540000000083,0.019215429999999922,0.02485445999999991,0.027210100000000015,0.031238549999999976,0.03672418999999999,0.03595413999999997,0.03610336999999997,0.03776879
1.7019999999923208e-05,0.0020909900000000148,0.003487599999999924,0.0030263000000000373,0.005710629999999939,0.004852230000000013,0.0030044900000000263,0.002624859999999951,0.0029181300000000743,0.006730139999999996
0.0035887999999999476,0.007165369999999949,0.010572820000000038,0.011028429999999978,0.010284249999999995,0.012674120000000011,0.013986489999999963,0.015386670000000047,0.021924300000000008,0.024125249999999987
0.003860989999999953,0.007949349999999966,0.009721110000000088,0.009909060000000025,0.013187150000000036,0.015575920000000076,0.01825178000000005,0.02626792,0.029298449999999976,0.03241962999999998
0.0002408099999999802,0.002996780000000032,0.00248409000000005,0.00028117000000005277,2.9380000000078788e-05,0.0014358700000000058,1.0630000000011464e-05,0.0004424100000000042,0.004172869999999995,0.005122599999999977
0.004004229999999942,0.004951060000000007,0.005777330000000025,0.0059188699999999095,0.006682540000000015,0.01150255999999994,0.012828810000000024,0.016823179999999938,0.019634360000000073,0.01881779
0.0012032200000000604,0.002160770000000034,0.0024101899999999787,0.0031945000000001,0.0078756499999999,0.00895441000000008,0.012676159999999936,0.01550318000000006,0.014440549999999941,0.012925970000000009
0.0022883700000000395,0.003276469999999976,0.005228620000000017,0.011460839999999917,0.012767909999999993,0.016307329999999953,0.018811400000000034,0.01792752999999997,0.01652547999999998,0.015854389999999996
0.0006906099999999249,0.002442280000000019,0.008381149999999948,0.009328460000000094,0.012885660000000021,0.015551410000000043,0.014919629999999962,0.013578079999999992,0.01294286,0.011869130000000006
0.001276300000000008,0.006881859999999906,0.007282100000000069,0.01016309999999998,0.012653319999999968,0.011766600000000071,0.010428009999999988,0.009865950000000012,0.008575509999999897,0.00822531999999998
0.006032709999999941,0.007135740000000057,0.010161929999999986,0.012263220000000019,0.011826420000000004,0.010546599999999962,0.010000610000000021,0.009123629999999994,0.00876184000000002,0.007812739999999985
0.003302660000000013,0.008046730000000002,0.012263220000000019,0.013080849999999977,0.013485009999999964,0.014595309999999972,0.015272989999999986,0.015838289999999977,0.015565749999999934,0.016212759999999993
0.006970929999999931,0.012263220000000019,0.013719409999999987,0.01583633000000001,0.017242729999999984,0.018317340000000015,0.019401630000000003,0.019382200000000016,0.01970419000000001,0.021250590000000014
0.012263220000000019,0.013334919999999972,0.01671594999999998,0.01978696999999996,0.022244549999999974,0.024214720000000023,0.025075320000000012,0.025697809999999932,0.027411479999999933,0.027858649999999985
0.00016439000000001425,0.0006261699999999815,0.000791500000000056,0.0006556399999999574,0.000496000000000052,0.0008644399999999663,0.0010942099999999844,3.8369999999954274e-05,0.0004598199999999997,0.0004865000000000008
0.00026530000000002385,0.0002098200000000272,0.000672320000000004,0.0014306299999999883,0.0010763700000000487,0.0009437700000000104,0.002031039999999984,0.002411920000000012,0.002424479999999951,0.0028659699999999955
5.389000000000088e-05,0.00035228999999997734,0.0010515899999999911,0.0006269300000000255,0.0005318199999999607,0.0016672600000000593,0.002104220000000101,0.0021877000000000146,0.0026614200000000254,0.0024636000000000102
0.0005217200000000033,0.0011949800000000121,0.0007553200000000038,0.0006823899999999217,0.0017834700000000092,0.0021761900000000223,0.002196739999999975,0.002666410000000008,0.0024005000000000276,0.002027100000000004
0.0007724700000000251,0.0002836400000000294,0.0002970199999999812,0.0014640199999998993,0.0018071800000000193,0.0018158099999999733,0.002250299999999983,0.0020346800000000664,0.001727230000000024,0.001503690000000002
0.0005014599999999536,0.0005034399999999106,0.0006050600000000461,0.0008916900000000005,0.0009358199999999761,0.0014259300000000197,0.0012798099999999923,0.0010388900000000145,0.0008825199999999978,0.0006308800000000003
0.00036290999999999407,0.0014964599999999217,0.0019130900000000062,0.002164659999999985,0.0026342899999999836,0.0024233099999999563,0.0020452499999999985,0.0018538399999999955,0.0016595699999999436,0.0012672599999999923
0.0005750900000000003,0.0008253599999999972,0.0007207399999999975,0.0005665799999999832,0.00031959999999997546,6.844999999999768e-05,0.00029113999999996754,0.0005278800000000361,0.0009341200000000383,0.0013934300000000288
0.0003612900000000141,0.00024215999999999127,0.00013497000000001202,2.6340000000013575e-05,0.00040421000000001595,0.000612170000000023,0.0008600399999999508,0.0012537800000000932,0.001679919999999946,0.0020727999999999858
0.00016096999999998252,0.00016456999999997501,0.0002339800000000225,0.00027054999999998053,0.00028929999999999234,0.00033257999999997123,0.0002522799999999936,0.00014426999999994639,2.668000000005666e-05,7.691999999998034e-05
0.00016684000000000143,0.00024332999999998606,0.00034810000000001784,0.0005077099999999946,0.0005958400000000696,0.000540170000000062,0.0004835300000000098,0.00047368000000003185,0.0005349399999999838,0.0005312299999999937
0.000148780000000015,0.00021715999999999402,0.00038522000000001944,0.000494949999999994,0.0004509799999999897,0.00040954000000004154,0.00041623999999995664,0.0005626899999999768,0.0006175900000000012,0.0005611400000000155
0.00012221000000001148,0.00022980999999999696,0.00030815000000006254,0.00016562999999991668,1.6099999999963366e-05,0.00010003999999996793,0.0002105100000000526,0.00022485000000005417,0.00024374999999998703,0.0008535299999999912
0.00016493000000000757,0.00013002000000006397,7.28800000000529e-05,0.0005046100000000164,0.0009365499999999249,0.0013331500000000052,0.0019330400000000525,0.0022433600000000276,0.0028187700000000815,0.003979920000000026
1.1349999999965554e-05,0.00029297999999999824,0.0007932500000000786,0.0012652599999999348,0.001724089999999956,0.0024052500000000254,0.002754000000000034,0.003330499999999903,0.004489469999999995,0.005731640000000038
0.00020815000000007355,0.0007032200000000044,0.0011305899999999314,0.0012128599999999823,0.0016447700000000731,0.0016322500000000018,0.0016770700000000582,0.0025487100000000096,0.003823010000000071,0.002984989999999965
0.0004029100000000341,0.0007953599999999117,0.0008020100000000197,0.0008261000000000518,0.00048208000000005136,0.0001414699999999769,0.0005290100000000519,0.001507289999999939,0.00023169999999994584,0.0013938700000000193
0.0004576199999999364,0.0005307700000000137,0.000724130000000045,0.0004816199999999604,0.00012639000000003175,0.0003987899999999822,0.001100380000000012,0.0001100299999999832,0.0011535700000000482,0.0019458600000000215
1.4139999999995823e-05,0.00023057999999998025,1.5839999999989196e-05,0.000376969999999921,0.00011570000000005187,0.0005155100000000523,0.00044980999999999494,0.0015251499999999751,0.002219470000000001,0.003134680000000001
0.0001205399999999468,7.564999999998268e-05,0.0004957700000000065,0.00030013000000006507,0.00033260999999995544,0.0006589900000000259,0.0016987099999999922,0.0023557300000000003,0.0032205899999999676,0.0035433100000000217
0.00041773000000000504,0.000847710000000057,0.0007509900000000069,0.00026647000000001864,0.0011619899999999461,0.0022008300000000425,0.0027895999999999477,0.0036129700000000486,0.003871729999999962,0.0035776200000000036
0.0005746400000000706,0.000472550000000016,2.596999999993077e-05,0.0009830899999999643,0.0019543499999999936,0.0024947699999999795,0.003198409999999985,0.003442960000000106,0.0030644999999999145,0.002621299999999993
2.59200000000126e-05,0.000397179999999997,0.0007198900000000563,0.0018652900000000194,0.002424769999999965,0.003182629999999964,0.003468270000000051,0.00309611999999998,0.0026413599999999815,0.0023028999999999966
0.00038188999999999584,0.0007953899999999514,0.0020711399999999713,0.0026970899999999576,0.0034655299999999944,0.0037960100000000163,0.003425630000000013,0.002995570000000003,0.002728810000000026,0.002568999999999988
0.0006790399999999641,0.001964179999999982,0.00240080999999992,0.0025669799999999965,0.0027788100000000204,0.0024315599999999993,0.002038490000000004,0.0018226299999999918,0.0017263800000000273,0.0016686599999999885
0.0008987500000000592,0.0012512700000000265,0.001203310000000013,0.0010031099999999737,0.0006681000000000048,0.0003212300000000057,0.00013134999999997454,0.0001083499999999793,8.719000000001476e-05,1.817999999997877e-05
0.0006619500000000222,0.00063437999999999,0.0005635700000000132,0.0004859600000000075,0.00020540000000002223,5.966000000001692e-05,0.00010248000000001589,0.0001826699999999959,0.00017791000000000334,7.119999999999349e-05
0.00028039000000001923,0.00029378000000002125,0.0004429400000000028,0.0005023299999999953,0.00043367999999999185,0.000544509999999998,0.0006527700000000247,0.0007533599999999807,0.0007472499999999771,0.0006624499999999811
0.0002806000000000197,0.0004713000000000078,0.0007021999999999862,0.0009085899999999869,0.0010706300000000168,0.0012254099999999823,0.001341480000000006,0.001426700000000003,0.0014349200000000062,0.0013672100000000076
0.00028193999999998054,0.00048431999999998254,0.0007197400000000242,0.000935520000000023,0.001112219999999997,0.0012688599999999828,0.0013852599999999993,0.0014693599999999751,0.0014785700000000124,0.0014119100000000162
0.00028191999999999107,0.0004842800000000036,0.0007197199999999793,0.0009354899999999833,0.0011121800000000182,0.0012688299999999986,0.001385230000000015,0.001469329999999991,0.0014785399999999727,0.0014118900000000267
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002711499999999978,0.00044117999999998547,0.0006599199999999805,0.0005539700000000147,0.0004605400000000093,0.0002604299999999782,0.0002476399999999934,0.0004450499999999469,0.0004945600000000328,0.0014275299999999547
0.00023771999999999682,0.0004224999999999923,0.0003120699999999976,0.00046971000000001206,0.0005061900000000175,0.0002737900000000515,0.00043316999999998274,0.0005868399999999774,0.00025943999999999967,0.000514610000000082
0.00029057999999998474,6.614999999998705e-05,0.00025110999999999883,0.0004888399999999904,0.00028364999999996865,0.0007364599999999943,0.0012896099999999966,0.0005861799999999917,0.00037098000000002074,0.0015559299999999832
0.0001017899999999905,9.799999999948739e-06,0.00016533000000001907,6.071000000007487e-05,0.000501980000000013,0.001069180000000003,0.0005359799999999915,0.00035173999999993377,0.0013397600000000232,0.001637920000000015
8.661999999998171e-05,0.0001939499999999983,2.853000000002659e-05,0.00040657999999998973,0.0009758599999999951,0.0004863500000000798,0.0003660399999999564,0.0013816299999999115,0.0016933000000000087,0.001712239999999976
0.0002561999999999842,7.814999999999905e-05,0.0005168799999999973,0.0011623900000000131,0.0006536400000000109,0.000560930000000015,0.0015681199999999507,0.0018945499999999393,0.001907290000000006,0.0022930500000000187
3.2750000000025814e-05,0.00036658999999999997,0.0010412100000000146,0.0006165799999999777,0.0005402399999999696,0.0016339399999999449,0.002057420000000032,0.0021279100000000106,0.0025613999999999915,0.0023597200000000096
0.0005084300000000042,0.0011556200000000239,0.0007167799999999724,0.0006610700000000413,0.001715500000000092,0.0020915100000000186,0.0021089899999999773,0.002554210000000001,0.0022950099999999862,0.0019346100000000033
0.00074689,0.0002609900000000165,0.00029146999999996037,0.0014091099999999912,0.0017349300000000234,0.0017469400000000301,0.0021678600000000214,0.0019629300000000294,0.0016706100000000168,0.0014579800000000254
0.00048303999999999014,0.00048005000000006515,0.0005983099999999908,0.0009084799999999893,0.0009788099999999411,0.0014904399999999818,0.0014094500000000343,0.0012290500000000093,0.0010989000000000138,0.0010030799999999895
0.0002252099999999757,0.0013642100000000879,0.0018785000000000052,0.0022174099999999752,0.002774280000000018,0.0027632999999999686,0.0025887600000000233,0.0025170899999999996,0.002490630000000049,0.0024823099999999876
0.0006462500000000704,0.001041979999999998,0.001082379999999994,0.0010930699999999738,0.0010789999999999966,0.0009285900000000069,0.0008560400000000024,0.000894679999999981,0.0008967699999999912,0.0008173799999999787
0.0004724700000000026,0.000503140000000013,0.000553709999999985,0.0005908600000000264,0.0004775000000000196,0.0004635000000000056,0.0005488200000000054,0.0006353399999999843,0.0006356599999999824,0.0005435599999999985
0.0002667499999999823,0.0003613199999999983,0.0005568100000000187,0.0006865600000000027,0.0007291600000000065,0.0008709100000000025,0.0009847099999999998,0.0010792900000000105,0.0010793000000000053,0.00100306
0.0002823499999999868,0.00048653999999997977,0.000722529999999999,0.0009397199999999772,0.0011186100000000199,0.001275369999999998,0.0013917900000000039,0.0014757000000000242,0.0014850699999999772,0.0014185700000000079
0.0002819000000000016,0.0004841400000000218,0.0007195300000000238,0.0009352000000000249,0.0011117400000000277,0.0012683700000000186,0.0013847699999999796,0.0014688900000000005,0.0014780899999999875,0.0014114199999999966
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.0009355300000000177,0.0011122299999999918,0.0012688799999999723,0.0013852899999999835,0.0014693900000000149,0.0014785999999999966,0.0014119499999999952
0.0002711499999999978,0.00044117999999998547,0.0006599199999999805,0.0005539700000000147,0.0004605400000000093,0.00026041999999998344,0.0002476399999999934,0.0004450499999999469,0.0004945600000000328,0.001427540000000005
0.0002681600000000173,0.000497330000000018,0.00024937999999996574,0.0006891800000000115,0.0009644400000000664,0.0008605299999999705,0.0015063799999999739,0.001977070000000025,0.0010978299999999663,0.0019914300000000162
0.00011275999999998954,0.00021506999999998389,3.931000000001461e-05,0.0003371799999999925,0.0005874399999999946,0.001533989999999985,0.001960809999999924,0.0013530499999999668,0.0025859200000000193,0.0050505299999999975
0.0004027599999999465,0.0003080900000000941,0.0003860599999999659,0.00012286999999999715,0.0013830900000000312,0.0023514800000000724,0.0027755399999999097,0.004970589999999997,0.0078016599999999325,0.011600459999999979
0.00012612000000000734,3.996000000006106e-05,0.000609390000000043,0.0021290300000000872,0.003396150000000042,0.004198279999999999,0.006991729999999974,0.010361920000000024,0.014485410000000032,0.01815465999999999
0.00027776000000001577,0.0009426500000000448,0.0026968799999999016,0.004140540000000081,0.004788540000000063,0.0073267100000000696,0.010330339999999993,0.014311979999999891,0.018147110000000022,0.01881554000000002
0.0009810900000000178,0.0027573800000000315,0.004326720000000006,0.00502022000000002,0.00735498999999995,0.010063880000000025,0.013621030000000034,0.01724640999999999,0.01792385000000002,0.016698740000000045
0.0019360299999999775,0.003555839999999977,0.0042462300000000175,0.006731609999999999,0.009529780000000043,0.013103329999999969,0.01692680000000002,0.017921419999999966,0.016610049999999932,0.01667845000000001
0.0017006200000000415,0.0023611699999999125,0.004764059999999959,0.007466479999999942,0.010994750000000053,0.014756829999999999,0.015794069999999993,0.014650869999999983,0.014208210000000054,0.014011779999999974
0.0005092300000000272,0.002726700000000082,0.0052214800000000006,0.00845500999999993,0.012180560000000007,0.013253000000000015,0.012141949999999957,0.011798089999999983,0.011633840000000006,0.01097184000000001
0.0025234100000000037,0.005282139999999935,0.00865348999999993,0.012180560000000007,0.013211099999999976,0.012172889999999992,0.011528520000000042,0.01138958000000001,0.010883330000000024,0.010012000000000021
0.0037755299999999714,0.007918369999999952,0.012180560000000007,0.012908650000000021,0.012179869999999982,0.01174476000000002,0.011791019999999985,0.011428349999999976,0.010783210000000043,0.00998604000000003
0.00630285999999991,0.012180560000000007,0.013078630000000036,0.012913469999999982,0.01272997000000009,0.012688370000000004,0.01204069000000002,0.011414200000000041,0.01118551000000001,0.009736760000000011
0.012180560000000007,0.012908650000000021,0.013874810000000015,0.01474722000000006,0.015099320000000027,0.014417239999999998,0.013669359999999964,0.013799960000000056,0.013415320000000008,0.011714250000000037
0.012908650000000021,0.01235052999999997,0.014666619999999964,0.016750869999999973,0.017195230000000006,0.01680815999999996,0.017253500000000033,0.01757445000000002,0.017192900000000066,0.016412219999999866
0.0026196500000000844,0.005409570000000086,0.008080509999999985,0.01131895000000005,0.014165549999999971,0.014543989999999951,0.014230779999999998,0.015348879999999898,0.01619127999999992,0.01528011000000018
0.0026605400000000445,0.0054541500000000465,0.00868188000000003,0.01122634999999994,0.011017860000000046,0.010313389999999978,0.011178289999999924,0.011919629999999959,0.011182330000000018,0.010822060000000189
0.0031337500000000462,0.006697889999999984,0.009672300000000078,0.009543329999999961,0.008222489999999971,0.00844624000000005,0.008436289999999902,0.00690826000000011,0.006717319999999916,0.005849599999999899
0.003371259999999987,0.006225099999999983,0.0047285500000000535,0.001898790000000039,0.001183670000000081,0.0009068500000000146,0.001101899999999878,0.0018543399999999544,0.0028474400000000344,0.004218370000000027
0.0021239400000000463,0.0018371100000000862,0.0071585800000000255,0.009270880000000092,0.009390140000000047,0.01108418000000011,0.011616490000000201,0.012659120000000135,0.014201719999999973,0.013939339999999856
0.00614898999999991,0.015497850000000035,0.01946201000000003,0.02020222000000005,0.021893729999999945,0.021995379999999898,0.02277275000000012,0.02431852000000001,0.024201209999999973,0.023436390000000085
0.012025880000000155,0.01917933000000005,0.02071254999999983,0.023520839999999987,0.02352120999999996,0.023940679999999936,0.025224560000000062,0.025097879999999906,0.02483836000000017,0.023631069999999976
0.007967660000000043,0.009313939999999965,0.01183548000000001,0.011273859999999969,0.011537649999999955,0.012876059999999967,0.012777950000000038,0.012693740000000009,0.011758610000000003,0.00942343999999995
0.00030268000000011064,0.0022350700000000057,0.0007162300000000954,0.00048117999999996997,0.0005338200000000182,0.00045099000000003997,0.00046101999999992316,0.0005166200000001897,0.0028979799999999667,0.0050826999999999956
2.5710000000067623e-05,0.002812980000000076,0.005980199999999991,0.0075957200000000835,0.008233840000000159,0.006259389999999865,0.00697717000000031,0.009947830000000213,0.012214199999999842,0.012927920000000093
0.0031778799999999663,0.00653775000000012,0.00829689999999994,0.008838030000000163,0.006388539999999887,0.006301780000000257,0.008399669999999748,0.010327079999999711,0.011566719999999808,0.011785839999999936
0.0040938900000000444,0.006276619999999955,0.007422779999999962,0.005540620000000107,0.0058003900000001,0.007920100000000208,0.009864399999999662,0.011170090000000243,0.011456789999999994,0.011719239999999687
0.002658489999999958,0.003985400000000139,0.0017931799999999498,0.0020499599999999063,0.004364180000000051,0.006325009999999853,0.007617590000000174,0.007946800000000032,0.008139170000000195,0.010025109999999948
0.0010482099999999939,0.0019484600000001517,0.0020106900000000927,0.00020606999999994713,0.002293309999999771,0.0037508699999997397,0.004389130000000296,0.004727700000000112,0.006618599999999919,0.008950409999999742
0.003837019999999969,0.004268430000000212,0.002847640000000151,0.0017801600000000306,0.0007382699999998188,0.00028222000000033276,0.0010679999999996248,0.003136150000000004,0.00532871999999962,0.0072045599999999155
0.0006916600000002049,0.00057313999999975,0.001569819999999833,0.0026977299999999538,0.004087279999999804,0.0054351200000000155,0.008117019999999808,0.010496660000000269,0.012042790000000192,0.014652869999999929
0.0020275299999998886,0.003477279999999805,0.005327239999999733,0.007895969999999863,0.0096387,0.012513439999999765,0.015154090000000231,0.016928679999999918,0.019580320000000206,0.0227151000000001
0.0023807899999996884,0.0048949900000003765,0.008205519999999744,0.010749349999999769,0.013559880000000302,0.015877230000000075,0.017230119999999793,0.019623070000000187,0.02291183000000041,0.024603970000000253
0.00278939999999972,0.006353460000000144,0.009217450000000404,0.011963439999999714,0.013826620000000123,0.014458069999999879,0.015857309999999902,0.018633760000000166,0.02046153999999989,0.01885404000000035
0.0034211299999999945,0.006220060000000416,0.008722359999999707,0.009633229999999937,0.009434530000000052,0.0102801699999997,0.01201673999999997,0.01322888000000022,0.01165915999999978,0.006450019999999945
0.0035472700000003243,0.006468239999999792,0.008182609999999979,0.008486920000000175,0.008796240000000122,0.0096683999999998,0.009469340000000326,0.007200080000000053,0.0023344200000003923,0.008734629999999965
0.002794969999999619,0.0041897200000002854,0.0036475299999998434,0.0027827299999998445,0.0023295599999997307,0.0008373800000001097,0.0035298500000000566,0.00983728000000017,0.020755800000000102,0.04702981999999989
0.000988130000000087,0.00012064000000000519,0.0005898399999999526,0.0009437400000003038,0.0018451399999999119,0.004909510000000061,0.010788010000000181,0.022201120000000074,0.030465929999999863,0.03700645999999996
0.000981939999999959,0.0026529900000000772,0.004935829999999974,0.008898390000000145,0.015545649999999966,0.024941339999999812,0.03882235999999972,0.06599334000000012,0.10418324000000001,0.14379893
0.0019920799999999517,0.004531780000000207,0.008893039999999797,0.016813219999999962,0.02711871999999982,0.04189937999999982,0.07047225000000013,0.10951562999999997,0.14911675000000002,0.18948038999999994
0.002184600000000092,0.005531490000000083,0.011790379999999878,0.02016720999999988,0.03274270000000001,0.0595979900000001,0.09830516999999994,0.1146186600000001,0.12857947000000003,0.14159123999999995
0.002169400000000099,0.007596829999999777,0.01452081000000005,0.026315889999999786,0.053974069999999985,0.07080459000000006,0.08477302000000009,0.10070517999999995,0.11410300000000007,0.12288029
0.004494750000000103,0.010639489999999974,0.021133120000000005,0.04729306000000011,0.06368755000000004,0.0726097499999998,0.08311296999999984,0.09185332999999996,0.09609405999999998,0.10010258
0.005435610000000146,0.015369250000000001,0.040687609999999985,0.05558470999999998,0.06344504999999989,0.07094207000000008,0.07742605999999996,0.08009505000000006,0.08203117999999998,0.08168681
0.00950565999999986,0.0344645400000001,0.049111970000000005,0.05613006000000009,0.06305444999999987,0.06770226999999995,0.06905724000000002,0.07014658000000007,0.06873444000000001,0.06640840999999997
0.023271260000000016,0.05930652000000003,0.07068208999999992,0.07285679999999994,0.07487133999999995,0.0738103,0.07003910000000002,0.06678825,0.06314204000000001,0.05955156
0.03636814999999993,0.047893450000000004,0.05048741999999995,0.05247763999999999,0.051234339999999934,0.04738533,0.04393343999999999,0.04050205000000001,0.03727577999999998,0.03453020000000001
0.013746009999999975,0.01570089000000008,0.017928849999999996,0.01796394000000001,0.014226689999999986,0.011661870000000019,0.009001270000000006,0.006346000000000074,0.004327230000000015,0.002630699999999986
0.00685848,0.008213119999999963,0.00911098999999993,0.008785390000000004,0.006403579999999964,0.00443020999999999,0.002639070000000021,0.001016090000000025,0.0002473400000000403,0.0012787499999999952
0.003998909999999967,0.004785400000000051,0.0050545699999999805,0.004603910000000044,0.0028060200000000757,0.0011851999999999974,3.2370000000003785e-05,0.0009877799999999937,0.001760010000000034,0.0023500499999999924
0.0024985199999999486,0.0028513700000000197,0.0028273300000000168,0.002321879999999943,0.0008622099999999744,0.00039034000000004454,0.0011555199999999655,0.0016722300000000523,0.0020672000000000468,0.00234274000000001
0.0015682700000000382,0.0016603200000000484,0.0014312699999999845,0.0008941599999999772,0.00012294000000001581,0.0008689200000000508,0.0012456600000000373,0.0014039300000000532,0.0015283299999999667,0.0017020599999999497
0.001005519999999982,0.0009375899999999882,0.0006781499999999885,0.00035720000000000196,0.0002297399999999783,0.0005989800000000267,0.0006742800000000271,0.000609560000000009,0.0006310000000000482,0.0007608700000000246
0.000381560000000003,0.00027948999999999335,0.00031677000000002176,0.0002599300000000193,4.659999999989672e-06,1.6190000000027016e-05,0.00010486000000003992,0.00020975000000000854,0.000198189999999987,9.696999999997402e-05
0.00027212999999998155,0.00040192000000000005,0.0006101900000000104,0.000767960000000012,0.0008542100000000219,0.0010005000000000153,0.0011150899999999853,0.00120621999999998,0.0012092400000000003,0.0011361100000000235
0.00028218000000002075,0.00048552000000001705,0.0007212400000000119,0.0009377700000000044,0.0011156299999999786,0.0012723199999999935,0.0013887300000000047,0.0014727299999999777,0.0014820199999999728,0.0014154499999999848
0.00028190999999999633,0.0004841999999999902,0.0007195999999999869,0.0009353200000000172,0.0011119099999999937,0.0012685499999999794,0.001384949999999996,0.001469060000000022,0.0014782700000000037,0.0014116000000000128
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.000935520000000023,0.0011122299999999918,0.0012688799999999723,0.0013852799999999887,0.0014693800000000201,0.0014785900000000018,0.0014119400000000004
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002742700000000209,0.00044306999999998986,0.0006612999999999758,0.0005981699999999535,0.000529119999999994,0.0003640100000000257,6.914000000002307e-05,0.00024343000000004444,0.00029402999999994517,0.0011754000000000486
0.0002244299999999977,0.0003915899999999972,0.0003202499999999664,0.00027229000000000836,0.00011663000000000645,0.0002888599999999464,0.00044122999999995915,0.0004620899999999706,0.0013073000000000112,0.002172380000000085
0.0002671300000000043,9.705000000004294e-05,8.109000000000588e-05,0.00020217000000000152,0.0007931899999999992,0.0011512000000000189,0.0014947299999999997,0.002528089999999983,0.0033564500000000663,0.0042528400000000355
7.091000000003511e-05,0.00015832999999998432,0.0005256399999999939,0.0007155599999999485,0.0007564899999999986,0.0007397700000000285,0.001234449999999998,0.0017602099999999288,0.0026083299999999365,0.00233107999999993
5.518999999998275e-05,0.0005341199999999713,0.0007597599999999982,0.0006262999999999685,0.0004326000000000052,0.0006827099999999753,0.0008930400000000116,0.0016619100000000442,0.0010029200000000182,0.0002470500000000264
0.00025799999999998047,0.0005867299999999798,0.0004980100000000487,0.0001527000000000056,0.000297180000000008,0.0002887500000000598,0.0006493899999999719,0.0004206000000001042,0.0008224400000000909,0.0019117399999999951
0.00029753999999992953,0.0002671800000000335,2.021000000002049e-05,0.00022326999999999764,0.00028950999999999283,0.0007491299999999868,0.0005903000000000436,0.0006813800000000647,0.0017041199999999757,0.0015161999999999676
0.0001778199999999952,0.00045104000000001365,0.0002467299999999728,0.0001240599999999814,0.00048238000000000447,0.000517979999999918,0.0002948099999999787,0.0012229799999999846,0.0011031000000000235,0.0005306500000000769
0.0004304099999999922,0.00020082999999992968,0.0001233099999999876,0.0005282899999999868,0.0006643900000000702,4.1680000000043904e-05,0.0005768400000000229,0.00028887999999993585,0.0002336899999999531,0.0015650699999999462
0.00018348000000001363,0.0003111800000000775,0.0009767299999999812,0.0012068400000000423,0.0006037300000000245,0.00017392999999998882,0.0006362600000000551,0.001245900000000022,0.0025412499999999394,0.003939140000000063
9.877999999996501e-05,0.000522739999999966,0.00041487000000006713,0.0003314199999999712,0.0005532799999999893,9.237000000006379e-05,0.0009647799999999984,0.0024255499999999985,0.0037673300000000687,0.005096490000000009
0.0009905999999999526,0.0008751099999999568,0.0004444700000000301,0.0007586499999999718,0.0014542100000000113,0.0022314500000000237,0.003606079999999956,0.0048917099999999936,0.006189239999999985,0.007119100000000045
0.0002809099999999676,0.0008704999999999963,0.00015871000000000635,0.0002344600000000474,0.0005276400000000514,0.00143428000000001,0.0018702099999999833,0.0025729699999998967,0.003533530000000007,0.0008415500000000797
0.00016646000000009042,0.0007279700000000222,0.001450029999999991,0.002414030000000067,0.0036522900000000025,0.004324560000000033,0.0054376899999999395,0.0066712500000000174,0.003992859999999987,0.0038149100000000047
0.0007096699999999956,0.0014001499999999334,0.002225060000000001,0.0030534199999999734,0.0034636200000000006,0.004316150000000074,0.005166420000000005,0.00225070000000005,0.0019713999999999565,0.0021036899999999914
0.00037621999999992717,0.0011446000000000511,0.0017806599999999895,0.0020826499999999637,0.0031680700000000783,0.0043648399999999254,0.001964940000000026,0.001941399999999982,0.002026789999999945,0.0024636999999999576
0.0005113600000000718,0.0010367700000000202,0.001140219999999914,0.002172810000000025,0.00359517999999992,0.0015198600000000395,0.0020872200000000563,0.0024625900000000422,0.0028605800000000015,0.004339080000000051
0.0005484399999999834,0.0006882199999999061,0.0019377500000000714,0.003857369999999971,0.0022693000000000296,0.003462880000000057,0.004500009999999999,0.00516482000000007,0.006605830000000035,0.009193270000000031
0.00012476999999999627,0.001032260000000007,0.0029862599999999073,0.0016589700000000374,0.0033406200000000164,0.004973439999999996,0.006221620000000039,0.007693370000000033,0.009781999999999957,0.011704640000000044
0.0012058100000000849,0.00316375999999996,0.0018626699999999552,0.0035417199999999704,0.004973439999999996,0.005954400000000026,0.007041860000000066,0.008856970000000075,0.010814409999999941,0.012374180000000012
0.002150319999999928,0.0010100800000000243,0.002997660000000013,0.004973439999999996,0.006125110000000045,0.0068357599999999685,0.008364590000000005,0.010590919999999948,0.012094629999999995,0.012882159999999976
0.0004203299999999688,0.0022480700000000464,0.004973439999999996,0.006718140000000039,0.007422999999999957,0.008351050000000027,0.010803990000000097,0.01259000999999993,0.013405340000000043,0.013383080000000103
0.0025336299999999534,0.004973439999999996,0.006857670000000038,0.007491409999999976,0.007970790000000005,0.010176379999999985,0.012328589999999973,0.013287519999999997,0.013057169999999951,0.011897020000000147
0.0025353700000000368,0.004200310000000096,0.00360822999999999,0.002268130000000035,0.004830979999999929,0.007801689999999972,0.009554779999999985,0.009358009999999917,0.00684086000000006,0.006428859999999981
0.0011536300000000166,0.00045890999999997906,0.002045489999999983,0.0003460299999999972,0.0036661399999999844,0.00588959,0.005988960000000043,0.002954250000000158,0.0017576599999999942,0.0030136699999998573
0.0019777899999999793,0.0039722899999999894,0.002415339999999988,0.0008703400000000805,0.00012459999999991922,0.000999460000000063,0.0048533499999998675,0.0065341999999999345,0.004707000000000017,0.006775300000000151
0.0030148100000000344,0.002157739999999908,0.0017433700000000218,0.002978870000000189,0.005136840000000031,0.008649719999999972,0.011206479999999797,0.010778579999999982,0.012677830000000112,0.023108540000000177
0.0014374300000000728,0.0021906599999999,0.0014685699999998914,0.00036261000000004096,0.004217370000000109,0.007445819999999825,0.007553419999999811,0.009791290000000119,0.02016774999999993,0.02684304000000015
0.0017869399999999036,0.0016917299999998914,0.0008966200000000146,0.0018567999999998808,0.005161340000000125,0.005847170000000013,0.008585979999999882,0.019215840000000206,0.02569177999999983,0.031029250000000008
0.00041986999999998886,0.00012601000000000973,0.002717359999999891,0.005799960000000048,0.0062416499999999875,0.008830689999999919,0.01923505000000003,0.025585799999999992,0.031012390000000112,0.033587299999999876
0.0012254000000000431,0.005330190000000012,0.009974120000000086,0.011386440000000109,0.014199319999999904,0.024707070000000053,0.03138960999999996,0.0371806600000002,0.03988488000000001,0.04102201000000005
0.004394699999999974,0.009019600000000016,0.01053651000000011,0.013370950000000104,0.024011860000000107,0.03091805000000014,0.03695779999999993,0.03981977999999997,0.04093363999999999,0.04377301
0.004620809999999809,0.006175810000000004,0.00904411000000005,0.019933590000000168,0.027124040000000127,0.03348586999999981,0.036831039999999815,0.038235199999999914,0.04109557999999991,0.04590833999999999
0.0005678100000001685,0.0029309900000000777,0.012995239999999963,0.01948016000000008,0.02615218999999991,0.030146039999999985,0.032590549999999996,0.03593397999999992,0.040645339999999974,0.04841331999999998
0.001746490000000156,0.011614400000000025,0.017546940000000122,0.022716540000000007,0.026352729999999935,0.028691240000000007,0.03158242999999994,0.036092789999999986,0.04425232999999995,0.043757429999999986
0.0087107500000001,0.013978390000000118,0.017958979999999958,0.019843259999999807,0.021683429999999948,0.024339679999999975,0.02871705000000002,0.03680114000000001,0.03555687000000002,0.03303271000000002
0.003716360000000085,0.006529999999999925,0.007174110000000011,0.007220819999999906,0.009337039999999908,0.013984160000000023,0.012342480000000045,0.009476620000000047,0.008077620000000008,0.007536919999999947
0.0035705699999999396,0.004674939999999905,0.005422569999999904,0.008527289999999965,0.013436110000000001,0.011860170000000059,0.009041230000000011,0.00777950000000005,0.00735129000000001,0.0059104500000000115
0.0015971699999999256,0.0026765899999999787,0.006220510000000012,0.011447399999999996,0.009866300000000106,0.006921510000000075,0.005343690000000012,0.004835260000000008,0.0035952000000000206,0.001823800000000042
0.0017986299999999122,0.005837869999999912,0.011598740000000052,0.010472000000000037,0.0075085200000000185,0.005664820000000015,0.004791379999999901,0.0035952000000000206,0.0017667599999999783,0.0002598500000000614
0.004382419999999998,0.01039326000000007,0.00954849000000002,0.006903920000000063,0.0052223200000000025,0.004448009999999947,0.0033712499999999923,0.0016652900000000415,0.0001909399999999728,0.0023233099999999673
0.006488920000000009,0.005943699999999996,0.0037586600000000248,0.003039809999999976,0.002911629999999943,0.0025266700000000086,0.0017689399999999411,0.0006020100000000417,0.0014679100000000167,0.00026143000000000693
0.01262531,0.012194299999999991,0.01080753000000001,0.012505929999999998,0.013608070000000028,0.012257300000000027,0.011749969999999998,0.011265509999999979,0.01365698999999998,0.013694440000000085
0.0004944800000000749,0.0005512100000000242,0.0016770900000000477,0.004537290000000027,0.005264160000000073,0.007110210000000006,0.009519839999999946,0.014311989999999941,0.01599918999999994,0.021007009999999993
0.00028122999999991016,0.00040503999999996765,0.0012355900000000641,0.0028859799999999547,0.003266160000000018,0.003069989999999967,0.007089960000000062,0.007507149999999907,0.011175289999999949,0.013651939999999974
0.0007467700000000077,0.0009753500000000415,0.0025844499999999604,0.002580680000000002,0.0024538499999999797,0.006635770000000041,0.007086969999999915,0.010853779999999924,0.013651939999999974,0.013216579999999978
0.00211538,0.0038132599999999295,0.004084969999999966,0.004210409999999998,0.00809559999999998,0.008083399999999963,0.011209899999999995,0.013651939999999974,0.013208520000000001,0.011339760000000032
0.002190329999999907,0.0032548999999999495,0.0038548600000000155,0.00836851999999999,0.00965545000000001,0.014181249999999923,0.018434910000000027,0.019788870000000014,0.018715559999999964,0.021136280000000007
0.0015825999999999896,0.0023953100000000394,0.00657627999999999,0.0074367300000000025,0.010967520000000008,0.013651939999999974,0.013252380000000008,0.011603669999999955,0.010130879999999953,0.008028009999999974
0.0006858600000000381,0.004656790000000077,0.006183280000000013,0.01016911999999992,0.013651939999999974,0.015038099999999999,0.014152029999999982,0.012647920000000035,0.016211800000000054,0.017162469999999985
0.004525830000000064,0.005805049999999978,0.009731969999999923,0.013651939999999974,0.014798070000000052,0.015188289999999993,0.016042730000000005,0.015305659999999999,0.01506388000000003,0.02181624999999998
0.0030676199999999376,0.008260129999999921,0.013651939999999974,0.014560309999999965,0.015547869999999908,0.016925179999999984,0.01635724999999999,0.01615215999999997,0.023144700000000018,0.024283789999999972
0.007227769999999967,0.013651939999999974,0.01510589999999995,0.01765475999999999,0.01984089999999994,0.01984266999999995,0.020428930000000012,0.027935910000000008,0.029540039999999934,0.03035776000000001
0.013651939999999974,0.01522863999999996,0.02002034999999991,0.02472854999999996,0.02689924999999993,0.02946187,0.039164980000000016,0.04188632999999997,0.044185230000000075,0.04880265
0.004544409999999999,0.006125740000000102,0.009398209999999962,0.01082292000000007,0.012224769999999996,0.020795889999999928,0.022602199999999906,0.02431521999999997,0.029317970000000027,0.029348450000000026
0.0016333200000000492,0.004015440000000092,0.004924290000000053,0.005679749999999983,0.013541079999999983,0.014487040000000007,0.015488860000000049,0.020382169999999977,0.020119630000000055,0.017725880000000083
0.002783800000000003,0.003751979999999988,0.004479879999999992,0.012241710000000072,0.012635370000000035,0.012935350000000012,0.017223790000000017,0.016550900000000035,0.014054759999999944,0.012804599999999944
0.0011653000000000358,0.0017444800000000482,0.009229739999999986,0.008966720000000095,0.008705520000000022,0.012579869999999993,0.011299249999999983,0.008792669999999947,0.007472530000000033,0.00638197000000007
0.0011886700000000028,0.009161949999999974,0.009072590000000047,0.008436149999999976,0.012579869999999993,0.011248409999999986,0.009018279999999934,0.007968289999999989,0.008091159999999986,0.00668837000000011
0.008781459999999908,0.009235580000000021,0.008634799999999943,0.012579869999999993,0.011251290000000025,0.010227410000000048,0.00941603000000002,0.010303700000000027,0.010665640000000032,0.01115615999999986
0.003961450000000033,0.005818299999999943,0.012579869999999993,0.011819209999999969,0.012024359999999956,0.012199369999999932,0.013821629999999918,0.01508329999999991,0.017365550000000063,0.02128727999999991
0.004639089999999957,0.012579869999999993,0.012169659999999971,0.013950660000000004,0.013930490000000018,0.015242539999999916,0.01750381000000001,0.02106045000000001,0.02770359,0.03247953999999997
0.012579869999999993,0.010170479999999982,0.011324169999999967,0.01057319999999995,0.01137237999999996,0.014435500000000046,0.01901931000000001,0.02734192999999996,0.03561840999999988,0.04006007999999994
0.004961859999999985,0.00945324000000003,0.015244099999999983,0.018537400000000037,0.01527217000000003,0.007923800000000147,0.003288949999999957,0.014643980000000223,0.023935119999999976,0.033343219999999896
0.003812229999999972,0.009700739999999985,0.012761340000000065,0.008894409999999908,0.0016416699999999285,0.01420276999999981,0.02878963999999984,0.04189981999999981,0.05650522000000002,0.06984690999999987
0.006182140000000058,0.00993260000000007,0.0063219899999999996,0.008836419999999956,0.02703739999999999,0.045261050000000136,0.06347228999999999,0.08428938999999991,0.10539356999999994,0.12142220000000004
0.005009340000000084,0.0024729100000000503,0.015249040000000047,0.038731830000000134,0.06201736999999996,0.08733791000000002,0.11603384000000005,0.14471997000000014,0.17055717000000037,0.18874017999999992
0.003035129999999997,0.027908839999999824,0.05622204999999969,0.07941322000000017,0.11053027999999987,0.14506615999999983,0.18083008999999972,0.21483301000000044,0.2407236700000004,0.25894464000000017
0.027604970000000062,0.05973326999999973,0.08327121999999987,0.11692741999999967,0.15088440999999975,0.18661496999999994,0.22331375999999992,0.25307369999999985,0.2761254700000002,0.2957486499999993
0.032912749999999935,0.05683394999999969,0.09090864999999981,0.12516127999999993,0.16102459999999974,0.1973244300000001,0.2310015700000001,0.2584268000000005,0.2840205299999994,0.3017939700000003
0.02345108000000007,0.05720139999999985,0.09066792999999995,0.12518063000000001,0.16088496999999968,0.19635146999999975,0.2273152300000003,0.2569839300000005,0.2811375699999994,0.29742718000000057
0.03252381999999976,0.06527506999999977,0.09844888999999979,0.13226813999999987,0.16728132000000073,0.20293069000000052,0.23341953999999987,0.25694369000000084,0.27585265000000003,0.2888738000000002
0.032939700000000016,0.06652689,0.10068880000000036,0.13417469999999998,0.16499542000000034,0.19204493999999972,0.21126403999999965,0.2252594099999996,0.23516433999999986,0.24026046999999995
0.033171659999999825,0.06298311000000023,0.09237225000000038,0.11959178999999942,0.14344007000000047,0.16356379000000043,0.17646904999999968,0.18442023999999968,0.18918648000000005,0.19042241999999998
0.03014608999999968,0.05496757999999957,0.07888800000000007,0.10033272999999987,0.11845080000000063,0.13295542999999999,0.14071890999999948,0.14443277999999982,0.1457692100000001,0.14450233999999984
0.02544850000000043,0.0452983300000005,0.0640032400000008,0.08013843999999981,0.09325385000000086,0.10305373000000007,0.10700489999999974,0.10776115999999991,0.10670797000000043,0.10379194999999974
0.020619349999999592,0.0360036500000005,0.05000854000000032,0.061521130000000035,0.07042391999999964,0.07638988000000069,0.07753473,0.07618323999999976,0.07345170999999961,0.06946072000000036
0.016231839999999664,0.027784640000000138,0.03778822999999942,0.04545672999999972,0.050927630000000335,0.053854610000000136,0.052920380000000655,0.050065809999999544,0.046186479999999364,0.041521880000000344
0.012050330000000109,0.0197152599999999,0.025796390000000002,0.030012509999999715,0.03244009000000059,0.032786619999999544,0.03005860000000027,0.026003529999999664,0.021426769999999706,0.0163653100000003
0.008200279999999616,0.012394190000000194,0.015098990000000256,0.016384920000000136,0.016290519999999198,0.014530970000000032,0.010376039999999698,0.005484440000000035,0.0004287500000001998,0.005017780000000194
0.004300860000000739,0.005253189999999464,0.004990450000000202,0.003661659999999678,0.0013551399999993663,0.0022788099999999645,0.007497339999999575,0.012915070000000028,0.018442119999999562,0.024324530000000344
0.0009744999999998782,0.0005940700000000021,0.003200980000000797,0.006588479999999564,0.010670320000000011,0.015714769999999767,0.021649680000000338,0.02752832000000005,0.03353919999999988,0.03980100999999969
0.0016455900000007517,0.0052152899999997615,0.009617089999999884,0.014663460000000406,0.020126109999999642,0.026097169999999892,0.032535870000000244,0.03890414999999958,0.045326499999999825,0.05194032999999987
0.00356077999999993,0.008570170000000488,0.014257149999999719,0.02052341999999996,0.026957969999999776,0.033565849999999564,0.04041970000000017,0.047229970000000066,0.053999710000000256,0.0609194000000004
0.005178760000000615,0.011401310000000109,0.01820796999999974,0.025385250000000248,0.032406560000000084,0.039490409999999976,0.04679914000000007,0.053974260000000385,0.06105863999999972,0.06814668999999984
0.006404569999999943,0.013593460000000057,0.021180059999999834,0.028891370000000194,0.03634745000000006,0.04390454999999971,0.051557309999999745,0.05905377000000023,0.06634980000000024,0.07346528999999968
0.007579879999999761,0.015413930000000242,0.02335100999999984,0.03142936999999968,0.03929700000000036,0.047273800000000143,0.05525354999999976,0.06286514999999948,0.07016156999999978,0.07728887000000029
0.008187529999999832,0.016198349999999806,0.02449937999999996,0.032820069999999646,0.041095689999999685,0.04946485999999961,0.057517240000000136,0.06513577000000037,0.07243478999999997,0.07958267999999968
0.008234060000000376,0.016526009999999758,0.024948509999999757,0.033499469999999754,0.042135889999999954,0.05056485999999971,0.05862757999999957,0.06622046000000026,0.07354233000000043,0.08071639000000008
0.008235820000000338,0.016538960000000102,0.024966230000000422,0.03352632999999994,0.04217707000000015,0.0506083300000002,0.05867145000000029,0.06626330000000014,0.07358609000000005,0.08076117999999965
0.008235879999999973,0.016539400000000093,0.02496683000000033,0.033527239999999736,0.042178459999999696,0.05060981000000009,0.05867294000000012,0.06626476000000014,0.07358756999999994,0.08076270000000019
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217851000000028,0.050609859999999784,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008223189999999825,0.016487119999999855,0.024764049999999926,0.03237877000000022,0.040070710000000176,0.047339489999999707,0.053817920000000186,0.06055759000000016,0.06778520000000032,0.07140276000000068
0.008186720000000314,0.016363039999999884,0.023816130000000157,0.03147271000000007,0.03912899000000003,0.04608217000000003,0.05338565000000006,0.06106388999999979,0.06473224000000055,0.07057880999999977
0.008244229999999853,0.015602570000000426,0.023373959999999805,0.031398499999999885,0.03885432999999949,0.04686712999999987,0.05538837000000019,0.059451430000000194,0.06564904999999932,0.07282488000000065
0.0072800100000005585,0.01511229000000025,0.023327800000000565,0.031035890000000066,0.0396400400000001,0.049033500000000174,0.05391957000000058,0.06048241000000054,0.06697853000000009,0.07415162999999936
0.007612739999999896,0.0156954899999997,0.02330998999999956,0.03186122999999963,0.0417236799999996,0.047262230000000294,0.054443730000000023,0.06101394000000049,0.06801982999999989,0.07519237999999984
0.008050159999999806,0.015523510000000407,0.023988509999999685,0.03382620999999997,0.03959551000000072,0.04720966000000004,0.054404680000000205,0.06182963000000008,0.06910024999999997,0.07738212000000022
0.00743911999999991,0.015863320000000236,0.02563519999999997,0.031495109999999826,0.039400689999999905,0.047109239999999275,0.05505143999999973,0.06264246000000018,0.0709425699999997,0.07816810000000007
0.008512249999999888,0.018183030000000322,0.023898230000000353,0.031654009999999566,0.039386799999999944,0.04752271999999991,0.05531425000000034,0.0638385699999997,0.07118457000000067,0.07737724999999962
0.009692399999999601,0.015250019999999864,0.022883619999999993,0.030468820000000285,0.0387249900000004,0.046816230000000125,0.05559847999999956,0.0630976599999995,0.06939986999999981,0.07618191999999979
0.005291659999999254,0.012757510000000138,0.02024908000000014,0.028369650000000135,0.036795619999999474,0.04612592999999965,0.054194649999999456,0.0609471199999998,0.06785530999999967,0.07485651999999998
0.007671359999999794,0.015418580000000404,0.023820059999999366,0.032679429999999954,0.04234419999999961,0.05063803999999994,0.05780614000000028,0.06507442000000019,0.07224125999999931,0.0794611999999999
0.006885330000000245,0.014268169999999358,0.022155729999999707,0.030266250000000383,0.038462230000000375,0.04623855999999993,0.05380183000000027,0.061189680000000024,0.06849352999999958,0.07567155000000003
0.007366339999999916,0.015164630000000123,0.023141319999999688,0.031225700000000245,0.03922830000000044,0.047137479999999954,0.05499573999999985,0.06257179999999973,0.06988772999999959,0.07702655000000025
0.008035389999999865,0.016032349999999695,0.02422128999999984,0.0324941299999999,0.04068276000000015,0.04892067000000022,0.05695167000000012,0.0645622699999997,0.07186819,0.07900856000000012
0.008221190000000433,0.016414830000000435,0.024797859999999616,0.03326933000000043,0.04178154999999961,0.050193229999999645,0.05825294000000003,0.06585504999999969,0.07316871000000003,0.08033380000000001
0.008235560000000142,0.01653753999999985,0.02496425000000002,0.0335233800000001,0.04217259999999978,0.05060354,0.05866659999999957,0.0662585499999997,0.07358124000000021,0.08075623000000043
0.008235870000000034,0.016539279999999934,0.024966659999999585,0.03352698000000043,0.04217807000000029,0.050609399999999916,0.058672529999999945,0.06626434999999997,0.07358715999999976,0.08076228000000008
0.008235879999999973,0.016539410000000032,0.024966850000000207,0.03352727000000044,0.04217851000000028,0.050609859999999784,0.058672989999999814,0.0662647999999999,0.07358761999999963,0.08076274999999988
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008245660000000044,0.01652232999999992,0.024946100000000193,0.033315980000000245,0.041778060000000394,0.04998477999999995,0.05769188000000014,0.06509174999999967,0.07235639000000038,0.07939326999999974
0.008212829999999727,0.01648206000000041,0.02470552000000037,0.03289833000000009,0.04114622999999984,0.04901734999999974,0.05654219999999999,0.06390632000000007,0.07101680000000066,0.07769912000000012
0.008181699999999736,0.01627992999999961,0.02430836000000003,0.03254668000000027,0.040712199999999754,0.04870761000000012,0.05670450000000038,0.0641592400000004,0.07089838000000004,0.07772751999999983
0.008045530000000412,0.015919850000000402,0.024061660000000096,0.03206569999999953,0.040189360000000285,0.04848350999999962,0.05618709999999982,0.06302292999999981,0.06987292000000078,0.0770302599999999
0.007752280000000056,0.015754679999999688,0.023584869999999647,0.03137740000000022,0.03971854999999991,0.04754522999999988,0.05444553999999968,0.0612852299999993,0.06855065999999965,0.07500443999999984
0.007929339999999563,0.01562910999999989,0.023254459999999533,0.03161605000000023,0.039694459999999765,0.046996839999999374,0.0542647400000007,0.061933439999999784,0.06837188999999988,0.07532183000000003
0.007734789999999769,0.015226619999999969,0.023448110000000355,0.031195450000000235,0.03833208999999993,0.045509639999999685,0.05300565999999929,0.05935528000000012,0.06636864000000031,0.07325557999999965
0.007321010000000072,0.015424570000000415,0.022920030000000757,0.029858920000000566,0.03708560000000016,0.045039179999999845,0.05189526999999927,0.059199680000000754,0.06610004000000025,0.0722114300000003
0.008010009999999568,0.015273940000000152,0.02188863999999935,0.028454459999999848,0.03595189000000065,0.04239381000000009,0.04915377000000021,0.05579542999999987,0.06173532000000037,0.06738741999999931
0.007073080000000509,0.013467279999999526,0.019676630000000195,0.02682002000000061,0.033142759999999605,0.03981571000000006,0.04631549999999951,0.05224426000000015,0.057989680000000376,0.06276448999999928
0.0061645599999993195,0.012297349999999874,0.019142360000000025,0.024654179999999748,0.03094077999999989,0.03723108999999969,0.042546390000000045,0.047969639999999814,0.052794750000000334,0.05528657999999975
0.006099359999999443,0.012920750000000147,0.018314339999999873,0.024487539999999974,0.030906690000000125,0.03637212000000023,0.0420155900000001,0.0469513199999998,0.0494126399999999,0.05469458000000049
0.0062156700000004506,0.0112814599999993,0.01671579000000012,0.022143390000000096,0.027548289999999476,0.033240379999999625,0.03810582000000018,0.04040480000000013,0.04563556000000002,0.05029019000000012
0.00522498999999943,0.010698539999999923,0.016270989999999763,0.021563849999999718,0.02705387999999953,0.03165683000000019,0.03347390999999966,0.038488719999999255,0.04325274999999973,0.045466590000000195
0.005393820000000105,0.010940660000000157,0.01625134000000017,0.021648749999999772,0.026133579999999768,0.02780251999999983,0.03262874999999976,0.037241340000000456,0.039521559999999845,0.04160555999999982
0.004695100000000174,0.009571740000000162,0.014416179999999557,0.017989860000000135,0.019573560000000434,0.0245159699999995,0.02914693000000046,0.03146085000000021,0.03353172999999998,0.03872959999999992
0.005327869999999457,0.01053791000000004,0.014537409999999973,0.016538350000000257,0.021347710000000575,0.025541889999999512,0.02730594000000064,0.02917662000000032,0.03453182999999971,0.03595395999999962
0.004650380000000176,0.00834188999999963,0.009828689999999973,0.013987010000000133,0.01815213999999976,0.020061929999999784,0.022169120000000042,0.02760194000000027,0.029004019999999464,0.03260289999999966
0.004286369999999984,0.0061083000000001775,0.010772310000000118,0.015474049999999906,0.01738324999999996,0.019317919999999766,0.024435150000000405,0.025747349999999614,0.029464899999999794,0.03266253000000052
0.0016819500000000431,0.006226870000000773,0.010719349999999572,0.011916270000000395,0.01336037999999995,0.017890600000000312,0.01839822999999985,0.021658199999999184,0.024915360000000497,0.021768989999999988
0.004323210000000799,0.008636489999999775,0.009524410000000039,0.009914430000000252,0.013783830000000385,0.01355239000000008,0.01563334999999988,0.01818928000000053,0.015079209999999676,0.005100500000000174
0.003743689999999411,0.0042591999999999075,0.004040640000000373,0.006666779999999761,0.005849919999999287,0.007173540000000145,0.008945139999999796,0.005351450000000035,0.0046105699999996475,0.012233629999999884
0.0003855299999999673,0.00010080000000023404,0.002553660000000235,0.0012690399999994995,0.0026241999999996324,0.004208860000000314,0.00026804999999985313,0.009895750000000092,0.017499810000000338,0.02347209999999933
0.0005867999999997764,0.0016590299999998948,5.085000000004669e-05,0.0007300499999995935,0.001966369999999884,0.0022647899999999055,0.012867840000000186,0.02076336000000012,0.02674564999999962,0.03207066000000003
0.0016822100000002393,0.00028220999999994945,0.00015548000000009665,0.00013199999999979894,0.004470110000000638,0.015309570000000328,0.023545180000000165,0.02979807000000001,0.03517107000000008,0.04039459999999995
0.0028054300000004417,0.003175970000000028,0.003678370000000264,0.009445799999999949,0.02057544,0.02887253000000012,0.03518591999999998,0.04069981999999994,0.045994149999999845,0.04881985000000011
0.0003678200000001297,0.0009152700000001346,0.006731030000000082,0.018160080000000356,0.026770820000000306,0.033434739999999685,0.03948044999999967,0.04508784999999982,0.047916260000000044,0.05272245000000009
0.0010772199999999899,0.007222239999999935,0.01916331999999965,0.028587159999999834,0.03552326999999966,0.041708459999999725,0.04750346999999966,0.05051024999999987,0.05536721999999994,0.05814845000000002
0.00618465000000068,0.01819762999999952,0.0277223400000004,0.03512867999999969,0.04173140999999969,0.04797542999999971,0.051675009999999855,0.05693999999999999,0.05970904999999993,0.0652681399999997
0.012050849999999613,0.02165044000000016,0.02912903999999994,0.03592705999999968,0.04238657999999962,0.046325710000000075,0.051923289999999955,0.05490680999999986,0.060516289999999806,0.06488153000000008
0.010165920000000384,0.018050800000000145,0.02540686999999986,0.03272560999999996,0.03707382999999975,0.04297476999999983,0.04633641999999982,0.05227250999999988,0.05679575999999997,0.059518860000000284
0.008839649999999644,0.01683136999999979,0.025083319999999798,0.030990829999999914,0.03757559999999982,0.041418979999999994,0.04801024999999992,0.05306542000000025,0.055957130000000355,0.06064960000000008
0.008967970000000047,0.01784392999999973,0.024674019999999963,0.032610099999999864,0.036907330000000016,0.04371960999999969,0.04902433999999989,0.052213430000000116,0.057081489999999846,0.06085010000000013
0.009655549999999735,0.017011049999999805,0.02571462000000002,0.03130948,0.03871039999999981,0.044443680000000096,0.048218030000000134,0.05355163999999979,0.057463229999999976,0.06127126999999999
0.008052670000000095,0.017216289999999912,0.023470199999999775,0.03179781999999998,0.037855309999999864,0.04179452000000028,0.04729801999999994,0.051426280000000046,0.05539080000000007,0.05784860999999997
0.010091119999999787,0.016936349999999933,0.02614132999999974,0.03349095000000002,0.037865130000000136,0.043582579999999815,0.047955699999999934,0.05220661999999998,0.054828630000000045,0.05624275000000001
0.007381409999999811,0.01695884000000003,0.02482755999999986,0.02998324000000041,0.03604341999999994,0.04065118999999995,0.045187630000000034,0.048072920000000074,0.049625739999999974,0.05075340000000006
0.01048019,0.01891752000000002,0.024918970000000318,0.03218222000000015,0.03715737000000008,0.041839619999999966,0.04486780000000001,0.04664311999999993,0.047930189999999984,0.048824189999999934
0.008996360000000259,0.01536887000000009,0.02314683999999989,0.028715070000000065,0.033545120000000095,0.036589320000000036,0.03830057000000009,0.03965381000000012,0.04070785999999993,0.039117140000000106
0.007165210000000144,0.015436489999999914,0.021721649999999926,0.027377060000000064,0.030552930000000034,0.0321882200000001,0.033331200000000116,0.034393549999999884,0.032978729999999956,0.03009141000000004
0.009016509999999922,0.01578592000000012,0.02215673000000007,0.026458010000000032,0.02853253000000011,0.02994684000000003,0.0313597699999999,0.03026569999999995,0.027510370000000006,0.026749779999999945
0.007268620000000059,0.013990260000000143,0.018784490000000043,0.021680920000000103,0.02349945000000009,0.02522321999999999,0.024543690000000007,0.02211852000000003,0.021478200000000003,0.022430390000000022
0.007440789999999975,0.012705080000000146,0.016293880000000094,0.019220020000000115,0.02139229999999981,0.021002170000000042,0.018957380000000024,0.018651980000000012,0.019733360000000033,0.020651070000000105
0.005830710000000128,0.009796979999999955,0.013268320000000111,0.01629674999999997,0.01626327999999999,0.01445347000000008,0.014449339999999977,0.015800069999999944,0.016834960000000065,0.017830960000000062
0.004702760000000028,0.008650050000000187,0.012389889999999903,0.013543030000000122,0.012224440000000003,0.012547419999999976,0.014347230000000044,0.015754610000000002,0.016864390000000062,0.019147550000000013
0.004951300000000103,0.009378179999999903,0.011446020000000168,0.010899520000000051,0.011333099999999985,0.01301543999999999,0.013988740000000055,0.015073459999999983,0.01777112999999997,0.015853589999999973
0.0050645499999999455,0.007498769999999988,0.0074877600000000655,0.008537979999999945,0.010257689999999986,0.011081960000000057,0.011919010000000063,0.014607570000000014,0.012677749999999988,0.009843539999999984
0.003618169999999976,0.004492400000000063,0.006637730000000008,0.009427830000000026,0.010734580000000049,0.011833210000000038,0.014607570000000014,0.012857929999999962,0.010456489999999985,0.008165570000000011
0.001838070000000025,0.004584029999999961,0.008145139999999995,0.010383210000000087,0.011755839999999962,0.014607570000000014,0.012769179999999991,0.010509089999999999,0.008231040000000078,0.005905329999999931
0.0033438999999999552,0.007250259999999953,0.009931090000000031,0.011621479999999962,0.014607570000000014,0.012655130000000014,0.010147149999999994,0.007824669999999978,0.005677070000000062,0.003222410000000009
0.00490442000000002,0.008306100000000094,0.01076801999999999,0.014607570000000014,0.012975510000000023,0.010935189999999984,0.008938710000000016,0.007068289999999977,0.0049075800000000225,0.003557829999999984
0.005296700000000043,0.009068900000000046,0.014607570000000014,0.014078530000000034,0.013175689999999962,0.012265419999999971,0.011457599999999957,0.0099771099999999,0.00898553000000002,0.00873491000000004
0.006760589999999955,0.014607570000000014,0.014780620000000022,0.015487550000000017,0.015596520000000003,0.015562089999999973,0.014738790000000002,0.014357069999999972,0.014534489999999956,0.01481787999999995
0.014607570000000014,0.014413340000000052,0.016571280000000077,0.019014499999999934,0.020492559999999993,0.020670410000000028,0.021621360000000034,0.02257417000000006,0.023154140000000045,0.025151489999999943
0.0013002699999999923,0.002817740000000013,0.0034399499999999694,0.0038006600000000113,0.004587940000000068,0.004121240000000026,0.0034849599999999814,0.002762959999999981,0.00027944000000001967,0.003654170000000012
0.0004295100000000218,0.00010256999999991301,0.0005393200000000098,0.0019010400000000205,0.0038557799999999753,0.005567050000000018,0.007175070000000061,0.011067599999999955,0.015652129999999986,0.02225431
0.00024999000000003324,0.0007646199999999936,0.002227750000000084,0.004491149999999999,0.006437519999999974,0.008138509999999988,0.012448039999999994,0.01742613999999998,0.024379280000000003,0.028943390000000013
0.0007094500000000004,0.0021496699999999924,0.004597129999999949,0.0066167700000000496,0.00795241000000002,0.011859590000000031,0.016280249999999996,0.022928119999999996,0.027681420000000012,0.027972569999999974
0.0015338700000000483,0.003972759999999909,0.00597136999999992,0.007013009999999986,0.010535199999999967,0.01448735000000001,0.020563160000000025,0.025132480000000013,0.02515141999999998,0.023454589999999942
0.0026791499999999635,0.005035800000000035,0.006121379999999954,0.010160500000000017,0.01483282000000008,0.021747740000000015,0.027809779999999895,0.029254369999999974,0.02782034,0.032817529999999984
0.002078369999999996,0.004066380000000036,0.005015239999999976,0.009066429999999959,0.01632833999999994,0.022064679999999948,0.02399074000000001,0.024002619999999975,0.029024249999999974,0.03373772000000003
0.0012228899999999765,0.0027223600000000348,0.002483800000000036,0.008863910000000086,0.014937550000000077,0.01650697000000001,0.016930769999999984,0.023404690000000006,0.028124049999999956,0.030905799999999983
0.0017696000000000378,0.0017488400000000848,0.008346269999999989,0.014343320000000048,0.01599784999999998,0.016518710000000048,0.02289958999999997,0.027706209999999953,0.030905799999999983,0.031305079999999985
0.00044151999999997305,0.007323030000000008,0.013658769999999931,0.015468979999999966,0.016084490000000007,0.022501339999999925,0.027179420000000065,0.03050142,0.03106028000000005,0.030587050000000005
0.006737529999999992,0.012977379999999927,0.014501019999999976,0.01494529,0.02159771999999993,0.026575000000000015,0.03050142,0.03162611000000004,0.031220500000000095,0.03149457
0.007590169999999952,0.010466610000000043,0.012083390000000027,0.01916303999999991,0.025240250000000075,0.03050142,0.03197939999999999,0.032219620000000004,0.03345353000000001,0.03290978
0.004709920000000034,0.007420410000000044,0.01593921999999992,0.02389123000000004,0.03050142,0.03272763000000001,0.03390152000000002,0.03591184999999997,0.03596081000000001,0.03522820999999998
0.004297350000000089,0.013544259999999975,0.022477840000000082,0.03050142,0.03317977000000005,0.034798529999999994,0.037279039999999986,0.03774362999999997,0.03724923000000002,0.03804685000000002
0.011180189999999923,0.021036310000000058,0.03050142,0.03370158000000001,0.03614130000000004,0.03933164,0.04028092,0.040238919999999956,0.041624139999999976,0.04251696999999999
0.015769410000000095,0.03050142,0.034848760000000034,0.03932796999999999,0.04507608000000002,0.04809365999999993,0.050054499999999946,0.053020069999999975,0.05491994,0.05481788999999998
0.0016787400000000119,0.0035169100000000952,0.00416890999999997,0.005544419999999994,0.013394079999999975,0.015459400000000012,0.015307289999999973,0.017224349999999944,0.017253699999999983,0.015840999999999994
0.002493020000000068,0.003028770000000014,0.004883150000000058,0.013394079999999975,0.01493228000000002,0.014252310000000046,0.015002539999999953,0.014343470000000025,0.012890650000000003,0.012048269999999972
0.0014597899999999608,0.004129330000000042,0.013394079999999975,0.015342440000000013,0.015857699999999975,0.01775890999999996,0.019267120000000026,0.018735590000000024,0.018044699999999914,0.02039766999999998
0.0036334199999999983,0.013394079999999975,0.015455949999999996,0.01609215999999991,0.018020129999999968,0.019599009999999972,0.018839059999999908,0.018069749999999996,0.02063328999999997,0.02140694999999998
0.013394079999999975,0.015021019999999996,0.015985200000000033,0.018006799999999934,0.020362119999999984,0.020133600000000085,0.01986039000000006,0.022725330000000044,0.023736440000000025,0.023255150000000002
0.0003039000000000236,0.0013004899999999875,0.001543120000000009,0.0012207400000000534,0.0026157799999999565,0.003634670000000062,0.0013399099999999997,0.0006912999999999503,0.0012623300000000892,0.0012165400000000437
9.130000000001637e-05,0.00012104000000001669,0.0008966200000000146,0.0014736800000000327,0.0008395999999999404,0.0028110300000000477,0.0036211800000000016,0.003146119999999919,0.003541240000000001,0.004466150000000002
0.0005005599999999832,0.00044682000000001443,0.0010008599999999923,0.00018402000000006247,0.0020145899999999273,0.0028085400000000815,0.002221779999999951,0.0026395299999999455,0.0036495100000000225,0.0025057500000000843
0.0019373299999999594,0.004003140000000016,0.00467155000000008,0.006234149999999938,0.015979750000000015,0.017018030000000017,0.017171820000000004,0.018784089999999976,0.01780453000000004,0.01615939999999999
0.0023241499999999693,0.003063880000000019,0.004769679999999998,0.014649310000000026,0.01565285999999999,0.015787779999999974,0.01726439000000002,0.01631188,0.01464865999999998,0.01454496999999999
0.0016135500000000746,0.003953879999999965,0.014649310000000026,0.016217859999999973,0.017019860000000053,0.019239459999999986,0.019021860000000057,0.017695210000000072,0.017970980000000025,0.018170609999999976
0.0032202999999999538,0.014649310000000026,0.016182299999999983,0.01710895999999995,0.01968091999999999,0.01978587000000004,0.01892587999999995,0.01942432999999999,0.019573180000000023,0.019827130000000026
0.014649310000000026,0.01567223000000001,0.01661812000000007,0.018697960000000013,0.01921909000000005,0.018373929999999983,0.019304160000000015,0.01979900999999995,0.020046180000000025,0.019720779999999993
0.00015282000000005347,0.001578579999999996,0.0014955500000000121,0.0027616300000000704,0.004659250000000004,0.004564369999999984,0.004808039999999902,0.004902920000000033,0.005185809999999957,0.006157089999999976
0.0002981400000000023,0.0006206400000000056,0.0002833100000000366,0.00041111999999998705,0.0006569000000000158,0.0003950799999999921,0.00033935000000001603,0.0001850700000000094,0.0006747299999999568,0.0012443499999998942
0.000286379999999975,0.0001444000000000445,0.00016554000000001956,9.298000000002027e-05,6.380999999999748e-05,2.0369999999991784e-05,7.769999999962529e-06,0.0007569400000000392,0.0013334699999999478,0.0010887699999999612
0.00038165000000001115,0.0004966199999999477,0.00025841999999998144,0.0005477300000000795,0.0006280300000000016,0.0007595299999999527,0.0017103600000000219,0.0024080200000000662,0.002135129999999985,0.00275185
0.00038645000000003815,0.0005316200000000104,0.0001631200000000721,0.0008128900000000105,0.0013120800000000488,0.0011189299999999625,0.001734530000000012,0.0020556499999999645,0.0016079999999999428,0.003699549999999996
0.00012641000000002123,0.0005718399999999901,0.00022127000000005115,0.0001542700000000119,0.00030965000000005016,0.0010652199999999779,0.0015001199999999937,0.0013644800000000012,0.003770130000000038,0.006561079999999997
0.0002622200000000907,0.00012400999999995221,5.387000000001141e-05,0.0008145900000000594,0.0020217499999999333,0.002895839999999983,0.0036240300000000003,0.0068064100000000405,0.00981213000000003,0.013150129999999982
0.00027093000000000256,0.0004291100000000103,0.0012939499999999882,0.0029124900000000453,0.004082090000000038,0.005000620000000011,0.008665559999999961,0.012152390000000013,0.015781429999999985,0.019181700000000024
0.0004930300000000054,0.00147613000000002,0.0033986900000000375,0.005143769999999992,0.006160980000000094,0.009974740000000093,0.013778639999999953,0.01777622000000001,0.021474789999999966,0.023733290000000018
0.0015457899999999913,0.004230329999999949,0.007128629999999969,0.008964459999999952,0.013543199999999977,0.01828341999999994,0.023633059999999984,0.028514079999999997,0.031175249999999988,0.036035680000000014
0.0010653399999999147,0.003361530000000057,0.00640194999999999,0.008627429999999991,0.01292900000000008,0.018612859999999953,0.02353374999999991,0.02711966999999993,0.033483280000000004,0.03923789
0.001635840000000055,0.002390709999999907,0.00545075000000006,0.008559440000000085,0.011731120000000095,0.014867940000000024,0.017546170000000028,0.01657858999999995,0.015001690000000067,0.015713069999999996
0.0005168500000000131,0.0033026999999999918,0.0061462399999999695,0.008873109999999906,0.011936029999999986,0.014796050000000005,0.01407961999999996,0.012456849999999964,0.013394229999999951,0.013769169999999997
0.003106280000000017,0.005804790000000004,0.008588579999999957,0.01164951000000003,0.014796050000000005,0.014726189999999972,0.01416695999999995,0.012999939999999932,0.0137602,0.015586280000000008
0.003687429999999936,0.007276259999999923,0.010994020000000049,0.014796050000000005,0.015387339999999972,0.015883209999999925,0.015653220000000023,0.01651168000000003,0.018600390000000022,0.02025557
0.005248159999999946,0.009704500000000005,0.014796050000000005,0.015908260000000007,0.016176529999999967,0.018554289999999973,0.020255980000000007,0.020690940000000047,0.021656769999999992,0.022119789999999973
0.007622580000000045,0.014796050000000005,0.017028859999999924,0.019975009999999904,0.021417310000000023,0.023582179999999897,0.02697039999999995,0.029489439999999978,0.030726179999999992,0.03203146000000001
0.0005842200000000242,0.0013436100000000506,0.0037777199999999844,0.005582179999999992,0.004769040000000002,0.005784230000000001,0.005952020000000058,0.004532859999999972,0.004079229999999989,0.003933320000000018
0.0012132200000000148,0.004262470000000018,0.006729289999999999,0.006841479999999955,0.007939599999999991,0.00844088000000004,0.007217719999999983,0.00675110000000001,0.006720170000000025,0.006664210000000004
0.004847660000000031,0.006904710000000036,0.00638292000000007,0.006594309999999992,0.006977049999999985,0.005567439999999979,0.005143049999999982,0.00513756999999998,0.004927870000000056,0.004917830000000012
0.0014496600000000193,0.0007861100000000065,0.00021823999999998067,0.000438950000000049,0.0016964500000000715,0.002247129999999986,0.0022660899999999984,0.0022000299999999084,0.0022234100000000367,0.0023823800000000173
0.00023153999999997454,5.5100000000085636e-05,4.41600000000153e-05,6.141999999997871e-05,0.00045040000000007296,0.0003525100000000281,0.00024215999999999127,0.00012380999999994646,0.00013081000000003673,0.00024281999999997694
0.0002827300000000088,0.00048565999999999887,0.0007208400000000004,0.000936910000000013,0.0011140199999999933,0.001270170000000015,0.0013864800000000232,0.0014704799999999962,0.0014797599999999966,0.00141311999999999
0.00028186000000002265,0.00048378999999998396,0.0007190699999999883,0.0009345000000000048,0.0011106499999999908,0.0012672400000000028,0.0013836300000000246,0.001467779999999974,0.001476949999999977,0.0014102500000000018
0.0002819299999999858,0.0004843099999999878,0.000719750000000019,0.0009355400000000125,0.0011122499999999813,0.0012689000000000172,0.0013852999999999782,0.0014694000000000096,0.0014786099999999913,0.0014119599999999899
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693700000000254,0.0014785800000000071,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002711499999999978,0.00044117999999998547,0.0006599199999999805,0.0005539700000000147,0.0004605400000000093,0.0002604299999999782,0.0002476399999999934,0.0004450499999999469,0.0004945600000000328,0.0014275299999999547
0.0002897700000000225,0.0003820399999999724,0.00012165000000008419,0.0006403899999999907,0.0009013800000000072,0.001211039999999941,0.0022293600000000136,0.0024135599999999258,0.0015066299999999533,0.003981010000000007
3.964000000000745e-05,0.00041687999999995284,2.39200000000106e-05,0.00029500999999998445,0.0006230200000000297,0.0016498900000000427,0.0019802399999999665,0.001360470000000058,0.004182249999999943,0.006657509999999978
0.0003664399999999679,8.980000000047283e-06,0.00017518000000005252,0.0005713499999999705,0.0016835099999999992,0.002176349999999938,0.0018333299999999664,0.004946029999999935,0.00758100000000006,0.008636279999999996
0.000452969999999997,0.0006057900000000505,0.000957900000000067,0.0023724600000000207,0.003269149999999943,0.0033748999999999585,0.007253809999999916,0.010563290000000003,0.011934149999999977,0.014909920000000021
0.0005354599999999321,0.0010528800000000338,0.0027097700000000557,0.003964599999999985,0.004154679999999966,0.008106170000000024,0.01148769999999999,0.013091610000000031,0.01633719,0.01806517000000002
0.0009273699999999829,0.002786199999999961,0.004429540000000065,0.005074929999999922,0.009309459999999992,0.01295778000000003,0.014967570000000041,0.018663529999999984,0.020626760000000077,0.021187559999999994
0.0021378400000000575,0.0038654300000000585,0.004633439999999989,0.008816790000000019,0.012226249999999994,0.013939260000000009,0.01716720999999999,0.018883879999999964,0.019588559999999977,0.019104810000000028
0.0018369699999999378,0.002526540000000077,0.006571359999999915,0.009589760000000003,0.010957259999999969,0.013787260000000079,0.015015439999999991,0.01555434,0.014745070000000027,0.013502029999999943
0.0005348700000000761,0.0043753699999999895,0.007171290000000052,0.00799145999999995,0.010532180000000002,0.011537999999999937,0.011679749999999989,0.010641449999999941,0.009468799999999944,0.007783099999999932
0.004161440000000072,0.007278270000000031,0.008167880000000016,0.010337519999999989,0.011410689999999946,0.011679749999999989,0.010329790000000005,0.00923417999999998,0.007982089999999942,0.006439229999999907
0.004347089999999998,0.006298939999999975,0.009221020000000024,0.01047600999999998,0.011679749999999989,0.010647320000000016,0.009969189999999961,0.009274910000000025,0.008560879999999993,0.0075669199999999215
0.0036311599999999666,0.007375580000000048,0.00952666999999996,0.011679749999999989,0.010633389999999965,0.009999589999999947,0.00953872999999994,0.009340130000000002,0.009472189999999991,0.009413430000000167
0.005439410000000033,0.008275609999999989,0.011679749999999989,0.011463160000000028,0.011492649999999993,0.011474279999999948,0.01187265999999998,0.012469240000000048,0.012521339999999936,0.01205398000000013
0.0059912899999999825,0.011679749999999989,0.011975039999999937,0.013526409999999989,0.014890709999999974,0.016274220000000006,0.017727009999999987,0.01867671999999998,0.01855503000000014,0.01926032000000011
0.011679749999999989,0.010815139999999945,0.013225460000000022,0.01603978000000006,0.018482099999999946,0.02003750999999998,0.021405179999999913,0.021765749999999917,0.02282985000000015,0.02402876999999992
0.0028772099999999634,0.005360409999999982,0.006143180000000026,0.006893030000000078,0.006874119999999984,0.007101330000000017,0.00833737000000001,0.00820770999999998,0.0070608100000000285,0.006832100000000008
0.001510450000000052,0.0007237600000000732,0.0006777799999999612,0.0008574000000000082,0.0018560800000000377,0.001853019999999983,0.003588050000000065,0.005344330000000008,0.005955870000000196,0.00975169000000009
0.0010970099999999539,0.0013514100000000528,0.003467770000000092,0.004855880000000035,0.004963110000000048,0.006726119999999947,0.008546309999999835,0.00921135999999989,0.012995610000000157,0.015447259999999963
0.0009986499999999898,0.004264449999999975,0.006194709999999937,0.007634740000000084,0.010025670000000098,0.012339770000000083,0.014132699999999998,0.01850748999999996,0.02094984000000011,0.02469091000000001
0.0032017200000000745,0.004671500000000162,0.005499660000000128,0.007037850000000123,0.009218860000000051,0.010799790000000087,0.01507915999999998,0.017455629999999944,0.02111624000000001,0.02351188999999998
0.0014459200000001005,0.002255470000000148,0.0037992399999999815,0.006044269999999852,0.007628630000000136,0.011973889999999932,0.014483330000000016,0.018221169999999898,0.020655239999999964,0.022080199999999994
0.00017705000000001192,0.0008280199999999294,0.0022088300000000505,0.0028994999999998328,0.007341959999999981,0.010254479999999955,0.014668039999999993,0.01736282,0.018660679999999985,0.022121930000000067
0.0004625400000000113,0.0014790700000000268,0.0017041500000001264,0.0051627800000000335,0.007620839999999962,0.011715159999999947,0.013925799999999988,0.014833560000000023,0.018254300000000057,0.018997629999999988
0.001408889999999996,0.001900720000000078,0.005515929999999836,0.008924949999999932,0.014446550000000058,0.01834431999999997,0.021781309999999943,0.026721600000000012,0.02791750999999998,0.03473366
0.0006140800000000723,0.004159170000000101,0.007546280000000127,0.012268349999999928,0.015677839999999943,0.018860650000000034,0.02307904999999999,0.023411120000000007,0.030475589999999997,0.030560909999999997
0.0038387399999999516,0.007212890000000138,0.012096639999999992,0.015621409999999947,0.018436180000000024,0.02214640000000001,0.021693249999999997,0.02835143000000001,0.02836053999999999,0.02571420000000002
0.0019951100000001887,0.0059600499999999945,0.007901859999999927,0.00843875999999999,0.011265650000000016,0.00956197999999997,0.015474989999999966,0.015106869999999994,0.012216879999999986,0.008919519999999959
0.0049729299999999865,0.0074539099999999525,0.008635729999999953,0.01212367999999997,0.010298770000000013,0.015822759999999936,0.015106869999999994,0.012310849999999984,0.009120569999999995,0.006705770000000055
0.0037157099999999277,0.005947680000000011,0.010326699999999911,0.008996699999999969,0.015112009999999954,0.015106869999999994,0.012699479999999985,0.010090500000000002,0.008162779999999925,0.00567525999999996
0.0026391500000000345,0.007210969999999928,0.00661347000000001,0.014107659999999966,0.015106869999999994,0.01353610999999999,0.012173770000000084,0.010928049999999967,0.00812119,0.01066063000000006
0.00523684000000002,0.004767880000000058,0.012789219999999935,0.015106869999999994,0.014194139999999966,0.013369819999999977,0.013344990000000001,0.011175529999999934,0.013710809999999962,0.019098620000000066
0.0014043799999999829,0.01081171999999997,0.015106869999999994,0.016123179999999904,0.01740476000000002,0.019089710000000037,0.01905747000000002,0.023062209999999972,0.029201829999999984,0.03614718
0.01032073999999994,0.015106869999999994,0.019180509999999984,0.023819389999999996,0.027255200000000035,0.02806259,0.03358380999999999,0.041359400000000046,0.049255669999999974,0.06267475
0.015106869999999994,0.019887140000000025,0.02888781000000007,0.036128549999999926,0.039267759999999985,0.04612327000000005,0.05489582999999998,0.06376333000000001,0.07842413999999998,0.08331281000000001
0.004130659999999953,0.009201970000000004,0.01529541000000001,0.01676918000000005,0.02137743999999986,0.028105590000000014,0.035283910000000085,0.049278000000000044,0.05427175000000001,0.05288100000000001
0.006415770000000043,0.014439269999999893,0.016808829999999997,0.022581469999999992,0.02907230000000005,0.03560859000000005,0.048815830000000004,0.05352306000000001,0.052156979999999964,0.05003935999999998
0.010949080000000055,0.013339599999999896,0.019303109999999846,0.025717850000000042,0.03294562000000001,0.047588359999999996,0.05200629000000001,0.050881950000000065,0.049152900000000055,0.05051445999999998
0.0016521499999999634,0.007113170000000002,0.01275321000000007,0.018740780000000012,0.033030940000000064,0.036548970000000014,0.03479587000000006,0.03286262999999989,0.03435051,0.03280644999999999
0.003580479999999886,0.008125170000000015,0.012162910000000027,0.023748360000000024,0.027733679999999983,0.025565669999999985,0.02336402999999998,0.0247,0.022740439999999973,0.02129605000000001
0.003241700000000014,0.00662322999999998,0.01714663000000005,0.018813570000000057,0.016429979999999955,0.014495009999999975,0.016093040000000003,0.014198749999999982,0.012907439999999992,0.01277969000000001
0.0035760000000000236,0.014172310000000077,0.015941509999999992,0.01375048000000001,0.011906329999999965,0.013591340000000007,0.01176872000000001,0.010618679999999991,0.010628059999999995,0.010112039999999989
0.011022280000000051,0.012822190000000067,0.010930029999999924,0.009527750000000057,0.011275279999999999,0.00946037999999999,0.008294679999999999,0.008406329999999962,0.007949729999999988,0.006842820000000027
0.002370839999999985,0.0006870399999999721,0.00033671000000001783,0.0019626400000000155,0.00029625999999999264,0.0007519400000000065,0.0005306299999999764,0.0007953900000000624,0.0017041200000000867,0.0020158500000000412
0.00016209999999994285,0.000417349999999983,0.003289019999999976,0.0036193400000000264,0.0028665100000000443,0.0036629799999999824,0.0037919000000000147,0.0030701300000000042,0.003135459999999979,0.0031827200000000277
5.169000000004864e-05,0.0034844899999999512,0.004012220000000011,0.0037230200000000213,0.004381770000000007,0.00445209000000002,0.0037042800000000597,0.003748750000000023,0.003741620000000001,0.003721389999999991
0.003357280000000018,0.0037128699999999792,0.0031804899999999803,0.0034799500000000094,0.003472960000000025,0.0026573000000000846,0.0027467600000000147,0.0028002499999999486,0.0027362399999999454,0.002721399999999985
0.00015576000000000478,0.0004888299999999957,0.0003943800000000275,0.0006644599999999778,0.0014063699999999901,0.0012695299999999632,0.0011687300000000622,0.0010862300000000769,0.0010336399999999468,0.0011407399999999734
0.00027767000000000763,0.00047439999999998594,0.000702910000000001,0.0006194199999999817,0.0005583299999999958,0.00036224000000001366,0.0001395499999999883,0.00034221000000000945,0.00039215999999997475,0.0013213400000000597
0.00027286999999998063,0.0004983800000000205,0.00021908000000003813,0.000693100000000002,0.0009744699999999495,0.0008771100000000143,0.0016094700000000017,0.002104489999999959,0.001207709999999973,0.0023041200000000206
6.641000000001673e-05,0.00048584000000007066,0.00027133000000001406,7.604000000005495e-05,0.00023044000000005394,0.0014766899999999472,0.002294070000000037,0.001864680000000063,0.0031363199999999702,0.00736804000000002
0.0005192600000000214,0.0004084199999999649,9.194999999995179e-05,0.00011262000000000771,0.0009882799999999525,0.0016542099999999893,0.0009996100000000396,0.0021529600000000926,0.006454169999999981,0.006712479999999965
0.00010946000000000566,0.00036346999999997687,0.0002832600000000074,0.0013434500000000238,0.0020244999999999846,0.0014043100000000752,0.002613479999999946,0.00696100999999999,0.007246890000000006,0.007363980000000048
0.00048488000000002085,0.0004008199999999684,0.0016415399999999414,0.002403799999999956,0.0016720700000000255,0.0027255499999999655,0.006832850000000001,0.006979039999999936,0.0071678000000000575,0.007569780000000026
0.0002241900000000685,0.0014271000000000145,0.00230876999999996,0.001626159999999932,0.0025141300000000033,0.006381340000000013,0.006165129999999963,0.006162979999999985,0.006635229999999992,0.005067089999999941
0.001409480000000074,0.002280339999999992,0.001629060000000071,0.002468860000000017,0.006185070000000015,0.005737170000000014,0.005430710000000005,0.005739459999999974,0.004217570000000004,0.002137729999999949
0.001009819999999939,0.0003614299999999959,0.001267330000000011,0.005140009999999973,0.004741669999999976,0.004494720000000008,0.00487982000000009,0.003416430000000026,0.0013704999999999412,0.0007108900000000196
0.00021833000000004432,0.0009300799999999443,0.005140009999999973,0.004887230000000076,0.004821110000000017,0.005352050000000053,0.004005299999999989,0.00204189999999993,0.0014637899999999648,0.0006838900000000203
0.0010975500000000027,0.005140009999999973,0.004590079999999996,0.004125369999999962,0.004443860000000077,0.0029297500000000642,0.0007359099999999508,4.290000000017891e-06,0.0007780600000000248,0.0018738000000000365
0.005140009999999973,0.004112040000000039,0.003379579999999993,0.0031771800000000017,0.0018736400000000097,4.329999999996836e-06,0.00036789000000003735,0.001027329999999993,0.0020879999999999788,0.0024657899999999122
0.000777139999999954,0.002167380000000052,0.002941859999999963,0.004596270000000069,0.006708700000000012,0.007247879999999984,0.007990599999999959,0.00913096999999996,0.009454529999999961,0.009835070000000057
0.0007106099999999449,0.0012561399999999612,0.0024006600000000544,0.0035712399999999755,0.003901570000000021,0.004618719999999965,0.005657249999999947,0.005836169999999918,0.006161709999999987,0.00650787999999991
0.0005917300000000125,0.0018329299999999549,0.0030727000000000393,0.003304470000000004,0.003920770000000018,0.004832459999999927,0.004771349999999952,0.004966690000000051,0.005336069999999915,0.004542350000000028
0.0011931899999999551,0.0023855999999999877,0.002538669999999965,0.002798369999999939,0.003425569999999989,0.003069490000000008,0.0027969700000000097,0.002892189999999961,0.0021188500000000055,0.00011318000000004602
0.0007603699999999547,0.0005255499999999858,0.00044632000000000005,0.00062016999999992,4.334999999999756e-05,0.0005107199999999645,0.0007430099999999884,0.0019412399999999552,0.003303670000000092,0.004035940000000016
0.00024321999999998845,0.0002916099999999977,3.667000000007192e-05,0.0005825600000000097,0.0009803499999999632,0.0012037300000000695,0.002418620000000038,0.0035218399999999983,0.0038814400000000138,0.004363149999999982
5.689999999947126e-06,0.00031687999999996386,0.00012913000000003283,0.00037847999999995885,0.0005558300000000349,0.001657690000000045,0.002671050000000008,0.0030281200000000785,0.003393819999999992,0.0033274600000000043
0.0001717399999999758,0.0003435600000000205,0.0006806599999999996,0.0009080700000000386,0.002016680000000104,0.003055719999999984,0.0033415900000000054,0.003729790000000066,0.0036071799999999876,0.003046749999999987
0.0005412500000000486,0.0008770399999999956,0.0010787500000000172,0.002144180000000051,0.0032271099999999775,0.003468779999999949,0.0037147799999999176,0.0036160900000000162,0.0030684000000000267,0.00252150000000001
8.452999999997157e-05,0.00010487000000003466,0.0009085699999999974,0.0017039099999999197,0.002031890000000036,0.0021523799999999538,0.0019719000000000264,0.0014500800000000202,0.0009116000000000124,0.0005056900000000031
4.489000000007515e-05,0.0008164899999999475,0.0016695299999999191,0.002045819999999976,0.0021838799999999714,0.0020256000000000163,0.0015625699999999854,0.0010982500000000228,0.0007586099999999929,0.000539120000000004
0.0006954599999999811,0.001586619999999983,0.001958320000000069,0.001947230000000022,0.0017670499999999922,0.0013597799999999771,0.0009389699999999834,0.0006724900000000256,0.0005479299999999743,0.00044730999999997856
0.0009284200000000409,0.0012787100000000162,0.001224999999999976,0.0010022900000000168,0.0006318599999999841,0.0002634699999999879,5.966000000001692e-05,2.8050000000001685e-05,4.0499999999776826e-06,0.00010425000000002793
0.0006807899999999867,0.0006515699999999902,0.0005692400000000264,0.00047656000000001475,0.00017760999999999472,1.771000000000411e-05,5.2629999999997956e-05,0.00013172000000000184,0.00012595999999998053,1.79200000000046e-05
0.00028695000000000803,0.0002930700000000064,0.00043474999999998376,0.00048670000000000657,0.0004059900000000227,0.0005100199999999999,0.0006170500000000079,0.0007177999999999907,0.0007112899999999756,0.0006254600000000221
0.00028001999999999194,0.0004664699999999966,0.0006957799999999792,0.0008987799999999879,0.0010555400000000215,0.001209709999999975,0.0013256799999999958,0.001411309999999999,0.0014191700000000251,0.0013510800000000045
0.0002819600000000255,0.00048439999999999594,0.0007198400000000271,0.0009356699999999996,0.0011124399999999923,0.001269079999999978,0.0013854799999999945,0.0014695800000000259,0.0014787900000000076,0.0014121400000000062
0.00028191999999999107,0.0004842800000000036,0.0007197099999999845,0.0009354799999999885,0.0011121599999999732,0.001268810000000009,0.0013852100000000256,0.0014693100000000014,0.0014785199999999832,0.0014118699999999818
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002812099999999762,0.00045717000000000674,0.0006760299999999941,0.000778129999999988,0.0008368599999999948,0.0008461200000000058,0.0007444099999999731,0.0006829999999999892,0.0006408800000000103,0.00011124000000006795
0.00024879999999999347,0.0004479900000000092,0.000558320000000001,0.0007923699999999867,0.0009579599999999799,0.001041669999999939,0.001265330000000009,0.0014123999999999803,0.0010280300000000686,0.0011266500000000068
0.0002802000000000082,0.0003772599999999904,0.0005831000000000031,0.0007803800000000249,0.0008679899999999852,0.001084089999999982,0.0012832899999999925,0.0010371999999999604,0.0010086599999999946,0.00119834000000002
0.00018009000000002162,0.00035202000000000844,0.0005645699999999865,0.0007005199999999823,0.0009303299999999792,0.0011529699999999754,0.0009298600000000601,0.000991790000000048,0.0012409600000000132,0.0011824500000000016
0.00022340999999997946,0.0003955900000000012,0.0005283099999999763,0.0007704099999999992,0.0010180499999999926,0.0008380000000000054,0.0009453200000000272,0.0012751999999999764,0.0012918499999999833,0.001190089999999977
0.0002763599999999755,0.00038706999999998937,0.0006712500000000121,0.0009685400000000177,0.0007978600000000391,0.0009471800000000474,0.0012687100000000062,0.0013401900000000189,0.0013137599999999972,0.0013517299999999954
0.0001895000000000091,0.0004408900000000271,0.0007609000000000088,0.0006398100000000184,0.0008111799999999114,0.0011894800000000205,0.0013176100000000246,0.0013762800000000075,0.0014912799999999837,0.0013406599999999935
0.00032648000000001787,0.000610529999999998,0.00048818999999999946,0.0006819799999999709,0.0010524000000000089,0.001185460000000027,0.0012447899999999956,0.0014206700000000128,0.0013140099999999766,0.0011718700000000193
0.00037880000000001246,0.0002292600000000089,0.00046210999999996005,0.0008904200000000029,0.001042659999999973,0.001137520000000003,0.0013395500000000227,0.0013200000000000434,0.001251610000000014,0.001157369999999991
0.00011125000000000718,8.695999999996928e-05,0.0004985200000000023,0.0006539300000000248,0.0007775899999999947,0.0010292599999999763,0.0010625699999999294,0.0010809700000000144,0.0010634099999999869,0.0009961700000000184
0.00038853000000005355,0.0008037799999999762,0.0010321400000000147,0.001286720000000019,0.0015766700000000022,0.0016520199999999763,0.0017008000000000023,0.0017552599999999807,0.0017733600000000016,0.0017161399999999771
0.0003526200000000257,0.0005000900000000086,0.0006668000000000229,0.0008221600000000162,0.0009000000000000119,0.0009904399999999813,0.001094829999999991,0.0011786500000000033,0.001185539999999985,0.0011099999999999999
0.00027591999999998507,0.0004350300000000029,0.00065438000000001,0.0008356299999999761,0.0009584799999999838,0.0011090799999999845,0.0012244299999999986,0.0013127299999999842,0.0013182500000000208,0.001247749999999992
0.0002820900000000126,0.000485139999999995,0.0007207799999999764,0.0009370899999999738,0.0011146000000000211,0.0012712899999999805,0.0013876999999999917,0.0014717300000000044,0.00148100000000001,0.0014143999999999823
0.00028191999999999107,0.0004842299999999744,0.0007196500000000161,0.0009353899999999804,0.001112029999999986,0.0012686700000000273,0.001385079999999983,0.0014691800000000144,0.001478389999999996,0.00141173
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.000935520000000023,0.0011122299999999918,0.0012688699999999775,0.0013852799999999887,0.0014693800000000201,0.0014785900000000018,0.0014119400000000004
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.00027865999999998614,0.0004508999999999763,0.0006693600000000077,0.0007023800000000024,0.0007056500000000021,0.0006397000000000208,0.00039680000000008597,0.00028655999999999127,0.00024007999999997587,0.0004653700000000205
0.0002581999999999862,0.0004059900000000227,0.0004518299999999864,0.00022620000000000973,7.020999999995947e-05,0.0005555499999999602,0.0011195600000000194,0.0013795500000000072,0.0020368200000000503,0.0031817600000000335
0.0002303300000000008,0.00020116999999997276,2.2269999999990908e-05,0.0005352899999999661,0.0012467699999999526,0.0020690500000000167,0.0027500900000000383,0.0036288799999999455,0.0047336000000000045,0.006082950000000031
3.4370000000005785e-05,0.0002459099999999603,0.0007732299999999581,0.001439210000000024,0.0022491300000000436,0.0029017599999999755,0.0037520800000000465,0.004828979999999983,0.006154930000000003,0.0072995499999999325
0.00021862999999999744,0.0008318999999999965,0.001520769999999949,0.0025221500000000008,0.0033600900000000378,0.004428270000000012,0.005820650000000094,0.0073251899999999814,0.008438579999999973,0.009551540000000025
0.0004543399999999975,0.001481439999999945,0.0014152600000000293,0.001487589999999983,0.0018189499999999859,0.001948180000000077,0.0030095199999999878,0.004443569999999952,0.00019725000000003767,0.00022322000000007947
0.0008217600000000047,0.00042724999999999014,0.0005760399999999999,5.967000000006717e-05,0.0011785200000000717,0.0014859999999999873,0.0017527999999999988,0.007429840000000021,0.008492419999999945,0.011933519999999975
0.0009800300000000206,0.001732720000000021,0.002278039999999981,0.002515509999999943,0.0026673700000000578,0.002341239999999911,0.0022860599999999787,0.002464649999999957,0.0007669000000000148,0.005682010000000015
0.00039810000000006784,0.0003468599999999489,0.00042311999999999905,0.0019508999999999777,0.0037439999999999696,0.00559158999999998,0.0077318899999999635,0.012647080000000033,0.018567250000000035,0.025670870000000012
0.0004713800000000212,0.0013766100000000003,0.0031874899999999595,0.005096400000000001,0.006584399999999935,0.008187539999999993,0.01238311000000003,0.018046499999999965,0.025392300000000034,0.026705970000000023
0.0011395499999999892,0.003053439999999963,0.005155219999999905,0.006815609999999972,0.00837970999999993,0.012477170000000037,0.01798496000000005,0.025367570000000006,0.026820200000000016,0.02641275999999998
0.0021293800000000696,0.0042837900000000095,0.005973669999999931,0.00748754000000007,0.011406209999999972,0.016645640000000017,0.023755020000000016,0.02517681999999999,0.02456862999999998,0.023898050000000004
0.002271299999999976,0.003964489999999987,0.005467949999999999,0.009244669999999955,0.01435395000000006,0.02129819999999999,0.022445050000000022,0.02187026999999997,0.021101800000000004,0.019962360000000012
0.0013540499999999955,0.002557319999999974,0.005950140000000048,0.010518240000000012,0.017376879999999983,0.018546700000000027,0.018069890000000033,0.01737445999999998,0.016216720000000018,0.014840240000000005
0.0016487800000000163,0.005478120000000031,0.010320519999999944,0.017376879999999983,0.018914900000000012,0.018776590000000037,0.018496840000000014,0.017792980000000014,0.016642659999999976,0.016708769999999984
0.00451667999999994,0.009879289999999985,0.017376879999999983,0.01824853999999998,0.018505380000000016,0.01829533,0.017276919999999973,0.01612781000000002,0.016310639999999987,0.015565410000000002
0.007747060000000028,0.017376879999999983,0.01861426999999999,0.01947108999999997,0.02027877,0.020081709999999975,0.019581069999999978,0.020192050000000017,0.01983531999999999,0.018692390000000003
0.0007055000000000256,0.002120720000000076,0.0005598399999999781,0.001236090000000023,0.00360082000000006,0.004213990000000001,0.005298759999999958,0.007457960000000097,0.009218779999999982,0.010654710000000067
0.0005722400000000016,0.0010011200000000775,0.001020550000000009,0.0003676899999999206,0.0011342300000000138,0.0025589000000000306,0.0051433699999999805,0.007094139999999971,0.008420019999999973,0.010124669999999947
0.0012884600000000468,0.0011802499999999938,0.0006668699999999861,0.0011149000000000298,0.001804719999999982,0.0035215899999999634,0.004304890000000006,0.005014639999999959,0.006902949999999963,0.004888890000000035
0.0003408400000000089,0.0014834000000000236,0.002454410000000018,0.002477520000000011,0.003540430000000039,0.0037214700000000045,0.0031811800000000057,0.004117139999999964,0.002222150000000034,0.005890790000000035
0.001728469999999982,0.002480269999999951,0.002599039999999997,0.0020425099999999974,0.0010894000000000181,0.001071040000000023,0.0016426399999999175,0.0050045100000000176,0.013988,0.021588900000000022
8.20000000000265e-05,0.00024104000000002568,0.002080430000000022,0.004004530000000006,0.007046430000000048,0.007652769999999975,0.011496920000000022,0.020983279999999938,0.028798569999999968,0.03386602
0.0019454100000000363,0.007081349999999986,0.010085250000000046,0.01571058999999997,0.017391399999999946,0.022830480000000097,0.03427691999999993,0.04323286999999998,0.048823249999999985,0.05650568
0.0019310499999999342,0.003979049999999984,0.006513169999999957,0.006766810000000012,0.009692739999999977,0.017502989999999996,0.023761159999999948,0.027833589999999964,0.027453280000000024,0.025079289999999976
0.003305910000000023,0.008789339999999979,0.009736599999999984,0.01409353999999996,0.023087060000000048,0.030577529999999964,0.03653342999999998,0.037290950000000045,0.035591710000000054,0.03806027000000001
0.00241103999999992,0.002033480000000032,0.003884219999999994,0.009995010000000026,0.015545180000000047,0.019188849999999924,0.018390519999999966,0.015856309999999985,0.01295309,0.010308749999999978
0.0005170199999999792,0.001238359999999994,0.007230090000000078,0.012805690000000092,0.01659907999999999,0.016073409999999955,0.013993480000000003,0.011134019999999967,0.008427030000000002,0.007712749999999935
0.0008448799999999368,0.006395099999999987,0.011194740000000092,0.013884649999999943,0.013354489999999997,0.011599359999999947,0.008941540000000026,0.006339919999999943,0.00570685999999998,0.0062938599999999845
0.004275010000000079,0.008289350000000084,0.00974843999999997,0.007829339999999907,0.006001519999999982,0.003239630000000049,0.0008183400000000285,0.00029922000000004445,0.0007810900000000398,0.000923879999999988
0.004239950000000103,0.00587749999999998,0.0041060599999999114,0.0024746799999999514,0.0001481600000000638,0.0024425999999999615,0.0027027299999999865,0.002121739999999983,0.0022257599999999655,0.001729270000000005
0.0025420499999999624,0.0012909700000000024,0.0004762600000000061,0.0010159000000000695,0.003002379999999971,0.0031291300000000355,0.0026340099999999644,0.002640399999999987,0.001979509999999962,0.002028730000000034
0.00036636000000001,0.0006778000000000617,0.0013814200000000776,0.0023969699999999428,0.0023852599999999446,0.001491670000000056,0.0015001700000000229,0.000932679999999908,0.000978910000000055,0.0015211200000000424
0.0006732799999999983,0.0005039299999999303,0.00040739000000000747,0.0015734099999999973,0.0024133299999999913,0.0027530899999999026,0.0033989999999999854,0.003342739999999955,0.0028527999999999887,0.0023696599999999957
0.00025266000000001565,0.00041813000000001654,0.0006197599999999692,0.0013667200000000435,0.0017982100000000223,0.0024395799999999968,0.002402349999999942,0.001980729999999986,0.0015389399999999887,0.0011961300000000175
4.0889999999960125e-05,0.0010282299999999633,0.0019326200000000515,0.002521240000000091,0.003180190000000027,0.003206920000000002,0.0028254099999999727,0.002447699999999997,0.002188089999999976,0.0020207999999999893
0.0007211299999999587,0.0014680000000000248,0.0017794500000000157,0.0018866100000000108,0.001856789999999997,0.001502979999999987,0.0011841300000000055,0.0009709700000000154,0.000865899999999975,0.0007734500000000089
0.0006905600000000067,0.0009590600000000116,0.0009604799999999858,0.0007852799999999993,0.0004636900000000166,0.0001961400000000113,4.599999999999049e-05,3.05600000000128e-05,6.2399999999906974e-06,9.705000000004294e-05
0.0006145600000000417,0.0006453599999999837,0.0006182599999999816,0.0005900600000000034,0.00039144000000002066,0.0002802000000000082,0.00032690000000001884,0.00040419000000002647,0.0004028600000000049,0.00030319000000000873
0.0002870700000000004,0.0003208599999999784,0.0004751900000000142,0.0005500299999999791,0.0005052400000000179,0.0006159900000000107,0.0007242199999999976,0.0008225499999999775,0.0008182899999999993,0.0007351099999999833
0.0002802199999999977,0.00046837999999999047,0.000698360000000009,0.000902740000000013,0.001061650000000025,0.0012161099999999925,0.0013321199999999922,0.0014175900000000241,0.0014255899999999766,0.0013576599999999828
0.0002819600000000255,0.0004843900000000012,0.0007198400000000271,0.0009356699999999996,0.0011124399999999923,0.001269079999999978,0.0013854799999999945,0.0014695800000000259,0.0014787900000000076,0.0014121400000000062
0.00028191999999999107,0.0004842800000000036,0.0007197099999999845,0.0009354799999999885,0.0011121700000000234,0.001268810000000009,0.0013852200000000203,0.0014693199999999962,0.001478529999999978,0.0014118699999999818
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.00027865999999998614,0.0004508999999999763,0.0006693600000000077,0.0007023899999999972,0.0007056699999999916,0.000639730000000005,0.00039685000000000414,0.00028661000000002046,0.00024013000000000506,0.0004653000000000018
0.0002363000000000226,0.0004175000000000151,0.00040907000000001137,0.0005826899999999968,0.0006570100000000134,0.0005524700000000271,0.0006991199999999975,0.0008159600000000045,0.00012732999999998107,2.924999999998068e-05
0.0002675500000000053,0.0001958400000000582,0.0003851000000000271,0.0004541200000000023,0.00028941000000004546,0.00038537999999999073,0.0004191000000000056,0.00031874999999992326,0.00044012999999998303,0.0005564799999999703
2.8870000000069673e-05,0.00013404000000000194,0.0001765100000000186,3.1899999999973616e-05,1.8450000000003186e-05,8.11200000000456e-05,0.0009455800000000014,0.0011319100000000137,0.0012168200000000073,0.0019805400000000306
0.00015953000000001882,0.00027495999999999077,0.00023786000000003416,0.0009824999999999973,0.001386450000000039,0.001526029999999956,0.002774530000000053,0.0038359999999999506,0.003798960000000018,0.006463949999999996
0.00024374999999998703,0.0001699500000000853,0.0007831799999999944,0.0017746699999999782,0.00241248000000005,0.004388220000000054,0.006673339999999972,0.007668499999999967,0.01075592000000003,0.01625071
0.0003306299999999984,0.0014286199999999916,0.0029967100000000135,0.004335419999999979,0.00702632000000003,0.0102078000000001,0.012472900000000009,0.01666548000000001,0.022549420000000042,0.027964449999999974
0.000789349999999911,0.0020732900000000054,0.0027112000000000247,0.004497489999999993,0.006459900000000074,0.006699730000000015,0.009190480000000001,0.01472213,0.014784149999999996,0.014048550000000048
0.0013592000000000048,0.0017901699999999243,0.0034387399999999957,0.0054037100000000615,0.0056177299999999875,0.00831235000000008,0.014297749999999998,0.014240809999999993,0.013486419999999999,0.015161329999999973
0.00041939000000001947,0.0019998999999999434,0.0038552800000000165,0.003927710000000029,0.006598210000000049,0.012579359999999984,0.012551629999999925,0.011924579999999962,0.013216149999999982,0.013073820000000014
0.0017426399999999065,0.003690590000000049,0.0038135900000000333,0.00643912000000002,0.012579359999999984,0.012643239999999945,0.012136799999999948,0.013559259999999962,0.01342106000000004,0.01254118999999998
0.002541519999999964,0.0031487100000000545,0.0061500000000001,0.012579359999999984,0.012893449999999973,0.012733969999999983,0.014561500000000005,0.014791029999999983,0.014036759999999926,0.014435370000000003
0.0016586000000000656,0.005280590000000029,0.012579359999999984,0.013395309999999938,0.013852450000000016,0.016352240000000073,0.017216220000000004,0.01681260000000001,0.017557250000000024,0.017712420000000006
0.00468271000000009,0.012579359999999984,0.013400019999999957,0.014132750000000027,0.01682308999999993,0.017878820000000017,0.017724379999999984,0.01860651000000002,0.018719910000000006,0.018596159999999973
0.012579359999999984,0.013147619999999915,0.014746179999999942,0.018275549999999974,0.020086629999999994,0.020369709999999985,0.021724589999999988,0.02215455999999999,0.022233089999999955,0.022136180000000005
0.0006227000000000871,0.0017833200000000327,0.0009739600000000515,0.001240809999999981,0.0022775400000000223,0.001775630000000028,0.0018288400000000538,0.0020429699999999773,0.0019884399999999802,0.0020814599999999794
0.00014473000000003733,0.000841140000000018,0.0016034300000000168,0.001960189999999973,0.0024919999999999942,0.0026923899999999334,0.0025155800000000172,0.0023668900000000104,0.0023405899999999757,0.0023156500000000024
0.0005772099999999947,0.0012238500000000263,0.001377819999999974,0.0014758100000000218,0.001641590000000026,0.0015215499999999826,0.001398889999999986,0.0014019499999999852,0.001404200000000022,0.0013438299999999903
0.0005626100000000189,0.0006507700000000227,0.0006714600000000126,0.0006982700000000008,0.000587749999999998,0.0005166400000000126,0.0005708200000000274,0.0006457899999999794,0.0006482300000000274,0.0005559900000000062
0.00029040000000002397,0.0003473999999999977,0.0005103000000000191,0.0006036600000000059,0.0005877300000000085,0.0007016599999999928,0.0008104400000000234,0.000906510000000027,0.0009042400000000006,0.0008231200000000105
0.0002751500000000018,0.0004320899999999961,0.0006446700000000138,0.0006433800000000267,0.000611729999999977,0.0005194700000000219,0.0002286200000000127,0.00010579999999998924,5.832999999999533e-05,0.0006970799999999056
0.00023356000000002153,0.00041154999999998276,0.0003876699999999511,0.0005088400000000104,0.0005286999999999931,0.0003522799999999826,0.0004282999999999926,0.0005127899999999852,0.000220169999999964,0.0005696499999999771
0.0002569099999999991,0.00018388999999996436,0.00031226000000000864,0.0003722299999999734,0.00018567000000002665,0.000271789999999994,0.0003673499999999885,0.0003600400000000059,0.0006752799999999448,0.0006814900000000623
1.1880000000019653e-05,6.091000000002511e-05,8.651999999997884e-05,2.3500000000398202e-06,0.00011365000000002068,0.0002499300000000093,0.00038823999999992864,0.0006478300000000159,0.0006403200000000275,0.000819330000000007
0.00014793000000001832,0.00021849000000001562,0.00022336000000000578,0.00047901000000000193,0.0007900299999999971,0.0004442300000000454,0.00048148999999997333,0.0007961800000000352,0.0009176599999999313,0.0009914300000000154
0.00017914000000002206,0.00010145000000005844,0.0003726800000000141,0.0006440899999999861,0.00015509000000002438,2.659000000004852e-05,0.00012507999999999964,0.00012389000000001538,0.00017821000000001197,0.00011453000000005709
2.7799999999800207e-06,0.00020360000000002598,0.0004490600000000011,3.461000000004599e-05,0.00017516000000006304,9.502000000005673e-05,9.88299999999942e-05,3.2750000000025814e-05,0.00029517000000001126,0.0009339900000000512
0.0003169399999999878,0.0005692900000000001,0.00015030000000004762,0.00017922000000003546,0.0004089199999999238,0.0005754000000000037,0.0008617699999999839,0.0008599799999999824,0.0004217199999999588,0.0005268900000000021
0.0003691800000000245,7.3389999999951e-05,2.4849999999965178e-05,0.00027063000000004944,0.00044816000000003076,0.0007332800000000028,0.0007632100000000142,0.00042375999999999525,0.0004852100000000137,0.0004361700000000135
0.0004458499999999699,0.00045682000000002443,0.00020227999999999913,5.4339999999930555e-05,0.0002437900000000215,0.0003173399999999438,3.985999999989165e-05,0.00019069000000004888,0.00020955999999999753,3.385999999999667e-05
0.00015471000000000235,0.0004701700000000475,0.0007356700000000771,0.0012259199999999915,0.0013518899999999112,0.0010974999999999735,0.0012497099999999595,0.0013521100000000175,0.0012389700000000614,0.0012390899999999982
0.00018391000000006485,0.0003439000000000636,0.0006708999999999743,0.000564719999999963,0.0002945100000000256,0.00044237999999996447,0.000613179999999991,0.0005819899999999767,0.0006172999999999873,0.0005635600000000185
0.0002345900000000345,0.0005576800000000048,0.0004824400000000839,0.0002534699999999779,0.00041692999999998204,0.0006280799999999753,0.0006202599999999836,0.0007248599999999938,0.0007443500000000047,0.0005364700000000111
0.00047606000000000037,0.0004118799999999201,0.0002606800000000131,0.0005570599999999981,0.0007845000000000213,0.0007991199999999865,0.0009044200000000169,0.0009921600000000197,0.0008562400000000081,0.0006792099999999857
3.005999999994291e-05,0.00013225999999999516,0.0002105399999999813,0.0005218499999999904,0.0005704300000000107,0.0007305799999999807,0.0008691900000000197,0.0008225000000000038,0.0007314500000000224,0.000633539999999988
2.837999999993901e-05,0.00034173000000004006,0.0007553000000000143,0.0009468599999999938,0.0011561500000000224,0.0013533800000000151,0.0013517900000000194,0.0013464200000000148,0.0013291799999999854,0.0012728300000000026
0.0004292499999999366,0.0008127499999999732,0.0010000800000000143,0.0012049399999999877,0.0014229700000000234,0.0014577900000000144,0.0014919899999999986,0.0015462900000000057,0.0015611400000000164,0.001498239999999984
0.00036089999999999733,0.00048612999999997353,0.0006380100000000222,0.0007733699999999954,0.0008193899999999754,0.0008987599999999984,0.0010011500000000062,0.0010863500000000137,0.0010916599999999943,0.0010135900000000087
0.0002751500000000018,0.0004286000000000012,0.0006458500000000034,0.0008225700000000224,0.0009383800000000164,0.0010881799999999942,0.0012033900000000264,0.00129224,0.001297270000000017,0.001226259999999979
0.0002821100000000021,0.0004852399999999979,0.0007209000000000243,0.0009372699999999901,0.0011148899999999795,0.0012715699999999996,0.0013879900000000056,0.0014720100000000236,0.001481290000000024,0.0014146899999999962
0.0002781099999999981,0.0004592900000000011,0.0006773700000000105,0.0008252599999999943,0.0009288399999999863,0.0009906000000000081,0.0009738599999999931,0.000955079999999997,0.0009250499999999828,0.000536340000000024
0.00026663999999998467,0.0004172700000000251,0.0005763799999999875,0.00045708999999999333,0.00029578000000002325,1.4479999999983395e-05,0.0004742300000000199,0.0006946599999999581,0.0010268200000000949,0.0019942299999999857
0.0002068299999999912,0.0003157200000000193,0.00017830000000007562,7.30400000000242e-05,0.00017054000000005232,0.0006069399999999447,0.0007459199999999555,0.0010321899999999884,0.001970580000000055,0.002820769999999917
0.00016737999999999476,1.4859999999949913e-05,0.0001320299999999497,0.00024014999999999453,0.0005978299999999104,0.0006011900000000292,0.0007093400000000027,0.0015383399999999714,0.0023701799999999995,0.002264100000000102
9.727999999997738e-05,0.000285560000000018,0.00039045000000004215,0.0009669599999999612,0.001170829999999956,0.0015253199999999412,0.0027351999999999377,0.003775349999999955,0.0036236899999999572,0.004521540000000046
0.00020169999999997135,0.0004096700000000286,0.0010098700000000793,0.001440010000000047,0.001979249999999988,0.003344559999999941,0.004621500000000056,0.004623130000000031,0.005483299999999969,0.006795980000000035
8.996999999999478e-05,0.0008050800000000136,0.001192929999999981,0.0019099200000000094,0.0035330799999999662,0.005102519999999999,0.005523100000000003,0.006647329999999951,0.007934960000000046,0.009000189999999963
0.00024820999999997095,0.0007763899999999602,0.00046840000000003545,1.7500000000225668e-06,0.000597180000000086,0.002367119999999945,0.003727840000000038,0.0037840000000000096,0.008386439999999995,0.015146260000000022
9.37600000000538e-05,0.000759879999999935,0.0010258299999998943,0.0006527100000000008,0.0003094999999999626,0.0017805000000000737,0.002806870000000017,0.0026234400000000324,0.008165260000000063,0.014380059999999972
0.0004088400000000769,0.0016237500000000349,0.0019785100000000444,0.0010219999999999674,0.0004512999999999323,0.0005705499999999475,0.0014112000000000569,0.000980719999999935,0.005991489999999988,0.01180684999999998
0.0010758500000001003,0.0013584400000000718,0.0002684900000000656,0.0003243299999999838,0.0013466399999999545,0.0021893299999999893,0.0016815100000000527,0.006728510000000076,0.012699479999999985,0.01363789999999998
0.00015103000000005196,0.0009484300000000001,0.0016005900000000128,0.002562320000000007,0.003220189999999956,0.0024757800000000385,0.007156490000000071,0.012945700000000004,0.013875130000000013,0.013602299999999956
0.0008869799999999817,0.002108259999999973,0.002779839999999978,0.002980060000000062,0.002752989999999955,0.0021132999999999846,0.0018657100000000204,0.0018068999999999447,0.005332430000000055,0.011235290000000009
0.0013300099999999926,0.002758119999999975,0.0033918299999999846,0.0033520899999999187,0.0033032900000000698,0.0025698000000000665,0.001228129999999994,0.0007135400000000125,0.004280259999999925,0.011600839999999946
0.0003477100000000011,0.00012263000000001245,0.0012222900000000703,0.0033037799999999784,0.006119240000000081,0.008612880000000045,0.010662289999999963,0.017634139999999965,0.026073900000000094,0.034755270000000005
0.0006980899999999846,0.0001644600000000329,0.004335260000000063,0.00967148000000001,0.010371110000000017,0.010312240000000084,0.010005350000000024,0.008142780000000016,0.0063024900000000494,0.0066781599999999885
0.0012655000000000305,0.0029149400000000325,0.007856739999999973,0.008241300000000007,0.008418779999999959,0.008384859999999938,0.006991150000000057,0.005374259999999964,0.0060454800000000475,0.007295209999999996
0.00355479000000003,0.007856739999999973,0.0075964800000000166,0.007095090000000082,0.006788879999999997,0.0053611000000000075,0.00396390000000002,0.004190119999999964,0.004923680000000097,0.005926649999999978
0.007856739999999973,0.00786060999999999,0.008206399999999947,0.008331560000000016,0.007752030000000021,0.007097710000000035,0.008087790000000039,0.009071790000000024,0.01008132000000006,0.010441299999999987
2.8599999999934234e-06,0.00083175000000002,0.0013441400000000492,0.0021878600000000414,0.003388139999999984,0.002636010000000022,0.002099080000000031,0.0014543599999999879,0.0011159899999999556,0.0010417999999999816
0.00018677000000000277,8.397000000004429e-05,0.00013545000000003693,0.0001772300000000282,0.0007248800000000388,0.0016483299999999756,0.0023954899999999446,0.002682710000000088,0.0028293499999999527,0.0025128200000000267
3.2460000000011924e-05,4.254000000003533e-05,8.907999999996363e-05,0.0006548499999999846,0.0016261900000000828,0.0023604099999999795,0.0025750700000000126,0.0027523400000000198,0.002410950000000023,0.0019220999999999822
0.00016892000000001683,0.00022721000000003322,0.0009335900000000397,0.0020223099999999716,0.002767889999999995,0.0030077399999999255,0.0031611500000000015,0.0028567700000000085,0.0024431799999999892,0.00215955000000001
0.00027030999999999583,0.0004478599999999666,0.0013888399999999468,0.0017233199999999727,0.0019031600000000148,0.0019721200000000216,0.0016547199999999984,0.0013099999999999778,0.0010975100000000237,0.0009883900000000057
0.0006798999999999555,0.0016514900000000887,0.0019359999999999933,0.0019501499999999838,0.002018030000000004,0.0017483600000000044,0.0014351300000000067,0.0013022599999999995,0.001284430000000003,0.0012164399999999853
0.0008085399999999687,0.001020779999999999,0.0009269599999999767,0.0007859800000000194,0.0005203500000000028,0.0002640899999999946,0.00017964999999997566,0.00022712000000002508,0.0002185699999999735,0.00011744000000002419
0.00044768000000000585,0.0004158000000000217,0.00045085000000000264,0.00044072000000000555,0.00025437000000000376,0.00024099999999999122,0.00032652999999999155,0.00042005000000000514,0.00041468999999999534,0.0003176899999999816
0.0002680400000000249,0.0003706299999999829,0.0005689999999999862,0.0007051299999999983,0.0007576499999999986,0.0009003899999999732,0.001014359999999992,0.0011081499999999744,0.0011088499999999946,0.0010333100000000095
0.00028231000000000783,0.00048627000000001086,0.0007221800000000167,0.0009391899999999787,0.0011178000000000021,0.0012745399999999907,0.0013909599999999966,0.0014748900000000065,0.0014842500000000203,0.0014177200000000112
0.00027112000000001357,0.0004410300000000089,0.0006597199999999748,0.0005536800000000008,0.0004600900000000241,0.0002599600000000035,0.00024812999999990204,0.00044551999999997705,0.0004950299999999519,0.0014280199999999743
0.00024506000000001915,0.00043876999999997723,0.00035157000000007876,0.0006401200000000218,0.0008084600000000108,0.0007369099999999795,0.0010768600000000128,0.0013182299999999758,0.0005412899999999166,0.0008214899999999803
0.0003069499999999725,2.46400000000202e-05,0.00019981000000002247,0.00046028999999997433,0.00017168000000000738,0.0007170300000000074,0.0013552099999999956,0.0005935799999999825,0.0004482199999999992,0.0018895099999999831
0.0002559500000000048,0.00018393999999999355,1.3009999999979982e-05,0.00023746000000002265,0.00031002000000002194,0.0010465599999999742,0.0005212100000000497,0.0002294700000000649,0.0016171799999999958,0.002090470000000011
4.24800000000114e-05,0.00012247999999998038,0.00020048999999999761,0.00026162000000001795,0.0009972699999999945,0.0005369600000000307,0.0003202499999999109,0.0016512600000000432,0.0021006599999999764,0.002245700000000017
0.0002182199999999912,0.00012890999999992658,0.0003722999999999921,0.0011796399999999818,0.0007065400000000333,0.0005088899999999841,0.0017986899999999917,0.0022215899999999955,0.002334839999999949,0.003003060000000002
0.0001801399999999953,0.0002872400000000219,0.0011390499999999748,0.0007699500000000192,0.0005840599999999974,0.00196708000000001,0.0024853900000000317,0.0026505500000000293,0.003361349999999985,0.0031868600000000136
0.0005994500000000014,0.001429799999999981,0.001046910000000012,0.0008830300000000069,0.002213820000000033,0.002667010000000025,0.0027487600000000167,0.0034381900000000076,0.0031649299999999547,0.0027294099999999877
0.0009309399999999912,0.0004938199999999782,0.0004223300000000263,0.0018257299999999699,0.002223370000000058,0.002259340000000054,0.00285763,0.00261749,0.0022370400000000235,0.00195592
0.00046471999999997404,0.000543579999999988,0.0008612800000000753,0.001267669999999943,0.0013398100000000523,0.0019849000000000117,0.0018601699999999388,0.001597169999999981,0.001402530000000013,0.001281819999999989
0.000371959999999949,0.00187037000000001,0.0024097499999999883,0.0028183700000000145,0.00352317000000002,0.0034028099999999784,0.00317982,0.003101110000000018,0.0030525299999999977,0.0030753800000000164
0.0007335399999999215,0.00112047000000004,0.0011187999999999754,0.0010566699999999818,0.000940949999999996,0.0007225900000000229,0.0006108000000000224,0.0006350800000000101,0.0006304899999999836,0.0005431699999999817
0.0005351100000000053,0.0005352900000000216,0.0005425800000000147,0.0005444299999999846,0.00037303999999999116,0.00031605000000001215,0.00039346000000001213,0.00047907000000002586,0.00047821999999997367,0.00038063999999998765
0.00026254999999997253,0.00032844999999998015,0.0005134399999999761,0.0006203499999999917,0.0006273600000000212,0.000765289999999974,0.0008784199999999909,0.0009758100000000214,0.0009733599999999787,0.0008945799999999782
0.00028247999999997386,0.00048724999999999463,0.0007234300000000249,0.000941079999999983,0.001120679999999985,0.0012774799999999975,0.0013939099999999982,0.0014777599999999946,0.001487190000000027,0.0014207299999999812
0.0002819000000000016,0.0004840999999999873,0.0007194699999999998,0.0009351200000000115,0.0011116099999999851,0.0012682299999999813,0.0013846299999999978,0.0014687500000000187,0.0014779500000000056,0.0014112800000000147
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.0009355300000000177,0.0011122399999999866,0.0012688900000000225,0.0013852899999999835,0.0014693900000000149,0.0014785999999999966,0.0014119499999999952
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693700000000254,0.0014785800000000071,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.00023550999999999433,0.00031277000000001776,0.0003874000000000377,0.0007196600000000108,0.0009751399999999855,0.0014159499999999992,0.0019272599999999862,0.001865650000000052,0.0016208399999999568,0.0029528600000000016
0.0002505700000000055,0.00045226999999997686,0.00033285000000005116,0.000656150000000022,0.0008519499999999902,0.0007792600000000593,0.0011856399999999878,0.0014758599999999955,0.0006735700000000122,0.0010896499999999976
0.0003064400000000189,0.00010672000000000459,4.250999999999561e-05,0.0003857999999999917,5.9989999999898735e-05,0.000794510000000026,0.0017895800000000128,0.0012891700000000617,0.0008529999999999927,0.0035001700000000247
0.0004292399999999974,0.0006399700000000452,0.0006914500000000379,0.0008405900000000299,9.70699999999769e-05,0.0012982499999999453,0.001773689999999939,0.001110990000000034,0.0037412,0.006444369999999977
0.00034221000000000945,0.0004688099999999862,0.0007457100000000105,0.0004249400000000403,0.0005570100000000799,0.0008336800000000588,0.00045972999999999153,0.001839840000000037,0.004579329999999993,0.004244189999999981
3.6780000000014024e-05,0.0003107500000000263,5.830000000001112e-05,0.001364149999999953,0.0018878699999999027,0.0007003300000000268,0.003209750000000011,0.006033120000000003,0.005717920000000043,0.00647821000000004
0.00015016000000001029,0.0006052599999999408,0.0018638299999998997,0.0035488700000000373,0.003295009999999987,0.006812690000000066,0.01133758000000007,0.012609900000000063,0.014088609999999946,0.019291769999999986
0.0008591100000000518,0.0026210800000000534,0.005011490000000007,0.0057146600000000936,0.009772670000000039,0.015191400000000077,0.017425440000000014,0.019546060000000032,0.025219290000000005,0.028872019999999998
0.002631629999999996,0.005922900000000064,0.00736155000000005,0.012058470000000043,0.017921120000000013,0.020603750000000032,0.023195909999999986,0.029477929999999986,0.03350712,0.035317299999999996
0.0017209199999999036,0.0027258900000000086,0.0037090499999999915,0.008098260000000024,0.010284039999999939,0.01195075999999995,0.017576900000000006,0.022178790000000004,0.023168479999999936,0.02702557
0.0012668799999999703,0.0031869399999999715,0.004889340000000075,0.006688680000000002,0.00892140000000008,0.01441663999999998,0.019473990000000052,0.021987939999999928,0.026007719999999956,0.029808
0.003920990000000013,0.007488649999999986,0.010368880000000136,0.01365087999999992,0.020859269999999985,0.028214190000000028,0.03308649000000008,0.03883745000000005,0.04396516000000006,0.04739981999999998
0.005907070000000014,0.008937450000000013,0.010776090000000016,0.017931559999999958,0.02398141999999992,0.026396119999999912,0.03278016,0.033353960000000016,0.031477599999999994,0.03542885000000001
0.0010210699999999573,0.0026622600000000274,0.00019598999999992373,0.002614200000000011,0.003741029999999923,0.00399923000000002,0.003184779999999998,0.0009056800000000198,0.004108790000000084,0.007529769999999991
0.001265650000000007,0.0017508499999999705,0.004537699999999978,0.006252139999999962,0.0066497800000000495,0.005871740000000014,0.003597609999999918,0.0068805999999999035,0.010423420000000072,0.011466919999999992
0.0024576699999999674,0.004805359999999981,0.005947279999999999,0.005576940000000086,0.004433310000000024,0.0018743599999999638,0.0048525099999999766,0.008126500000000036,0.008992610000000012,0.008811000000000013
0.0028081099999999193,0.004368900000000009,0.004619340000000083,0.0041657699999999576,0.0022071399999999963,0.005770150000000029,0.009725369999999955,0.011221189999999992,0.011842739999999963,0.012924129999999978
0.0008222700000000138,0.00048501000000000793,0.001277899999999943,0.0019773699999999783,0.00397923,0.0010778900000000258,0.0007299799999999079,0.0010454500000000033,0.0017277900000000068,0.005731420000000043
0.0006346600000000091,0.0015474500000000058,0.002682960000000012,0.0029423000000000643,0.00752843000000003,0.010883059999999944,0.012880450000000043,0.015094770000000035,0.020374830000000066,0.02287710999999998
0.0005517600000000122,7.902999999997995e-05,0.0005316599999999339,0.001488889999999965,0.003823380000000043,0.005612700000000026,0.007696880000000017,0.013027230000000056,0.016177050000000026,0.02125281000000001
0.001670410000000011,0.00240312999999992,0.007613639999999977,0.010679970000000094,0.012257570000000051,0.014140450000000082,0.01951917000000003,0.02249300999999998,0.022124339999999965,0.022181879999999987
0.0008609099999999925,0.006091149999999934,0.009153410000000028,0.010543179999999985,0.01235427,0.017683780000000038,0.020579139999999996,0.02014525000000006,0.020080949999999986,0.02010444
0.0053023199999999715,0.00841923,0.009807220000000005,0.01147469000000001,0.017107920000000054,0.020579139999999996,0.02038909,0.020365680000000053,0.02064837999999991,0.02029445000000002
0.00432093999999994,0.006878209999999996,0.009471009999999946,0.015646249999999973,0.020579139999999996,0.02132303000000002,0.022409000000000012,0.02355320999999999,0.023606320000000014,0.023604610000000026
0.0039711999999999525,0.00715601999999993,0.014309490000000036,0.020579139999999996,0.021620260000000058,0.023305719999999974,0.024814260000000032,0.02500412000000002,0.025219680000000022,0.025850189999999995
0.004911569999999976,0.012976650000000034,0.020579139999999996,0.022307560000000004,0.02478853000000003,0.027021669999999998,0.028039829999999932,0.028821150000000018,0.029883710000000008,0.030158830000000025
0.010931789999999997,0.020579139999999996,0.02269832000000005,0.0262,0.02933250000000004,0.031043829999999994,0.03247679999999997,0.03402793999999998,0.03457313999999995,0.03492853000000001
0.00013472999999997182,0.0013276999999999317,0.000738149999999993,0.0011270899999999973,0.001265900000000042,0.0008327900000000277,0.0010625899999999744,0.0010155900000000662,0.001278699999999966,0.0006839599999999835
2.19200000000086e-05,0.0012230300000000138,0.0020381400000000216,0.0031973299999999982,0.005135349999999983,0.005924249999999964,0.005954879999999996,0.006175330000000034,0.005816089999999996,0.005205069999999978
0.0007374800000000681,0.0012073900000000304,0.0020108599999999477,0.003231389999999945,0.003962239999999895,0.003895940000000042,0.00392672000000005,0.0034302399999999733,0.0027869300000000208,0.00231830999999999
2.476000000006806e-05,0.000853309999999996,0.0018576200000000043,0.0020971699999999815,0.0019690900000000067,0.0017650699999999797,0.0011815499999999757,0.0005915799999999805,0.00016745000000001342,0.00012051999999995733
0.0010721399999999992,0.002144650000000081,0.0024623100000000786,0.002424150000000014,0.002203730000000015,0.0016345700000000019,0.0010975200000000185,0.0007685299999999895,0.0005939200000000255,0.0004526200000000147
0.0011023799999999584,0.0013887399999999994,0.0013023600000000024,0.0009895300000000162,0.0004433200000000248,3.68800000000169e-05,0.00029570999999994907,0.0003745200000000448,0.00041930000000001133,0.000545389999999979
0.0005725399999999548,0.0005527900000000807,0.000468360000000001,0.000271789999999994,0.00013262999999996694,0.00032217999999994973,0.0003552900000000081,0.0002974500000000324,0.00032010000000004535,0.00043170000000003483
0.0004036399999999829,0.0004311900000000257,0.0005155199999999915,0.000562169999999973,0.00046690999999998706,0.0004947900000000227,0.0005878500000000009,0.0006788400000000139,0.0006772899999999971,0.0005878999999999746
0.0002714200000000222,0.00039789000000001185,0.0006050899999999748,0.0007602600000000126,0.0008424699999999841,0.0009884900000000085,0.0011030300000000048,0.0011944999999999872,0.0011972399999999883,0.0011238199999999976
0.00028221000000000496,0.000485750000000007,0.0007215400000000205,0.0009382299999999844,0.0011163299999999987,0.001273040000000003,0.0013894500000000143,0.0014734299999999978,0.0014827499999999771,0.0014161899999999839
0.00028190999999999633,0.00048418999999999546,0.0007195899999999922,0.0009352999999999723,0.0011118900000000043,0.00126852999999999,0.0013849300000000064,0.001469039999999977,0.0014782400000000195,0.0014115800000000234
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.000935520000000023,0.0011122299999999918,0.0012688799999999723,0.0013852799999999887,0.0014693800000000201,0.0014785999999999966,0.0014119400000000004
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693700000000254,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.00028036999999997425,0.0004549799999999937,0.000673709999999994,0.0007513699999999734,0.0007903699999999847,0.0007729899999999734,0.0006213800000000047,0.0005425299999999855,0.000498759999999987,9.760999999997022e-05
0.00024938000000002125,0.000409959999999987,0.0004903299999999833,0.0004557000000000033,0.00034925000000002315,0.0001078700000000099,0.00014402000000002246,0.0002550500000000344,0.0008110500000000354,0.0016311399999999754
0.0002242199999999972,0.00025415000000000854,0.00021109000000002487,0.00014588999999998187,8.006000000004843e-05,0.00030635999999995,0.0003755899999999812,0.000906529999999961,0.0016951700000000791,0.0022332099999999855
7.790000000001962e-05,1.0810000000027742e-05,0.0001028299999999982,0.00012908000000000364,0.00019913999999998655,6.497999999999227e-05,0.00030688000000000937,0.0009181299999999615,0.0014448400000000028,0.0010293999999999581
6.799999999973494e-06,5.971999999998534e-05,4.709999999996661e-05,5.598000000001102e-05,0.00035460999999997744,0.000356550000000011,5.476999999998178e-05,0.00016995999999991351,0.00033528000000004887,0.0008666600000000191
2.86999999998816e-06,4.006000000000842e-05,3.469999999999862e-05,0.00035596999999998324,0.00036612999999996454,0.00010403999999997193,1.934000000003433e-05,0.0004697999999999647,0.0009371599999999924,0.0012415499999999802
4.4859999999979916e-05,8.86700000000129e-05,0.00042100999999999944,0.00046133999999997677,0.00020420999999992695,8.852000000003635e-05,0.0005944900000000031,0.0011217500000000324,0.0014487100000000197,0.0015883099999999817
0.00016823999999998618,0.0004930100000000159,0.0005684699999999321,0.0003526799999999941,0.00020855999999991326,0.000740760000000007,0.0012538399999999505,0.0016244999999999732,0.001776600000000017,0.0016348999999999947
0.0004415099999999783,0.0004943200000000481,0.00032001999999997643,0.00021477999999997,0.0007367999999999819,0.001270450000000034,0.0015733199999999892,0.0017579400000000134,0.0016885199999999712,0.001308050000000005
0.00011612999999999207,9.713000000000083e-05,0.0001906999999999881,0.0003522499999999429,0.0008625700000000069,0.0011733899999999964,0.0013471099999999847,0.001332129999999987,0.001023480000000021,0.0007023500000000182
9.61099999999826e-05,0.00016291999999995532,0.0005180999999999658,0.0011891299999999827,0.0015254299999999943,0.0017587199999999914,0.0018128900000000114,0.0015864199999999773,0.0013480200000000053,0.0012068800000000213
0.00011556999999995377,0.0005935400000000035,0.0012480999999999742,0.001465800000000017,0.0017155699999999996,0.0018393400000000226,0.0016633200000000237,0.0015097199999999922,0.0014579499999999856,0.0014060799999999762
0.0005697500000000355,0.0011208999999999802,0.0012674699999999928,0.001243419999999995,0.0012441200000000152,0.0009767700000000157,0.0006465500000000235,0.0004941900000000055,0.00044541999999997417,8.265999999990115e-05
0.0005069800000000457,0.0006093999999999822,0.0005134900000000053,0.0005531500000000023,0.00043791999999998055,0.0003060100000000232,0.00045183999999998115,0.0005861200000000233,0.00019689000000000512,0.0002665600000000268
0.0003184399999999754,0.0001765400000000028,0.0003675300000000048,0.0003184099999999912,2.8189999999983506e-05,1.9390000000008012e-05,0.00010511000000001935,0.0006659199999999865,0.0005779700000000387,0.0010480400000000278
0.00011009000000000713,0.00028105999999999964,0.0002749600000000463,0.0003754300000000099,0.0005451000000000206,0.0005957300000000165,0.0003334799999999971,0.0006337999999999622,0.0002740099999999357,0.00022146000000000665
0.00021929999999997785,0.00021518999999997623,0.0002770500000000009,0.00047207999999998584,0.0005787600000000115,0.0003999500000000378,0.0006591699999999312,0.00044522999999996316,0.0003439399999999315,0.0006171099999999763
0.00011563999999997243,0.00014855000000002505,0.0003735899999999792,0.0005481399999999748,0.0003709200000000523,0.000677770000000022,0.0005144299999999546,0.00044531000000003207,0.0007088299999999936,0.0008317099999999855
6.929999999999437e-05,0.000249390000000016,0.0003620300000000132,1.7579999999961515e-05,0.00021700999999996196,0.00011289999999997136,0.0004906800000000766,0.0003046500000000174,0.00024060999999997446,0.0011136100000000981
0.00030234000000001204,0.0004002200000000067,8.76300000000052e-05,0.0006284500000000026,0.0005570999999999771,0.0005407499999999787,0.0012297600000000242,0.001477819999999963,0.0008219799999999999,0.0015720100000000126
9.726999999998265e-05,0.00025058999999993947,4.725000000005419e-05,0.0002630799999999711,0.00047152000000005856,0.001224339999999935,0.0017617500000000064,0.0015767899999999946,0.002579499999999957,0.004427530000000013
0.00037111999999994705,0.0003176900000000371,7.732999999998658e-05,0.0004196999999999118,0.0012162000000000006,0.001932979999999973,0.0023007400000000233,0.003767259999999939,0.005894570000000043,0.00805773999999998
0.00010768999999999362,0.00029162000000004795,0.0007481699999999369,0.002115259999999952,0.00337019999999999,0.004284530000000064,0.006812319999999983,0.009870850000000098,0.012375139999999951,0.017067569999999976
0.0003729900000000175,0.0010304599999999553,0.0026884600000000036,0.004677709999999946,0.006019219999999992,0.009163800000000055,0.013230740000000019,0.016582120000000033,0.02168150000000002,0.027278880000000005
0.0010007399999999445,0.0027842799999999723,0.00502672000000004,0.006466210000000028,0.009353859999999936,0.01309863,0.015921520000000022,0.020829039999999965,0.026676480000000002,0.026983120000000027
0.001987300000000025,0.0042340599999999284,0.005721080000000045,0.00851451999999997,0.012038930000000003,0.01460404999999998,0.019107150000000073,0.024743139999999997,0.025075330000000007,0.023863709999999982
0.0022937100000000044,0.0036894200000000543,0.006303700000000023,0.009448689999999926,0.011706780000000028,0.015853890000000037,0.02111959000000002,0.021306360000000024,0.019809850000000018,0.018505370000000076
0.001195709999999961,0.0035930499999999865,0.006502100000000066,0.008571459999999975,0.012819979999999953,0.018321350000000014,0.018854649999999973,0.017515469999999977,0.01624245000000002,0.01609717999999999
0.002688049999999942,0.005904600000000038,0.008102069999999961,0.01231291000000001,0.018321350000000014,0.01913007,0.018336119999999956,0.01755305000000007,0.017225490000000065,0.016845510000000008
0.004082310000000033,0.007071669999999974,0.011872450000000034,0.018321350000000014,0.019723859999999982,0.019727620000000057,0.019620649999999906,0.019882600000000028,0.019888629999999963,0.020048180000000027
0.004678199999999966,0.010499170000000002,0.018321350000000014,0.020408870000000023,0.021324360000000042,0.022038269999999915,0.023118889999999948,0.02365060999999996,0.02426929,0.024768349999999995
0.008554379999999973,0.018321350000000014,0.02101430999999998,0.02315347000000001,0.024735269999999976,0.026649379999999945,0.02780851000000001,0.02884131000000001,0.029684500000000003,0.030069279999999976
0.0007445999999999842,0.0008669399999999827,0.001049729999999971,0.0021218100000000018,0.0019121100000000224,5.6520000000004345e-05,0.00020087000000001964,0.001171370000000005,0.001658240000000033,0.001282110000000003
0.001390149999999979,0.0017959900000000806,0.0016311300000000362,0.003060729999999956,0.004656450000000034,0.004842489999999922,0.0056751200000000335,0.005853470000000027,0.005283299999999991,0.004263349999999999
5.6339999999988066e-05,0.0004896300000000187,0.00041911999999999505,0.0014998600000000195,0.0019037800000000216,0.002500509999999956,0.0026183999999999097,0.0021445999999999965,0.0012773800000001057,0.0006575899999999857
0.00018921999999998995,0.0007937199999999978,0.0022147999999999612,0.0028109899999999577,0.0032951600000000747,0.003370969999999973,0.0026747400000000088,0.001683710000000005,0.0011242000000000196,0.0002767099999999578
0.0006760599999999783,0.002157480000000045,0.0025538899999999476,0.002604429999999991,0.0026393499999999848,0.0019419900000000045,0.0009889000000000703,0.0004777999999999727,0.00032279000000001723,0.0008859199999999845
0.0011535100000000797,0.0015276899999999705,0.001530240000000016,0.00098144,5.3909999999990355e-05,0.0010222100000000234,0.0018223099999999937,0.0028010000000000534,0.0032840699999999723,0.004104190000000063
0.0006911099999999948,0.0006915100000000063,0.0002023500000000178,0.0005972300000000041,0.0016766099999999673,0.0025469399999999975,0.0036114500000000715,0.004102830000000002,0.004865230000000054,0.005926819999999999
0.00043165000000000564,3.3300000000013874e-05,0.0006380400000000064,0.0014870299999999448,0.0024252500000000454,0.0036730499999999555,0.0043847999999999665,0.005245480000000025,0.006255549999999999,0.007421840000000013
0.00014948000000003514,0.0007154299999999614,0.0013889400000000052,0.002146830000000044,0.003502249999999929,0.004405270000000017,0.00555022000000005,0.006690230000000019,0.007814160000000014,0.009019969999999988
0.000425769999999992,0.0011559400000000775,0.001872259999999959,0.0028867700000000385,0.003591849999999952,0.004545679999999996,0.005336740000000062,0.00624894999999992,0.007462229999999903,0.007908380000000048
0.0007341000000000708,0.0015396500000000035,0.0026374300000000517,0.003394409999999959,0.004404450000000004,0.005245720000000009,0.006201369999999984,0.007443899999999948,0.007894159999999983,0.007896579999999931
0.0007703100000000518,0.0019063999999999748,0.0026442100000000357,0.003074169999999987,0.0033746500000000346,0.0037431599999999676,0.003947099999999981,0.0038110399999999878,0.0038307300000000044,0.0008474400000000326
0.0008183899999999467,0.001226740000000004,0.0012930500000000178,0.0010734000000000021,0.0006057399999999102,0.0001328600000000124,0.0005512399999999529,0.0011323499999998932,0.004784440000000001,0.008481599999999978
0.0003112100000000062,0.001147119999999946,0.0011901800000000406,0.0007622800000000041,0.0008294899999999883,0.0006616900000000481,0.0023585600000000095,0.002245359999999974,0.004884060000000079,0.012200070000000007
0.0007736799999999988,0.0008593599999999757,0.000375790000000098,0.0005272699999999686,0.0024631800000000093,0.00458452999999992,0.005658339999999984,0.009452159999999932,0.01730245999999991,0.02323510000000001
0.0006663799999999664,0.0011810500000000168,0.0016093000000000357,0.001762280000000005,0.001426950000000038,0.004192699999999938,0.0075691500000000245,0.007551179999999991,0.006434720000000005,0.0055039199999999955
0.0005919800000000475,0.0010269600000000212,0.0011809900000000484,0.0010367399999999805,0.0039428200000000135,0.0074573199999999895,0.007637749999999999,0.0066624100000000075,0.005740159999999994,0.0052632900000000316
0.0003506700000001084,0.0004978900000000008,0.00024132999999992855,0.0031619200000000403,0.006888590000000028,0.00738149999999993,0.006796020000000014,0.006191089999999955,0.005884059999999969,0.006197659999999994
9.109999999923346e-06,0.00047026999999999486,0.002199510000000071,0.005388479999999973,0.005414570000000007,0.004398670000000049,0.0031885099999999778,0.0024729099999999393,0.0025923400000000263,0.0018733199999999561
0.0008822899999999523,0.001469729999999947,0.004242929999999978,0.003756399999999993,0.0026488799999999646,0.0014835699999999896,0.0008701800000000537,0.000988800000000012,0.00022773999999992078,0.0005693400000000848
0.0019339399999999118,0.004242929999999978,0.0033732999999999125,0.0016469700000000254,6.947000000001591e-05,0.000875540000000008,0.0012483199999999695,0.002317860000000005,0.0031609999999999694,0.004252309999999926
0.004242929999999978,0.0035554999999999337,0.0024020500000000444,0.0012124000000000024,0.0006952900000000151,0.0007229699999999895,0.00012295000000006606,0.0008406699999999878,0.001786029999999994,0.0031656899999999988
0.0006879900000000827,0.0025169099999999833,0.004114309999999954,0.004927379999999926,0.005603939999999974,0.007045489999999988,0.008379550000000013,0.00964018000000011,0.010949879999999967,0.012569480000000022
0.0006617799999999452,0.001365820000000073,0.0003936900000000021,0.0007831899999999337,0.0016446300000000358,0.0033339700000000194,0.004595449999999945,0.004766070000000067,0.009607609999999989,0.015583230000000003
0.0013688400000000378,0.0016559600000000119,0.0014309000000000127,0.002626030000000057,0.003871469999999988,0.005024620000000035,0.005901009999999984,0.007234090000000082,0.008336180000000026,0.008513689999999907
0.0006143100000000068,0.0005169499999999605,0.0018505300000000169,0.003099799999999986,0.0038852499999999512,0.004158659999999981,0.0048476200000000524,0.005742670000000061,0.005011600000000005,0.002297690000000019
0.00014986000000000166,0.001141019999999937,0.002247510000000008,0.002676220000000007,0.0025411599999999313,0.0027295000000000513,0.003061450000000021,0.001996009999999937,0.0017590600000000345,0.004107760000000016
0.0011541600000000152,0.0022584700000000124,0.0026549900000000237,0.0023927599999999938,0.0025162399999999474,0.002632929999999978,0.0016872699999999075,0.0010917400000000077,0.002999010000000024,0.0047873900000000025
0.00036588999999997984,0.00038044999999997664,0.00050400000000006,0.001229770000000019,0.0012631100000000117,0.002534790000000009,0.005001270000000058,0.006371030000000055,0.007905610000000007,0.009243170000000023
0.0002568699999999646,0.00043986000000006964,0.0008630899999999553,0.0005346499999999699,0.0017213299999999654,0.00382671999999995,0.004986890000000077,0.006376660000000034,0.007465449999999985,0.00762467
0.0007455800000000234,0.001144090000000042,0.0008034299999999384,0.00193217999999995,0.003871309999999961,0.00487700000000002,0.006059129999999913,0.0070071699999999515,0.006960019999999956,0.006864470000000011
0.0003799399999999675,4.9130000000063845e-05,0.001143630000000062,0.0030495499999999565,0.003998550000000045,0.004977620000000016,0.005717920000000043,0.005557360000000067,0.00522359,0.004680899999999988
0.00042522000000000393,0.0008619800000000399,0.002924140000000075,0.003889919999999991,0.004862829999999985,0.005606370000000083,0.0053778599999999566,0.005014709999999978,0.004499900000000001,0.004007280000000002
0.0009855699999999912,0.0032470600000000793,0.004074869999999953,0.004599870000000061,0.005287579999999958,0.004824219999999935,0.004148549999999973,0.0036047699999999794,0.0031444300000000314,0.0028584400000000176
0.0014425700000000319,0.0023140999999999856,0.002529830000000066,0.0023530400000000284,0.0017709399999999986,0.0009961600000000237,0.0003851899999999797,4.580000000031781e-06,0.00024882000000003845,0.00043261000000005545
0.0012269400000000097,0.0015036200000000388,0.0013802900000000062,0.0009764500000000176,0.0002839600000000275,0.0002755500000000133,0.0005843199999999715,0.0006856699999999716,0.0007475900000000202,0.0008856200000000314
0.0008486699999999958,0.0008021899999999804,0.0006242000000000192,0.00040739000000000747,4.5940000000022074e-05,0.00032092999999999705,0.0003482200000000102,0.0002775200000000311,0.0002916899999999556,0.00041122000000004544
0.0003400399999999859,0.0002868300000000157,0.00036962000000001494,0.0003614800000000251,0.00018377000000002752,0.0002349400000000168,0.00033210000000000184,0.00043450999999999906,0.0004249399999999848,0.00033069000000002235
0.00027548999999998935,0.0004292699999999816,0.0006464400000000259,0.0008233500000000005,0.0009394400000000136,0.0010890499999999803,0.001204219999999978,0.001293019999999978,0.001298089999999974,0.0012270899999999862
0.00028208000000001787,0.0004850299999999974,0.0007206299999999999,0.0009368499999999891,0.0011142299999999938,0.0012709000000000192,0.001387309999999975,0.0014713499999999824,0.0014806099999999933,0.0014140000000000263
0.00028191999999999107,0.0004842299999999744,0.0007196500000000161,0.0009353899999999804,0.0011120199999999913,0.001268659999999977,0.0013850599999999935,0.0014691700000000196,0.0014783800000000014,0.0014117200000000052
0.0002819299999999858,0.00048429999999999307,0.0007197400000000242,0.000935520000000023,0.0011122299999999918,0.0012688699999999775,0.0013852799999999887,0.0014693800000000201,0.0014785900000000018,0.0014119400000000004
0.00028191999999999107,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002819299999999858,0.00048429999999999307,0.000719729999999974,0.000935520000000023,0.001112219999999997,0.0012688699999999775,0.001385269999999994,0.0014693800000000201,0.0014785900000000018,0.0014119300000000057
0.0002711499999999978,0.00044117999999998547,0.0006599199999999805,0.0005539700000000147,0.0004605400000000093,0.0002604299999999782,0.0002476399999999934,0.0004450499999999469,0.0004945600000000328,0.0014275299999999547
0.00021863999999999217,0.0003740400000000199,0.00017096999999999252,0.00011554000000002507,0.0005305399999999683,0.001327709999999982,0.001793440000000035,0.0019385299999999939,0.002904220000000013,0.00426561999999997
0.00025199999999997447,4.730999999991159e-05,0.00031444999999996615,0.0008320499999999731,0.0017975000000000074,0.0024185899999999982,0.0028112300000000534,0.003925869999999998,0.0052663200000000465,0.006363169999999974
0.00022266999999998038,0.0005777599999999827,0.0011408299999999816,0.0019954000000000915,0.0025754399999999844,0.002907010000000043,0.003902920000000032,0.005182099999999967,0.006262309999999993,0.007173609999999941
0.00038884999999999614,0.0010607999999999729,0.0019583000000000794,0.002782040000000041,0.003277019999999964,0.004417310000000008,0.005908239999999898,0.007127870000000036,0.008000890000000038,0.008980989999999966
0.000609349999999953,0.0015714399999999795,0.002430750000000037,0.0028701399999999655,0.004007929999999993,0.005491889999999944,0.006670719999999908,0.007516619999999974,0.008491600000000044,0.008982599999999952
0.0007776800000000028,0.001678280000000032,0.0010558299999999798,0.0009661300000000095,0.0010770800000000635,0.00025295000000002954,0.000136589999999992,0.0005514899999999878,0.0060278400000000065,0.01008825000000002
0.0008331499999999492,0.0014424800000000237,0.002091850000000006,0.00285550999999995,0.0033242500000000286,0.003068089999999968,0.003272680000000028,0.003698250000000014,0.0009106799999999415,0.0018209000000000142
0.00020196999999999576,0.00022354999999996128,0.0002043299999999748,0.000600380000000067,0.0020836600000000427,0.003238550000000062,0.004409059999999965,0.008426769999999917,0.011817530000000076,0.016364270000000014
0.00028839999999996646,0.0004944600000000854,0.001748890000000003,0.003601999999999994,0.004920979999999964,0.006363649999999943,0.010815150000000107,0.01459200000000005,0.01968095999999997,0.022847430000000002
0.000647579999999981,0.0021286200000000255,0.00435907000000002,0.0060180699999999865,0.007332659999999991,0.011501969999999972,0.014855359999999984,0.019814469999999917,0.023197210000000024,0.02319597000000001
0.0013108800000000143,0.003515770000000029,0.00491374,0.0058918799999999605,0.009998320000000005,0.013232270000000046,0.018294360000000065,0.021990410000000016,0.021597219999999973,0.021367670000000005
0.00237529000000003,0.003779100000000035,0.004807950000000005,0.008706679999999967,0.011732940000000025,0.016669399999999945,0.020066010000000023,0.01965906000000006,0.019781180000000065,0.019620430000000022
0.0012921500000000474,0.0021719399999999833,0.005913370000000029,0.008760260000000075,0.0137681300000001,0.017355989999999988,0.017161040000000072,0.017433210000000032,0.01737835999999998,0.016211240000000016
0.0007000000000000339,0.004273709999999986,0.006872969999999978,0.011520920000000046,0.015056930000000024,0.014849180000000017,0.015155550000000018,0.015167260000000016,0.013904970000000016,0.013622049999999997
0.0038528500000000188,0.006714290000000012,0.011502830000000075,0.015056930000000024,0.01503785000000002,0.015670850000000014,0.015975179999999978,0.01498552000000003,0.014856069999999999,0.015402179999999988
0.004288159999999985,0.01022498000000005,0.015056930000000024,0.015151780000000059,0.016735889999999976,0.01806869,0.018123180000000016,0.01851813000000002,0.019420800000000016,0.01923459999999999
0.008434810000000015,0.015056930000000024,0.01586118000000003,0.018685759999999996,0.020813360000000003,0.021461719999999962,0.02218948999999998,0.02346165,0.02347632999999999,0.02369694
0.015056930000000024,0.01591324000000005,0.02093489000000004,0.02530922000000002,0.027465700000000037,0.029357230000000012,0.03152938999999999,0.03208681000000002,0.03300515999999998,0.03310633000000002
0.0021736700000000164,0.005738460000000001,0.007475520000000013,0.008506380000000036,0.009623940000000053,0.011358030000000019,0.01175646000000008,0.012637049999999983,0.013124579999999997,0.013161489999999998
0.005738460000000001,0.007143620000000017,0.008698240000000024,0.010772349999999986,0.012595709999999982,0.013051260000000009,0.013821340000000015,0.014346950000000025,0.014571549999999989,0.014611439999999976
0.00017020000000000923,1.042999999989469e-05,0.00019887000000001764,0.00020006999999999664,4.160000000030806e-06,0.0001781900000000225,0.0002952600000000194,0.0004134499999999819,0.00041157000000002775,0.00031143999999999616
0.0002890999999999866,0.0005396999999999763,0.0007927500000000087,0.0010469399999999962,0.0012834700000000088,0.0014464699999999775,0.001563990000000015,0.0016433699999999773,0.0016567100000000057,0.0015943299999999772
0.00028169999999999584,0.0004830299999999954,0.0007181299999999835,0.00093310000000002,0.0011085399999999912,0.0012651100000000137,0.00138149999999998,0.001465710000000009,0.0014748199999999878,0.0014080799999999782
0.00028193999999998054,0.00048437000000001174,0.0007198299999999769,0.0009356699999999996,0.001112449999999987,0.001269100000000023,0.0013855099999999787,0.00146961000000001,0.0014788199999999918,0.0014121699999999904
0.0002789200000000158,0.0004587899999999867,0.0006770899999999913,0.0008131900000000192,0.0009052399999999738,0.0009534600000000171,0.0009147800000000039,0.0008849899999999744,0.0008518399999999926,0.00042498999999995846
0.00026669000000001386,0.0004153399999999863,0.0005640000000000089,0.00040149000000000434,0.00019903999999998367,0.00013828999999998537,0.0006980100000000267,0.0009478499999999723,0.0013151000000000135,0.002338740000000006
0.0002153699999999925,0.0003250000000000197,0.00015357000000004728,0.00018444000000000793,6.157000000001078e-05,0.0002446499999999574,0.00016006999999995664,0.00036309000000001035,0.001321020000000006,0.0017215000000000424
0.00021094999999998754,6.731000000004261e-05,9.900000000007125e-06,0.0001847000000000376,0.000639369999999917,0.000659540000000014,0.0010243899999999861,0.0021177900000000083,0.002505019999999969,0.0028943900000000244
0.00013787999999992362,0.00016236000000002804,0.0004859099999999783,0.0005281400000000103,0.0002695799999999915,0.00040160000000000196,0.0009229900000000679,0.0009691099999999953,0.001425519999999958,0.000901730000000045
1.4199999999964241e-05,0.0004534800000000061,0.0008247399999999905,0.000335160000000001,0.00013702999999998244,0.0005568899999999211,0.0003445100000000201,0.00040792000000000606,9.40299999999672e-05,0.0012306899999999787
0.00020538999999997198,0.0006624599999999203,0.0002776300000000287,0.00011168999999999762,0.0002438700000000349,8.196000000004755e-05,8.807999999993488e-05,0.0002967000000000386,0.001396300000000017,0.0026902699999999946
0.0004093200000000463,0.0001062699999999639,0.00023383999999992966,0.0001119499999999718,3.867000000001841e-05,0.0002625099999999936,0.0005549400000000038,0.0016074699999999442,0.0028817500000000162,0.0030108500000000094
0.0004579000000000111,0.0007700599999999058,0.00044874999999999776,0.0006422000000000372,0.0008182299999999199,0.0010679099999999497,0.0019612100000000465,0.0030881600000000065,0.0031099700000000174,0.0034153599999999784
0.0004492099999999777,8.616999999999653e-05,0.0004026000000000307,0.0006583300000000403,0.0007988599999999568,0.0016807899999999876,0.0027315699999999055,0.0027076900000000403,0.0029454499999999606,0.002709090000000025
0.00032021000000004296,5.871000000001736e-05,0.0003284599999999749,0.00046805000000005315,0.0014004399999999473,0.0024625699999999417,0.0023834799999999934,0.0026568000000000147,0.0024250100000000052,0.00192893999999999
0.0006339899999999732,0.0009817799999999322,0.0014470199999999656,0.002571679999999965,0.003512320000000013,0.0033723699999999024,0.003368849999999979,0.003007250000000017,0.002574069999999984,0.0018714499999999967
0.0003168100000000562,9.417000000000453e-05,0.0008536000000000099,0.0008210699999999793,0.00046650999999997556,0.00017161999999998345,0.000430150000000018,0.0009292199999999529,0.0015721599999999336,0.0022959099999999566
0.0006602600000000791,0.0014358100000000373,0.001403920000000003,0.0011702800000000235,0.0009161500000000045,0.000308189999999986,0.00016011999999998583,0.0007565899999999459,0.0014387700000000336,0.0019748499999999725
0.0008157799999999327,0.0006721000000000088,0.00024230999999996783,0.0003892699999999971,0.00027911000000002684,0.00046075000000000976,0.001071330000000037,0.000993389999999983,0.0006391099999999428,0.0031808600000000076
9.150000000002212e-05,0.000738110000000014,0.0006070799999999821,0.0003481199999999518,0.0001594200000000212,0.0008118299999999579,0.001474489999999995,0.0013636799999999782,0.004109139999999956,0.007857369999999975
0.00032695999999998726,0.00028340999999998395,1.212000000005986e-05,0.0008296500000000151,0.002124099999999962,0.0031826099999999746,0.0038552300000000983,0.007286780000000048,0.011302349999999906,0.014510120000000015
0.0002733399999998998,0.0005494499999999514,0.0015585999999999656,0.0028501499999999957,0.0036590300000000076,0.003982010000000091,0.0069493600000000155,0.010713679999999948,0.014077789999999979,0.014703429999999962
0.00045741999999993066,0.0015151599999999599,0.0028231199999999568,0.0034922399999999243,0.0032919100000000645,0.005593359999999992,0.008693389999999912,0.011855950000000004,0.012139539999999949,0.011157489999999992
0.0012905199999999617,0.002560470000000037,0.003099629999999909,0.0024904699999999114,0.0041704399999999975,0.006552500000000072,0.009097730000000026,0.009071859999999932,0.008173160000000013,0.005949500000000052
0.0013156400000000623,0.0016403499999999571,0.0006608900000000251,0.0016831999999999958,0.003348990000000107,0.005250560000000015,0.004630380000000045,0.0037788199999999605,0.0016592399999999508,0.0007204399999999334
4.659999999989672e-06,0.0015680299999999425,0.0014177699999999849,0.0008809800000000312,0.00026180999999997345,0.0006635600000000075,0.0012368200000000273,0.003208350000000082,0.004951470000000069,0.005689819999999957
0.0021958100000000202,0.002959759999999978,0.0035932100000000133,0.0036971799999999666,0.004838640000000005,0.003979790000000039,0.005347719999999945,0.0063160500000001285,0.004386890000000143,0.0013949699999999954
0.0013001500000000554,0.0026979400000000098,0.0036971799999999666,0.005686719999999923,0.0036632899999999857,0.003004020000000107,0.0025057900000000632,0.0018099300000000706,0.008995700000000051,0.01691050999999999
0.001996219999999993,0.0036971799999999666,0.0071273800000000165,0.0045920000000000405,0.0023388500000001144,0.0014110899999999482,0.009092900000000181,0.01981070000000007,0.03394808000000005,0.04422214999999996
0.0036971799999999666,0.008685249999999978,0.0033031000000000033,0.0047733899999999885,0.013943070000000057,0.025951990000000036,0.04366255000000008,0.06625209999999981,0.0861091599999999,0.09928602000000009
0.004999890000000007,0.008920090000000158,0.027280650000000017,0.04703536999999991,0.07045327999999973,0.09632908999999978,0.13120507000000003,0.16516344000000016,0.18935990999999985,0.2078481700000001
0.018021329999999836,0.050207319999999944,0.08181676999999987,0.11493233000000025,0.1481646200000002,0.18285836999999994,0.22019684000000028,0.2525419900000001,0.27761034000000073,0.29700331
0.03371601999999996,0.06738975000000003,0.10152110999999975,0.13603936000000028,0.1717368399999999,0.20857765000000006,0.24551624999999966,0.27573618,0.3007522199999997,0.31933951999999977
0.03371370000000007,0.0678546299999998,0.10211082999999999,0.13709343999999968,0.17345933999999996,0.21004544000000003,0.24336687,0.27238291000000014,0.29688088999999973,0.31420625999999974
0.03330317999999988,0.06701926000000036,0.10084713000000001,0.13539042999999973,0.17129440999999979,0.20741936999999933,0.2401964200000002,0.26861249000000065,0.2925064199999996,0.30924631999999974
0.03292161000000027,0.06629282999999964,0.0997799800000001,0.13399531000000042,0.16956234999999964,0.20528017999999992,0.2367220200000002,0.2628679700000003,0.2854601999999993,0.3013193999999997
0.03282600000000002,0.06640626999999988,0.10041879999999992,0.13527096999999966,0.16854082999999953,0.1981139900000004,0.21959649999999975,0.23582103000000032,0.2478488099999998,0.2547361300000004
0.03311283999999981,0.06416119999999959,0.09533988999999998,0.12437585999999978,0.15006255000000035,0.1720447199999997,0.18664239000000027,0.19617412000000023,0.20225659999999923,0.20442408999999984
0.031227239999999767,0.05751375000000003,0.08294323000000059,0.10599149000000008,0.12568566000000025,0.14172232999999945,0.15087604999999993,0.15569061999999967,0.1579085600000001,0.15728430999999965
0.026851039999999493,0.04810810000000032,0.06829222000000001,0.08591391999999942,0.10041175000000013,0.11149725999999927,0.11645181999999998,0.11797737000000019,0.11754361000000024,0.11504401000000009
0.021992970000000334,0.03862010000000016,0.053929919999999854,0.0667150999999997,0.07676861000000024,0.08377218000000042,0.08565822999999995,0.08485613000000036,0.08255659000000026,0.07883452000000002
0.017456489999999825,0.030067299999999797,0.0411706900000004,0.049888129999999364,0.0562898400000007,0.060033380000000136,0.059646809999999384,0.05718151000000038,0.05359259000000005,0.049091409999999946
0.013251839999999682,0.022060139999999784,0.029280210000000473,0.03447274,0.03775719999999971,0.038822030000000396,0.036601469999999914,0.03287326999999962,0.028469509999999865,0.023516139999999908
0.00934782000000034,0.01455233999999983,0.018195920000000143,0.02031390000000055,0.02092014000000031,0.01975430999999972,0.015990509999999958,0.011298130000000128,0.006365169999999587,0.0010465599999998076
0.005440710000000237,0.00729667000000056,0.007875819999999756,0.007276510000000513,0.0055984499999999215,0.0024845899999998977,0.002471790000000418,0.0077452799999999655,0.013115939999999604,0.018881630000000094
0.0018652499999998184,0.0009556299999999851,0.001043580000000155,0.0038898600000001338,0.007506260000000431,0.01218775999999977,0.017935500000000104,0.023685180000000194,0.0295668899999999,0.03571720999999961
0.0009496000000002169,0.003984940000000492,0.007911329999999772,0.012510970000000121,0.01760932999999998,0.02334865999999991,0.029653279999999782,0.035876149999999996,0.04218295999999988,0.048698700000000095
0.0030606999999998052,0.007698469999999347,0.013051550000000134,0.019001139999999417,0.025190700000000454,0.03163479999999996,0.038371289999999725,0.045060870000000364,0.051735210000000365,0.058571139999999744
0.004728979999999439,0.010592489999999621,0.017090180000000288,0.024055410000000776,0.03094155999999959,0.037873699999999566,0.04506070999999956,0.052124700000000246,0.059131950000000266,0.06620135000000005
0.006088019999999972,0.013032270000000068,0.020432969999999884,0.028013859999999724,0.03534359000000009,0.042773679999999814,0.05033358000000021,0.057747170000000736,0.06499173000000003,0.07209967000000006
0.007275790000000448,0.014972290000000221,0.022833549999999647,0.030799400000000254,0.03856233000000042,0.04641376000000008,0.054304509999999695,0.06190233999999961,0.0692031799999997,0.07632583000000004
0.008091529999999736,0.016043940000000312,0.024254499999999624,0.03250491000000011,0.04066305999999997,0.04894089999999984,0.05697825000000023,0.06459640000000011,0.07189555999999975,0.07903413000000015
0.008225890000000291,0.016455419999999776,0.0248528600000002,0.033353349999999615,0.041910910000000356,0.05032891000000017,0.05838972000000009,0.0659884599999998,0.07330510999999973,0.08047348000000021
0.008235660000000422,0.016538070000000182,0.024964980000000025,0.033524469999999695,0.04217425000000041,0.0506053099999999,0.05866839000000024,0.06626029999999972,0.07358303,0.08075805999999996
0.008235870000000034,0.01653931999999969,0.024966730000000048,0.03352707999999982,0.04217821000000033,0.05060954999999989,0.05867267999999992,0.06626449999999995,0.07358730999999974,0.08076243999999999
0.008235879999999973,0.016539410000000032,0.024966850000000207,0.03352727000000044,0.04217851000000028,0.050609859999999784,0.058672989999999814,0.06626480999999984,0.07358761999999963,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008243209999999834,0.016524050000000123,0.024947219999999604,0.0333534000000002,0.04185105999999994,0.050099359999999926,0.0578737699999996,0.06530740000000002,0.07258162000000024,0.0796573399999998
0.008205770000000001,0.01649975000000037,0.024747749999999513,0.03324321000000019,0.0418119499999996,0.05006603999999992,0.05811294999999994,0.06577318999999981,0.07289496000000018,0.07978926000000008
0.008236059999999767,0.01636152000000024,0.02476309000000043,0.03327636000000034,0.04178642000000021,0.05029781,0.05844540000000009,0.06590576999999964,0.07291498000000018,0.08010550000000016
0.008067370000000018,0.01631483999999972,0.024714269999999594,0.033146200000000015,0.041870130000000394,0.05043299000000001,0.05838895000000033,0.06570602999999942,0.07296175000000016,0.08017087999999983
0.00815608999999995,0.016416160000000346,0.02469397999999945,0.03328526000000043,0.042066939999999775,0.050421039999999806,0.05821349999999992,0.06579681000000015,0.07311803999999977,0.08025097999999975
0.008235720000000057,0.01638889999999993,0.024893959999999993,0.033614659999999574,0.04216976000000017,0.05032135999999987,0.058278020000000375,0.06588304000000011,0.07315092999999973,0.08051048999999999
0.008092239999999862,0.01646794000000007,0.02504830999999985,0.0335374900000005,0.04191535999999996,0.05029548999999989,0.058366870000000404,0.06594275999999955,0.07342577000000006,0.08049231000000034
0.008318499999999673,0.016766760000000325,0.025107400000000446,0.03334526999999987,0.041900140000000086,0.05031547000000014,0.05826950000000064,0.06600810000000035,0.07318929000000018,0.0802120000000004
0.008428259999999632,0.016632149999999513,0.02477499999999999,0.033274849999999745,0.04191508999999982,0.050261480000000525,0.058443480000000214,0.06593094000000033,0.07306527999999979,0.08021147000000006
0.008052869999999324,0.016140659999999585,0.024545889999999737,0.033022779999999585,0.04160986000000033,0.05013398999999996,0.05811185000000041,0.06563563000000006,0.07292091999999961,0.08010126000000017
0.008112510000000128,0.016504590000000263,0.024908039999999687,0.0335335299999997,0.04230550000000033,0.05065696999999947,0.05864624999999979,0.06622799999999973,0.07355987000000042,0.0807499500000004
0.008185759999999931,0.01641880000000029,0.024783209999999833,0.03327468999999983,0.04181426999999971,0.05019124000000019,0.05824531000000022,0.0658406600000001,0.07316014999999965,0.08032675000000022
0.008231600000000228,0.016502339999999727,0.024916619999999945,0.033450529999999645,0.04206034999999986,0.05048593999999973,0.05854806999999962,0.06614295999999964,0.07346304000000003,0.0806351799999998
0.008235799999999571,0.016538950000000163,0.024966199999999716,0.03352630000000012,0.04217704000000033,0.050608289999999556,0.05867139999999971,0.06626325000000044,0.07358603000000041,0.08076112999999996
0.008235879999999973,0.016539380000000214,0.024966799999999623,0.03352719000000004,0.04217839000000012,0.050609729999999686,0.058672859999999716,0.06626467999999974,0.07358749000000042,0.08076261999999979
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217851000000028,0.050609859999999784,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982
0.008235879999999973,0.01653941999999997,0.024966850000000207,0.03352727000000044,0.04217852000000022,0.050609869999999724,0.05867299999999975,0.06626480999999984,0.07358762999999957,0.08076275999999982


==> simulation-data/box-plot-data-nonlinear-dynamics/box-plots-dd-data.csv <==
Step 0,Step 1,Step 2,Step 3,Step 4,Step 5,Step 6,Step 7,Step 8,Step 9
7.947247304684879e-10,2.6445676759578873e-09,8.109695137648032e-10,1.7934338458758248e-09,2.7782902645157037e-09,9.047700366693334e-10,1.390179971139105e-09,9.568066339227244e-10,2.2041524161409143e-10,4.7603392339112816e-09
2.551911126857931e-09,6.155045362277178e-10,1.4839027784319114e-09,2.340598603822741e-09,1.4621650556989607e-09,7.008900126947992e-10,1.2198109189398565e-10,7.75416175713417e-10,4.065296099753368e-09,1.7182966161044533e-10
5.222835497420419e-10,1.2873178079075842e-09,2.0279946610912702e-09,1.8832246873046188e-09,1.6042678296912527e-10,5.501497035709235e-10,1.5931163055427078e-09,3.086251698647402e-09,1.3298331325017898e-09,3.616830834829443e-09
1.1935994415068762e-09,1.829164819611151e-09,2.180393643413936e-09,2.449271896409755e-10,1.0747096546026569e-09,2.2493797935396742e-09,2.2841182278909855e-09,2.2936794685790574e-09,4.761250060880684e-09,2.03705852186431e-09
1.7338555036161551e-09,2.3650144065356926e-09,5.276761250172513e-10,1.4654748525799732e-09,2.7593674012393876e-09,1.642169511484326e-09,3.0818156915302097e-09,4.287473487352145e-09,3.1715656767516975e-09,1.0186429477698766e-09
2.4468733705873547e-09,6.994853585240435e-10,1.7362271620413594e-09,3.1392644039840434e-09,1.1415988154794832e-09,3.715975971374519e-09,3.5043385970823238e-09,4.121870400553007e-09,1.19853460489594e-10,1.0327649846431086e-09
7.79654563132226e-10,1.9045569565889764e-09,3.40474359816767e-09,7.687726011340601e-10,4.207532544597825e-09,2.8804629792489322e-09,4.894117111575724e-09,1.059020426907864e-09,2.1605393030199593e-09,4.8019295206813695e-09
1.9841772669337843e-09,3.5720941760075675e-09,5.045595052877161e-10,4.578807111244032e-09,2.38999087187608e-09,4.481819804169618e-09,1.8332482198957223e-09,3.104331014469608e-09,3.6609044684610126e-09,2.5568205330728233e-09
3.652633306927555e-09,3.3513192221334975e-10,4.8464041668694335e-09,2.0131518674304516e-09,3.982703056237824e-09,2.469729309950708e-09,3.895824995936437e-09,2.6892692517321848e-09,1.3744099192081194e-09,3.7359573212825126e-09
2.549191968626019e-10,4.984828994025747e-09,1.7459496071126068e-09,3.6053586782713865e-09,2.9706734849810346e-09,4.536135911337169e-09,1.8871268991915713e-09,3.831184258729081e-10,2.537039911487682e-09,2.563900203256253e-09
4.9039496907710145e-09,1.5752039672634055e-09,3.3341676086706684e-09,3.3545237698717756e-09,4.953104593141688e-09,1.2291385687035472e-09,4.467990422085677e-10,1.5184848933813555e-09,3.7948950648569735e-09,2.899428253044789e-09
1.493722479040116e-09,3.1616411710899683e-09,3.629048173081628e-09,4.563763589260361e-09,7.06731562161167e-10,1.124462301049789e-09,6.705933586204083e-10,4.834395106456668e-09,4.140233933469517e-09,4.0173642190666214e-09
3.0799411909754326e-09,3.802256287599448e-09,4.287651123036085e-09,3.11477954539896e-10,1.6585444129191274e-09,1.567723728612691e-11,4.308202239400316e-09,4.8226023174891e-09,2.7848683359366078e-09,2.0959083357752206e-09
3.884957244792986e-09,4.111993412436732e-09,2.8332891588433995e-11,2.066833815206337e-09,5.61024116052522e-10,3.6087994814693047e-09,3.9614267421939076e-09,1.7480079606002619e-09,3.3425346934734534e-09,5.75160807869679e-10
4.026157185421653e-09,1.566800023056203e-10,2.3671509197242813e-09,9.875806838977041e-10,3.0404749828960576e-09,3.2442586395120543e-09,8.692770947504869e-10,4.413990950524749e-09,7.166489623955385e-10,3.4840690332771374e-09
2.4658408648292607e-10,2.5614870224899278e-09,1.2961542950051808e-09,2.6037256795063968e-09,2.672975618622786e-09,1.5202328285113254e-10,4.6948271936742e-09,1.8065517970455858e-09,4.779161066892357e-09,3.340193455159124e-09
2.655879960400398e-09,1.493758006176904e-09,2.2904176333327086e-09,2.2382691255984355e-09,4.143192455785538e-10,3.971821538328868e-09,2.7083850717701807e-09,4.134348863260584e-09,4.629980843162684e-09,1.0342882106328943e-09
1.5874155323558625e-09,2.0918444754158827e-09,1.9296577669081216e-09,8.421690012028193e-10,3.4022420436485845e-09,3.439580620323568e-09,3.236262369199494e-09,4.288314592315601e-09,2.5924329349891195e-10,3.0698217301505792e-09
1.996381282509674e-09,1.734075105730426e-09,1.1461613880214827e-09,2.969578805078754e-09,4.018831933905176e-09,2.5056596797412567e-09,3.391269487451609e-09,1.348118949806576e-09,1.7703296606441654e-09,4.848952350755553e-09
1.643531977180146e-09,1.3347110083827829e-09,2.664880316416429e-09,4.455702029559916e-09,1.932343174360085e-09,2.6679916054206387e-09,2.244066710233028e-09,6.848992484265182e-10,3.5595713043790056e-09,1.145452621642562e-09
1.4237624412771765e-09,2.470410098709408e-09,4.7700008387607795e-09,1.4943433157554864e-09,2.0941373080063386e-09,2.974217316875638e-09,2.166742341103145e-10,2.4735546944043563e-09,1.478155375878032e-10,1.8019057357321344e-09
2.374544116889865e-09,4.974756162567928e-09,1.1772129937526188e-09,1.6536829683388987e-09,3.556400507420676e-09,9.54224699256656e-10,1.5688867982532884e-09,1.2401559779107174e-09,5.019615834100932e-10,5.378293366220532e-10
4.927029895185342e-09,9.776228715452362e-10,1.3429275469434288e-09,3.994774733229178e-09,1.5323911028986004e-09,8.404281715002071e-10,2.1372761338511737e-09,5.816338521924536e-10,1.8247714450581043e-09,3.620524768876976e-09
8.890870262234785e-10,1.157344442503927e-09,4.29160484927138e-09,1.951002470690355e-09,2.909565921527246e-10,2.8334725676870676e-09,1.4399508252438409e-09,2.8597826329246345e-09,4.855268187498041e-09,6.72299993453862e-10
1.0752385648515883e-09,4.467768377480752e-09,2.230033935290976e-09,9.855982696649335e-11,3.3467704163570033e-09,2.089918016423553e-09,3.6586413898476167e-09,4.177697299212468e-09,4.962226185512009e-10,1.064455634747219e-09
4.542847875654843e-09,2.387202879816641e-09,3.438307416558928e-10,3.690645566933881e-09,2.5425888061647584e-09,4.229758765461611e-09,3.4729081832551856e-09,1.360976220610155e-09,2.1158150786959595e-09,2.6713715683968076e-09
2.4890409733302477e-09,5.549436465912549e-10,4.023934518926353e-09,3.0105722359508036e-09,4.844304068996053e-09,2.6930817575987476e-09,2.3383708303015283e-09,3.323419761613877e-09,4.149232735173314e-09,3.788921842939885e-09
6.530505025637012e-10,4.231647032781893e-09,3.3390072928796144e-09,4.696006694615562e-09,2.0855397409036414e-09,3.1223077456843384e-09,4.312316281840367e-09,4.622491944772378e-09,4.719979962430898e-09,1.279342409787887e-09
4.327994407304914e-09,3.541318793764958e-09,4.378655660275399e-09,1.6388974621861507e-09,3.7226239868459743e-09,4.9095714160785064e-09,3.6379690371290963e-09,3.5091900496553308e-09,1.7201973179226115e-10,3.766290612716716e-09
4.513421636431758e-09,2.26020313576214e-08,2.628026418705076e-08,2.2806615262993546e-08,2.5555251248476907e-08,1.4171108064786608e-08,1.6715517192622542e-08,1.3515308650013935e-08,1.935257909480015e-08,3.9999999978945766e-08
2.3505526414169253e-09,1.5771943751019535e-09,1.6494210441919677e-09,1.3437730927989833e-09,4.472700876334557e-09,3.345322907577497e-09,2.5551043503213577e-09,1.4082904842283028e-09,3.619736366200499e-08,4.999999997368221e-08
1.5772032568861505e-09,1.6494157151214495e-09,1.3437935209026364e-09,4.472715087189272e-09,3.3453122494364607e-09,4.54821735829114e-09,1.6233004940247042e-08,4.0493648545414374e-08,5.495904725760781e-08,6.00000000239298e-08
1.6494183796567086e-09,1.3437881918321182e-09,4.47271997217058e-09,3.345311805347251e-09,4.548212029220622e-09,1.204702360091403e-08,4.3777158842406294e-08,5.0184215005799615e-08,6.00000000239298e-08,7.000000001866624e-08
1.3437881918321182e-09,4.472732406668456e-09,3.345290489065178e-09,4.548240450930052e-09,1.2047043584928474e-08,4.377715806525018e-08,5.0184212785353566e-08,6.00000000239298e-08,7.000000001866624e-08,7.000000001866624e-08
4.472726189419518e-09,3.345275390032043e-09,4.54826154516752e-09,1.2047077113663818e-08,4.377717899295419e-08,4.0184216953953467e-08,4.999999997368221e-08,5.625558119337626e-08,6.00000000239298e-08,6.00000000239298e-08
3.345304921964498e-09,4.544568943387617e-09,1.2042191910310862e-08,4.377715467906995e-08,4.0184237160012515e-08,4.999999997368221e-08,5.625558768818095e-08,8.208854401781096e-08,9.000000000813912e-08,1.0000000000287557e-07
1.1954439216310675e-08,9.197070882649427e-09,4.377718382242435e-08,6.018423492903935e-08,7.000000001866624e-08,7.625557990609266e-08,1.0208853806759066e-07,9.832009767452021e-08,1.0999999999761201e-07,1.4999999997655777e-07
2.213248140314761e-09,4.3777170666281506e-08,6.018421355724612e-08,7.000000001866624e-08,7.625558784418729e-08,1.0208854489546226e-07,1.2832008899898995e-07,1.348615652485563e-07,1.700000000215418e-07,2.1000000000048757e-07
3.377716201180547e-08,5.0184231714656136e-08,6.00000000239298e-08,6.625558174322421e-08,6.2088552077455e-08,6.832009497026448e-08,7.4861562837647e-08,7.377575766964739e-08,1.1999999999234845e-07,1.1999999999234845e-07
1.0184230292420438e-08,1.9999999989472883e-08,2.6255580709566573e-08,5.208854747529301e-08,5.832009059014709e-08,6.486156878260374e-08,7.000000001866624e-08,6.4128272414532e-08,7.000000001866624e-08,1.0999999999761201e-07
9.999999994736442e-09,1.625558648798986e-08,4.20885466478893e-08,6.832009274981843e-08,8.486156760634245e-08,1.1377575886983848e-07,1.1999999999234845e-07,1.351808766592022e-07,1.299999999870849e-07,1.4999999997655777e-07
6.2555866597868715e-09,4.2088546536867e-08,6.388802353818335e-08,6.486156778340302e-08,6.377575884064512e-08,7.412827335295802e-08,7.321496786616422e-08,7.41708126028584e-08,6.816638387086016e-08,7.338483098973114e-08
2.0885465579212337e-09,2.8320092881894965e-08,3.486156752163794e-08,3.377575891194695e-08,3.4128273096456496e-08,4.999999997368221e-08,7.000000001866624e-08,1.0721236853861171e-07,1.0999999999761201e-07,1.1999999999234845e-07
2.832009260433921e-08,3.486156774368254e-08,3.377575891194695e-08,3.412827292992304e-08,4.518087687310768e-08,7.000000001866624e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.1999999999234845e-07,1.1999999999234845e-07
1.4861567865231962e-08,1.3775758644918312e-08,1.4128273106983613e-08,2.5180876772612493e-08,4.999999997368221e-08,8.721236854913883e-08,9.737004424970053e-08,9.026857150651324e-08,1.0000000000287557e-07,1.0000000000287557e-07
1.3775758811451766e-08,1.4128273162494764e-08,2.5180876772612493e-08,4.622119448294271e-08,7.721236872093584e-08,1.2849441988205257e-07,1.5212314463664e-07,1.5166119626819352e-07,1.4999999997655777e-07,1.4999999997655777e-07
1.4128273273517067e-08,2.518087660607904e-08,4.622119448294271e-08,7.721236872093584e-08,1.1849442010936073e-07,1.2026857165725602e-07,1.216611960619396e-07,1.2249298542155174e-07,1.1999999999234845e-07,1.1999999999234845e-07
5.180876672117307e-09,6.2211946705303944e-09,7.212368591247298e-09,8.494419889704119e-09,1.026857165964401e-08,2.1661196114575176e-08,2.2492985252142716e-08,3.9026057552238314e-08,3.9999999978945766e-08,3.507560997206838e-08
9.999999994736442e-09,4.6568776945754564e-08,9.000000000813912e-08,9.0268571784069e-08,9.166119607773027e-08,9.249298538183126e-08,8.902605769245397e-08,9.000000000813912e-08,1.2261651449740896e-07,1.2638104096573954e-07
2.787631292466841e-09,3.849441881920157e-08,4.0268572032431393e-08,4.166119654813727e-08,3.9999999978945766e-08,5.550287551780997e-08,5.0141560126171214e-08,4.7176337170107274e-08,4.8036245314797554e-08,4.999999997368221e-08
1e-30,2.685708322403002e-10,1.6611961806134445e-09,1e-30,1e-30,2.0510488862868215e-08,2.0523284738338532e-08,2.044972047254845e-08,1.748934197465246e-08,2.1469120370376515e-08
1.0268571493110557e-08,9.999999994736442e-09,1.2492985090872821e-08,2.9999999984209325e-08,2.6781894812977214e-08,2.68468706154934e-08,2.78562406474947e-08,2.7921795209273625e-08,2.4997249603586624e-08,2.8433999099686247e-08
1.0000000993937164e-08,1.249298503536167e-08,2.9026057779546477e-08,5.678189402003042e-08,5.899370303374951e-08,5.357943688721889e-08,5.408776126980541e-08,5.0401552265100236e-08,4.958425992018789e-08,4.999999997368221e-08
9.999999994736442e-09,9.999999994736442e-09,1.6781893485973143e-08,3.246734614492652e-08,2.2809165334258807e-08,3.2225187962531265e-08,2.735761095440381e-08,3.057075503853923e-08,2.6076629855431577e-08,2.9999999984209325e-08
9.026058345185106e-09,6.781894157370516e-09,1.6743425645948662e-08,2.980346425207614e-08,3.1744969652969246e-08,2.8882190417078846e-08,3.058008934964107e-08,3.3085871486981944e-08,3.563915063065082e-08,2.9999999984209325e-08
6.781895323104692e-09,8.12531197880162e-09,1.909714286707498e-08,1.7438589905438562e-08,5.9400232954587295e-08,6.699295318490783e-08,6.373460614828019e-08,6.228139959318924e-08,5.9275825581295294e-08,6.00000000239298e-08
3.4754588096319594e-10,3.147758886878904e-08,6.174496258726236e-08,5.888218224114894e-08,6.0580082950068e-08,6.308586342207434e-08,6.563914267676552e-08,6.00000000239298e-08,7.045778349645815e-08,7.000000001866624e-08
3.763255596034298e-09,1.7449565126170796e-09,1.117788972493372e-09,5.80105630199057e-10,3.085876776331986e-09,4.360849792384158e-09,1e-30,3.126751746407308e-09,1.9999999989472883e-08,1.9999999989472883e-08
3.401965376070848e-09,4.7867116936828324e-09,2.474458415946401e-09,1.0618751433710827e-09,4.635411499087638e-09,6.284694986646855e-12,7.522004574767038e-09,9.999999994736442e-09,1.9999999989472883e-08,6.00000000239298e-08
4.648405105278641e-09,2.6113560203100405e-09,9.263444455953618e-10,3.3779011476831045e-08,3.2458459586770516e-08,4.414497845051102e-08,3.9999999978945766e-08,4.48091415083951e-08,3.9999999978945766e-08,4.204307968436183e-08
2.611358018711485e-09,2.1597063804001948e-08,2.4965232436890972e-08,2.0132825295782197e-08,3.356096223150473e-08,5.8819162429557537e-08,5.431057659155414e-08,5.514111744986394e-08,6.00000000239298e-08,6.267580199281753e-08
9.26338006301819e-10,4.50121229178535e-09,1.265541560435679e-10,1.9648484395062837e-08,1.881917188750748e-08,1.4310587048704804e-08,1.514112901723763e-08,1.9999999989472883e-08,2.267580112569334e-08,1.6497901933476555e-08
4.501211736673838e-09,1.2655793080185163e-10,1.3504174334322272e-08,3.8819167436088264e-08,3.431058170910717e-08,3.5141125898086045e-08,3.9999999978945766e-08,4.2675798006541754e-08,3.649790070170411e-08,3.5996451153152975e-08
1.26557542223793e-10,1.3504174112277667e-08,2.3140483307315662e-08,1.8488685249451464e-08,1.9177447629914468e-08,1.9999999989472883e-08,2.267579846115808e-08,1.6497898380762877e-08,1.5996453162081536e-08,1.3520600083971601e-08
1.3504172557965433e-08,1.4830655925557323e-08,1.746195510410331e-08,1.196098398104084e-08,1.4762405187163097e-08,1.4290580940823361e-08,1.1496534280119874e-08,7.645098776265513e-09,1.185275855242196e-08,9.999999994736442e-09
8.459148714834441e-09,9.954178259441449e-09,1.4228303646390827e-08,6.40705610788217e-09,1.4018781913094358e-08,7.527453882438806e-09,8.115705218969538e-09,5.2186590604463845e-09,5.432240879343908e-09,9.999999994736442e-09
3.349886035231009e-09,7.262197398993919e-09,6.910626515477247e-09,6.503914073974215e-09,5.887716425512224e-09,7.192374806841428e-09,1.6045539341646986e-09,8.454283828562836e-09,2.6918248741125694e-09,8.327166234334271e-09
1.8392337652883839e-09,2.199817661363568e-09,1.7192983703395726e-09,7.646754673906742e-09,1.066174593056246e-09,3.32860150553671e-09,1.6108347988819105e-10,4.381559448596306e-09,1e-30,7.756842612671733e-09
3.977508544750208e-09,4.5619309441136124e-09,4.832554689748747e-09,3.8522406375918194e-09,5.703882921537229e-10,2.569547352671009e-09,1.6782338851939471e-09,2.6762920768419463e-09,2.943409627143012e-09,2.778154706284397e-09
4.561932276381242e-09,4.8325475843213894e-09,3.852245522573128e-09,1.0327684929478664e-08,8.210452095980258e-09,1.3650430341627384e-08,1.0476187806141013e-08,1.3278412369643888e-08,7.353503028717512e-09,8.331895506863418e-09
4.8325430324069885e-09,3.852253405156603e-09,5.703807426371554e-10,2.569555568321391e-09,1.678226668744287e-09,2.676294630354903e-09,2.5450396345938486e-08,2.8003759422468022e-08,2.457565229097014e-08,2.9999999984209325e-08
3.852253960268115e-09,5.703783001465013e-10,2.5695602312580945e-09,1.678219452294627e-09,2.6763007365815383e-09,1.875853583577225e-09,3.3503533281020736e-10,1.8202472862327568e-09,7.214417951928453e-11,1e-30
3.110995339117295e-08,2.7664622259671034e-08,3.1610059791908895e-08,2.6956220144924714e-08,3.179034768763245e-08,3.208031285062418e-08,2.8628755033288655e-08,3.2612574640822345e-08,2.931502418590526e-08,2.9999999984209325e-08
2.5695515715185024e-09,1.6782322198594102e-09,2.6762890237286285e-09,1.100241564522264e-09,9.971091730065496e-10,2.5609298015538684e-09,1.6521917167722222e-10,1.965010487658958e-09,3.92348475930504e-09,1e-30
1.6782267797665895e-09,2.676297516934767e-09,1.1100240726591437e-08,1.0997107113830396e-08,7.439067251091558e-09,9.83478398719484e-09,1.196501320244181e-08,3.923488200996417e-09,9.999999994736442e-09,4.071335713007329e-09
2.6762800864332803e-09,2.009349464593413e-09,1.3186434166811978e-09,3.557392269648574e-09,6.080852488210553e-10,1.4734670150673423e-09,2.3806023818906397e-09,1.8410467594875968e-09,1.848715625030195e-09,1e-30
3.776560142387808e-08,3.983151819486608e-08,3.7785174322735315e-08,6.037326605312643e-08,6.049809930797068e-08,6.097123350645717e-08,5.937725611193656e-08,5.425481308662938e-08,5.448203832525422e-08,4.999999997368221e-08
4.526342523014648e-09,4.9329818008203574e-09,1.453712372700977e-09,1.4677541404495287e-09,1.03122044237125e-09,2.7366630073188958e-09,1.0806310291044952e-09,1.839582819407326e-09,2.7839739402679697e-09,1e-30
4.900017280817792e-09,1.4211273269282287e-09,1.435507934743896e-09,9.992762173283154e-10,2.705026980187597e-09,1.04931030531219e-09,1.808578287132434e-09,2.7532820467968122e-09,3.0400570949495886e-11,2.685040301209085e-09
1.4211137822073283e-09,1.4354807342797926e-09,3.203760279291146e-08,3.3432974944069827e-08,3.146997940017826e-08,8.711190768728727e-09,7.686863368050467e-09,1.2953842221108403e-08,5.212858189551639e-08,6.00000000239298e-08
1.4354828437035394e-09,2.7121142665009756e-08,3.036568163583553e-08,3.562001038570628e-08,2.7833572890934022e-08,3.021802374991722e-08,2.8859689915616826e-08,5.7114837748173386e-08,5.3203758509923205e-08,4.999999997368221e-08
9.992513483325638e-10,1.703089413940262e-08,1.713192043784062e-08,1.9630362002587276e-08,2.2296844592872844e-08,2.1217726964284367e-08,2.640825380595402e-08,2.5304236817014214e-08,2.4179472979390937e-08,2.9999999984209325e-08
2.7050064410616415e-09,1.0492907653869565e-09,1.1446834147221807e-08,4.295151567745847e-09,3.3960463885485126e-09,9.2106446913931e-09,5.8786056023052424e-09,9.84809622739391e-09,6.111935513253286e-09,9.999999994736442e-09
4.779625029094348e-09,1.4470336040517395e-10,5.278399306529735e-08,4.999999997368221e-08,4.734510328230357e-08,6.3906767766575e-08,5.8795980195647246e-08,5.8570339134256244e-08,5.993386920088994e-08,6.00000000239298e-08
8.160395026379774e-09,7.2160067920989945e-09,1.0000000050247593e-08,9.291314939652295e-09,4.362241268207612e-08,4.291446786819364e-08,3.394764236386294e-08,4.2557351420668965e-08,3.56972461590388e-08,3.873566900569614e-08
1.3338068427515282e-09,4.176614165629644e-09,2.5615741194862096e-08,1.1088715756724099e-07,1.093065669088844e-07,1.0847582077033735e-07,1.0244024095662496e-07,1.0678130757391102e-07,1.0590889343298215e-07,1.3999999998182133e-07
4.176533896504964e-09,2.2524483389574357e-08,2.0549625223686974e-08,1.8572476556677486e-08,1.7349045866588142e-08,2.0924804888799997e-08,1.48809741196132e-08,1.3627490136336462e-08,1.9999999989472883e-08,2.094879203440314e-08
2.383776287473438e-09,2.824721567762367e-09,3.4247695790412536e-09,4.752862325929641e-09,8.54494253132998e-10,2.688597455779984e-09,3.601460263347178e-08,5.999999996841865e-08,5.905112621107378e-08,5.809475134288533e-08
7.696530524015088e-09,4.6701842393304105e-09,5.385834001003786e-09,7.38116345821993e-09,9.572809211988442e-09,1.0272470207794981e-08,6.77844713692366e-09,1.1059502869059656e-08,4.114811713584743e-09,9.999999994736442e-09
1.4670219372625581e-08,5.38582334286275e-09,7.381125266547883e-09,9.57278434299269e-09,1.0272466655081303e-08,6.778459571421536e-09,1.1059515303557532e-08,1.4114816981880551e-08,9.999999994736442e-09,1.3433072876267715e-08
4.914552653723092e-09,2.816222144375047e-09,2.0238233311431486e-09,2.724680481236419e-10,3.2215484724318344e-09,1.0595090360610016e-09,4.114799501131472e-09,1e-30,4.413133858349738e-09,2.230016171722582e-10
2.8162232545980714e-09,5.225890831184188e-10,2.780353725029272e-10,3.116035429684416e-09,1.2639691515659024e-09,4.417215149210563e-09,3.9938902185454594e-10,2.3575361773886527e-08,2.3680034488826607e-08,2.8363431103795023e-08
5.225930799213074e-10,2.7803026547701393e-10,3.116041424888749e-09,1.2639640445399891e-09,4.417210042184649e-09,1.9816129237515412e-08,4.599290370776998e-08,5.7455805446693375e-08,5.6901445333323863e-08,4.999999997368221e-08
2.7803259694536564e-10,3.1160378721750703e-09,4.7791791857321186e-08,5.587655194094765e-08,5.1344131224428935e-08,5.2190112675987166e-08,8.657873717954345e-08,9.09331435705596e-08,8.739138424029846e-08,9.000000000813912e-08
3.116038538308885e-09,4.779179052505356e-08,5.047975915051239e-08,4.6001310372023596e-08,7.479084984662876e-08,1.1453129589167332e-07,1.1860617610270907e-07,1.117876793355066e-07,1.1585233605782008e-07,1.0999999999761201e-07
4.779178430780462e-08,5.047974893646057e-08,4.6001298159570325e-08,9.156003100141419e-08,1.0396691740854891e-07,9.93474449373366e-08,9.742153994629632e-08,1.033298538954952e-07,9.970273895376636e-08,1.0041672959815173e-07
4.417206378448668e-09,3.9938280460560804e-10,7.257816569961051e-11,2.395649345565687e-09,3.048504226832449e-09,1.1855875170496688e-09,1.4019758687311423e-09,5.018231274966922e-09,1e-30,5.701716765393883e-09
3.993796959811391e-10,3.0920129789890893e-09,7.586384409563607e-09,3.030715345353485e-09,1.1167979319104404e-08,8.580590904472274e-09,5.000974190316754e-09,9.999999994736442e-09,5.701710992234155e-09,1.0515911363917496e-08
1.1714712866428556e-08,2.9072289131626405e-08,3.4501786205787255e-08,3.2624353996091315e-08,2.8580611877160322e-08,3.500097522923795e-08,2.9999999984209325e-08,2.570173718297042e-08,3.051592911695877e-08,3.1779404996434835e-08
2.3771514090498158e-08,2.9153983005514306e-08,2.7229987153987167e-08,2.3140223182060993e-08,2.9515014432490716e-08,1.9999999989472883e-08,2.5701722972115704e-08,2.051591141416509e-08,2.1779404946187242e-08,2.198783155549222e-08
6.768321314520875e-08,1.2314929775936179e-07,1.5879117487571648e-07,2.0924629773322323e-07,3.700043675336495e-07,2.549521578298908e-07,2.542794501625423e-07,2.559110652278207e-07,2.507347165447982e-07,2.5802797498641894e-07
7.20800988895931e-08,1.3113522234764474e-07,1.8228869047565155e-07,3.700043219034832e-07,2.4030389211837644e-07,2.4236443274539e-07,2.407978260121624e-07,2.42919066861802e-07,2.408774657514101e-07,2.430926842045267e-07
7.559521753019993e-08,1.5235485273379368e-07,3.7000422564714697e-07,2.068321164339082e-07,2.2406984689915532e-07,2.2481721728695447e-07,2.335987854262811e-07,2.2811795941102275e-07,2.309366338160146e-07,2.2885472916733818e-07
9.259936806227387e-08,3.7000440006318414e-07,1.7122341078312786e-07,1.8303499593752548e-07,1.9894355851590717e-07,1.9973424936203799e-07,2.104031253669092e-07,2.1005930195272526e-07,2.094519822026797e-07,2.0762597707779662e-07
3.7000427527411617e-07,1.1461822135849786e-07,1.2001604687839063e-07,1.370891835605903e-07,1.4042916574030784e-07,1.499591675280243e-07,1.4520513413884828e-07,1.4203050513472704e-07,1.5056236413180102e-07,1.4513307222685512e-07
3.998615327738264e-09,1.6231627153473482e-09,4.421759403072656e-09,1.657119219622416e-09,4.185271240686461e-09,2.3746733468499315e-09,3.5397333952857934e-09,3.6181098117538113e-09,2.8130149321015097e-09,2.320019731882894e-09
1.7167700594455937e-09,4.226222038994365e-09,1.3496067596818762e-09,3.759389910484856e-09,1.8177181981826607e-09,4.2489110008148145e-09,4.491276683893375e-09,3.880876509043674e-09,1.0393899074756519e-09,1.0076040002360287e-09
4.135504716451521e-09,1.1592512505487207e-09,3.463740627651646e-09,1.4055583363870028e-09,4.796234742698857e-09,4.815831067261911e-09,4.746396831123434e-09,1.4746204257676254e-11,2.554310096769541e-10,1.7104608840412538e-09
1.070817212678321e-09,3.281835692092727e-09,1.1203105110269007e-09,4.798755615098571e-09,4.281902388214576e-09,4.56693616257553e-09,8.682605745491401e-10,1.2936955950948459e-09,2.962435630138316e-09,8.667420114960578e-10
3.197092812712299e-09,9.419003355048972e-10,4.511940598916908e-09,3.878426024783721e-09,4.02543931521393e-09,1.560464646388482e-09,2.1527022386891304e-09,4.014237608984672e-09,2.1244569436973393e-09,2.3893690359599873e-09
8.571130472034838e-10,4.329105962597168e-09,3.590145514209553e-09,3.6125580304968707e-09,2.1093324864551732e-09,2.8519870909349265e-09,4.887198423730865e-09,3.182915375710138e-09,3.655799885038391e-09,2.1256685300841127e-10
4.240216844308975e-09,3.405676185508355e-09,3.3153151335341136e-09,2.529581211163645e-09,3.4082128230750186e-09,4.399705710866897e-09,4.063568037615539e-09,4.724238111819545e-09,1.0617714485405827e-09,1.8408995439145315e-09
3.320739461187827e-09,3.1303850622776963e-09,2.823439260168925e-09,3.822306249290364e-09,3.847268059686826e-09,4.7636313782462025e-09,4.410584897307501e-09,2.1076812517506482e-09,5.996170227007269e-10,1.8456230987951017e-09
3.0149325258577164e-09,3.065148801439932e-09,4.204200765300925e-09,3.301586337656204e-09,4.5160888362261176e-09,3.4931908476920626e-09,3.2415020667642125e-09,7.674276769620292e-10,2.199704862704266e-10,1.3527451381278865e-09
3.988685826072924e-09,3.8523397805079185e-09,1.852791253753594e-10,1.4345635790391498e-10,2.2884718564597506e-09,5.737846864306562e-10,2.1055435173167325e-10,6.999109070093823e-10,1.667613047651173e-09,9.483582807945368e-10
3.852337338017264e-09,1.8527335221563135e-10,1.4344825327583521e-10,2.2884788508648057e-09,5.737875730105202e-10,2.1055235333022893e-10,6.999133495000365e-10,1.6676174885432715e-09,5.397254199124291e-09,8.309118060267906e-09
1.8527424039405105e-10,1.4345080678879185e-10,2.2884749650842195e-09,5.737870178990079e-10,2.1055168719641415e-10,6.999137935892463e-10,1.6676171554763641e-09,1.1118781451102677e-09,4.066596726026717e-09,1.9143309160085664e-10
1.4344969656576723e-10,2.2884780737086885e-09,5.737913477688039e-10,2.1054902266115505e-10,6.99914903812271e-10,1.6676183767216912e-09,5.062794405930049e-09,1.0578002807015707e-08,2.237725338360974e-09,9.999999994736442e-09
2.2884749650842195e-09,5.737854635867734e-10,2.1055635013311758e-10,6.999091306525429e-10,1.6676139358295927e-09,1.9987201338445004e-08,1.3053167435828072e-08,1.3088136130434691e-08,1.3241905461036652e-08,1.9999999989472883e-08
5.737862407428906e-10,3.878794507805594e-09,5.2483661860946995e-09,6.67058464021153e-09,1.0856272658621435e-08,1.4613547372199776e-08,5.932911273376362e-09,1.2858234366142085e-08,7.620165387578481e-09,9.999999994736442e-09
2.1055168719641415e-10,3.361964595605116e-09,2.778768992683922e-09,3.766692846518538e-09,3.805133430567764e-09,5.984205353470884e-10,2.5229177635921474e-09,1.9928276806524536e-09,2.671067256265758e-09,2.426166600955071e-09
6.999067991841912e-10,1.6676052760900006e-09,1.1700470592401757e-09,8.074895196941156e-10,4.764919458999373e-09,1.2019208961433492e-09,4.71958194747657e-09,1.8365431397882048e-10,1e-30,1.9999999989472883e-08
1.6676419134498133e-09,1.1700359570099295e-09,8.07533040436681e-10,4.764962979741938e-09,1.201944876960681e-09,4.719573953870793e-09,1.8365875487091898e-10,1e-30,1.9999999989472883e-08,3.9999999978945766e-08
1.170025298868893e-09,8.074984014783126e-10,4.764906136323077e-09,1.2019111261807325e-09,5.280422543663121e-09,1.8365520215724018e-10,1e-30,1.9999999989472883e-08,3.824351052506003e-08,4.999999997368221e-08
4.5709480644973155e-10,4.418024723840119e-09,8.585036015418268e-10,4.940429176869543e-09,1.5293777355651628e-10,3.332232267894142e-10,1.9999999989472883e-08,1.8243516364258028e-08,2.9999999984209325e-08,8.000000001340268e-08
4.418020393970323e-09,8.584923882892781e-10,4.940421405308371e-09,1.529459892068985e-10,3.3322955506065455e-10,1.9999999989472883e-08,3.824351268999493e-08,6.005431119060489e-08,9.000000000813912e-08,1.0000000000287557e-07
8.584910560216485e-10,4.940420961219161e-09,1.529477655637379e-10,3.332303322167718e-10,1.9999999989472883e-08,1.824350931434182e-08,1.789647308125808e-08,1.663477855462503e-08,1.4787966073903647e-08,1.9999999989472883e-08
4.940421738375278e-09,1.5294354671624433e-10,3.33226779503093e-10,1.9999999989472883e-08,3.8243512023861115e-08,7.005431174045285e-08,8.479638852199045e-08,9.000000000813912e-08,8.933594886073593e-08,9.000000000813912e-08
1.5294643329610835e-10,3.33229666082957e-10,1.9999999989472883e-08,3.8243512079372266e-08,7.005431129636364e-08,8.479638852199045e-08,9.000000000813912e-08,1.0544004369617e-07,1.1009496930780571e-07,1.1999999999234845e-07
3.3322888892683977e-10,9.999999994736442e-09,1.8243511812343627e-08,2.005431187779294e-08,1.9999999989472883e-08,2.200891913162195e-08,5.6197849374051145e-08,6.00000000239298e-08,1.0023460256247674e-07,1.1999999999234845e-07
1.7955653464074572e-08,3.9999999978945766e-08,7.005431135187479e-08,8.000000001340268e-08,9.000000000813912e-08,8.399611861609202e-08,9.000000000813912e-08,1.2896122963956813e-07,1.4999999997655777e-07,1.3999999998182133e-07
1.7564879550846513e-09,3.005431142844017e-08,3.9999999978945766e-08,4.999999997368221e-08,4.9336019936063735e-08,4.999999997368221e-08,5.8961229898457646e-08,8.000000001340268e-08,8.000000001340268e-08,8.000000001340268e-08
5.4311555253150345e-11,9.999999994736442e-09,1.1585633230559722e-08,5.793891255656547e-09,9.999999994736442e-09,4.8961229459631994e-08,4.999999997368221e-08,5.06388843635186e-08,6.00000000239298e-08,8.000000001340268e-08
9.999999994736442e-09,2.1585628895426368e-08,3.5225105499137044e-08,6.00000000239298e-08,5.896123000947995e-08,4.999999997368221e-08,6.063888424723274e-08,5.9330667434576156e-08,7.000000001866624e-08,1.0999999999761201e-07
1.1585627179844238e-08,6.757948756153098e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08,1.9330668066253054e-08,6.165133825675184e-08,6.00000000239298e-08,8.000000001340268e-08
6.446579492447313e-09,9.999999994736442e-09,8.961230091308892e-09,9.999999994736442e-09,1.2252049264027676e-08,9.999999994736442e-09,3.165133755089755e-08,3.2902110813637364e-08,3.9999999978945766e-08,3.929482017550612e-08
1e-30,1.8961235637160456e-08,1.9999999989472883e-08,6.225204696175268e-08,6.00000000239298e-08,6.165133836777414e-08,6.290211018722403e-08,6.405097602302234e-08,6.440528754758645e-08,5.8622715681799775e-08
8.96122959170853e-09,9.999999994736442e-09,1.0638884329061682e-08,1.9330667622163844e-08,6.00000000239298e-08,7.000000001866624e-08,9.000000000813912e-08,1.320145879279977e-07,1.341505765362072e-07,1.3134609289089383e-07
1.9999999989472883e-08,2.0638884323798123e-08,2.9330667561389134e-08,6.16513387563522e-08,6.290211046477978e-08,7.000000001866624e-08,6.929482121442732e-08,6.421704323855693e-08,7.011986580263141e-08,6.52204471540685e-08
1.0638884329061682e-08,2.9330667450366832e-08,7.165133869557749e-08,1.129021106605066e-07,1.0999999999761201e-07,1.1528012444639302e-07,1.2508443614223097e-07,1.478844003921509e-07,1.613298662439533e-07,1.6000000002680537e-07
4.460231184388874e-09,1.8641671539754157e-09,2.902110662894586e-09,4.050975221936426e-09,1.7623222769991287e-08,2.1708472464077033e-08,1.450136866143481e-08,2.2192686244260074e-08,2.8376972549537527e-08,1.9999999989472883e-08
1e-30,2.9021106073834346e-09,1e-30,8.79116024421478e-09,1.3381161734216107e-09,7.0264423168708845e-09,1.8081124375513014e-09,1e-30,4.204147974196104e-09,9.999999994736442e-09
1.2902110657631027e-08,2.9999999984209325e-08,6.489068116177776e-08,7.894854991974398e-08,1.0163364161375199e-07,1.1484322792743029e-07,1.6000000002680537e-07,1.5420414800626503e-07,1.4999999997655777e-07,1.5581024936928145e-07
9.999999994736442e-09,8.797972350649275e-09,1.134495231092103e-08,6.675131114519672e-09,1.1460542737040669e-08,3.9999999978945766e-08,6.420414849772627e-08,8.8429452316241e-08,9.430224845452528e-08,9.000000000813912e-08
1.3549411148616741e-08,1.7909081773126445e-08,1.535231386462499e-08,2.257625675294861e-08,1.9999999989472883e-08,2.4098043671649805e-08,2.8694553289021485e-08,2.386469788451251e-08,2.356682504700558e-08,2.9999999984209325e-08
4.841635314889459e-09,3.933349645990347e-09,1.2849205699438926e-08,4.999999997368221e-08,4.999999997368221e-08,4.953065968482662e-08,7.113710243089599e-08,7.46665032025362e-08,7.788868316982445e-08,7.000000001866624e-08
7.467650942061255e-10,5.521312740341955e-09,1e-30,1e-30,1e-30,6.303066513169142e-09,2.685585909212307e-08,3.929560155047085e-08,3.6523618129891133e-08,3.9999999978945766e-08
3.2505689251394188e-09,1e-30,4.204148196240709e-09,1e-30,6.47175746326667e-09,3.866356557136186e-08,3.523171165920047e-08,4.2400367994410715e-08,3.9999999978945766e-08,6.00000000239298e-08
1e-30,1e-30,1e-30,8.354771763308122e-09,4.052774893459343e-08,4.707725331787316e-08,4.422745292220753e-08,4.6204465586896504e-08,6.999999985213279e-08,7.000000001866624e-08
4.2041480852184065e-09,1e-30,3.528242364936318e-09,3.866356568238416e-08,3.5231711881245076e-08,4.24003672172546e-08,3.9999999978945766e-08,4.7577279116417515e-08,3.9999999978945766e-08,6.00000000239298e-08
1e-30,3.528243253114738e-09,2.7022863391401586e-08,2.370741691848366e-08,3.0991314847739204e-08,2.5326570118888725e-08,2.9999999984209325e-08,2.6607174685722157e-08,4.999999997368221e-08,4.999999997368221e-08
1.6452272877387486e-09,4.05277518211733e-08,3.707725892976299e-08,4.422745958354568e-08,4.376434498132298e-08,4.3806441918370354e-08,3.9999999978945766e-08,5.743108560940513e-08,6.00000000239298e-08,6.00000000239298e-08
2.863532089225629e-08,2.7903749533209066e-08,2.7745684194613318e-08,2.3764344159182826e-08,3.380644175710046e-08,3.566233919283235e-08,4.368902628559823e-08,4.309328582863259e-08,3.9999999978945766e-08,4.999999997368221e-08
3.7236255190364886e-09,6.3073616329845095e-09,9.999999994736442e-09,1.3806440990471458e-08,1.566233853722565e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.7705607252848097e-08,3.9999999978945766e-08,6.00000000239298e-08
3.7261403962318695e-09,9.676559553639663e-11,6.434093258178564e-10,3.8665737278620327e-10,1.54041890354506e-09,2.826713418890847e-09,4.250340857048229e-09,4.167630129892075e-09,2.397346654525734e-09,2.130979726011617e-09
1.0871169520143553e-09,1.5840709854941792e-09,6.567071331176066e-10,3.811855275870357e-10,1.5379086892863825e-09,2.818634547985255e-09,4.241838880147952e-09,4.174663392753075e-09,2.3973187879278157e-09,2.129749265833425e-09
2.43366282681734e-09,1.6016376003236132e-09,6.686882159101515e-10,3.70763530987972e-10,1.5220459337328407e-09,2.8013918962344064e-09,4.2246357523367806e-09,4.187424851309629e-09,2.423937606188531e-09,2.1269699335135783e-09
2.437434365454294e-09,1.5993550928072864e-09,6.638121163859978e-10,3.7271252750770145e-10,1.5245222861892671e-09,2.8057270951009627e-09,4.234598005581347e-09,4.1864326449925215e-09,2.410084465331863e-09,2.127363729620413e-09
2.437469670546477e-09,1.5974974676424836e-09,6.645581862585459e-10,3.7213498949029145e-10,1.5251633289636857e-09,2.8106070804057026e-09,4.231859085379597e-09,4.179149248884073e-09,2.421789546680486e-09,2.127340192892291e-09
2.431720935724968e-09,1.5933862007599942e-09,6.597863366764045e-10,3.7847591727313556e-10,1.5355846594289346e-09,2.81557577253011e-09,4.245744533726281e-09,4.17975731803466e-09,2.397145815180579e-09,2.1282914319797896e-09
1.2223428935698166e-08,2.9999999984209325e-08,2.9999999984209325e-08,5.633064581456182e-08,5.283023424285105e-08,6.454663709076769e-08,9.000000000813912e-08,9.000000000813912e-08,9.376207527056479e-08,9.000000000813912e-08
2.434742740753393e-09,1.5958870891452648e-09,6.595086698979458e-10,3.7718173029333e-10,1.534280147375e-09,2.8103801508194692e-09,4.243594919906002e-09,4.185614632667978e-09,2.4233904882819957e-09,2.1277314354861687e-09
2.42105213654753e-09,1.5788911289504881e-09,6.441374100774055e-10,3.987062902055527e-10,1.5496738337006377e-09,2.8409407049068136e-09,4.2581285164544624e-09,4.161475608555065e-09,2.3451653952122342e-09,2.130873366645858e-09
6.330645896390763e-09,1.283023415288298e-08,2.4546637777955738e-08,2.9999999984209325e-08,3.741165105486388e-08,2.9999999984209325e-08,3.7002273411967934e-08,5.930052465741298e-08,7.000000001866624e-08,1.0999999999761201e-07
2.830234269168841e-09,1.4546637394641238e-08,1.9999999989472883e-08,1.7411650954368696e-08,1.9999999989472883e-08,2.9999999984209325e-08,5.930052471292413e-08,6.255696699541957e-08,6.00000000239298e-08,6.00000000239298e-08
1.4546638116286204e-08,1.9999999989472883e-08,1.7411651398457906e-08,7.000000001866624e-08,1.0000000000287557e-07,1.4930052449901865e-07,1.67704801379287e-07,1.7047534239811313e-07,1.677385336185111e-07,1.700000000215418e-07
9.999999994736442e-09,7.411651070654557e-09,9.999999994736442e-09,2.9999999984209325e-08,6.930052470766057e-08,7.255696704566716e-08,1.0437337383262246e-07,1.0612819911770544e-07,1.0460576926885068e-07,1.0000000000287557e-07
2.5883481469257674e-09,2.9999999984209325e-08,4.999999997368221e-08,7.930052431381895e-08,8.255696698489245e-08,9.000000000813912e-08,1.0451048504389604e-07,1.0265978167556256e-07,1.0340181144652405e-07,1.0000000000287557e-07
9.999999994736442e-09,2.9999999984209325e-08,3.930052444589549e-08,5.255696666761622e-08,6.00000000239298e-08,7.000000001866624e-08,9.015447965943224e-08,8.831825426547368e-08,9.000000000813912e-08,1.0000000000287557e-07
1e-30,2.9300524617692503e-08,4.255696695043554e-08,6.00000000239298e-08,7.000000001866624e-08,1.1642907415954085e-07,1.1463341087480927e-07,1.1999999999234845e-07,1.4497060663032357e-07,1.6000000002680537e-07
2.9300524673203654e-08,4.999999997368221e-08,6.433780247450116e-08,7.000000001866624e-08,9.917442400642074e-08,9.393951982961113e-08,1.0380228471218444e-07,1.1620187695404738e-07,1.3999999998182133e-07,1.6000000002680537e-07
1.2556967021737364e-08,1.4337802889397011e-08,9.999999994736442e-09,1.7920180228614413e-08,3.334484766082113e-08,3.9999999978945766e-08,6.00000000239298e-08,6.00000000239298e-08,8.475191892731715e-08,9.000000000813912e-08
9.999999994736442e-09,1.9999999989472883e-08,6.642907413034749e-08,6.463341073459361e-08,7.437149807110188e-08,9.000000000813912e-08,9.000000000813912e-08,1.1899890450806083e-07,1.1999999999234845e-07,1.3999999998182133e-07
1e-30,3.6429075533916944e-08,4.463341529703513e-08,4.999999997368221e-08,7.000000001866624e-08,7.400379353761366e-08,1.0000000000287557e-07,1.3669794052262318e-07,1.6000000002680537e-07,1.6000000002680537e-07
5.738390873588628e-10,8.000525686391313e-09,9.999999994736442e-09,3.497060646617811e-08,3.5105650331157534e-08,6.00000000239298e-08,1.0404634964711335e-07,1.299999999870849e-07,1.2956382650086695e-07,1.3999999998182133e-07
3.1899738406337974e-10,9.999999994736442e-09,2.9999999984209325e-08,2.9999999984209325e-08,5.4187572651187565e-08,1.0000000000287557e-07,1.299999999870849e-07,1.3956382732827066e-07,1.6000000002680537e-07,1.6000000002680537e-07
1.2931719028941302e-09,1.4512224755236502e-09,5.085185605935294e-10,5.532939661989644e-10,1.722420428507121e-09,3.02487346282021e-09,4.476779280615517e-09,3.912501433944726e-09,2.1143319317573628e-09,2.1637205360747203e-09
2.4280347732386076e-09,1.5948411480337654e-09,6.551007514232765e-10,3.804181414324148e-10,1.5337671133153208e-09,2.8191020629009245e-09,4.24522106357017e-09,4.171267442565352e-09,2.393690690105643e-09,2.128654696953447e-09
2.4361467287903338e-09,1.593034038016583e-09,6.611974301407031e-10,3.764224487667889e-10,1.5324405078231962e-09,2.8152600251019066e-09,4.239752104950867e-09,4.170748080234432e-09,2.4227894135364636e-09,2.1279222828241018e-09
3.2222742030185714e-08,6.00000000239298e-08,6.00000000239298e-08,7.480076208432607e-08,9.610644219337772e-08,9.413924290102571e-08,1.064085650148705e-07,1.0999999999761201e-07,1.4999999997655777e-07,1.4999999997655777e-07
4.3805259863916035e-08,9.000000000813912e-08,9.480076562651263e-08,1.0610644207709186e-07,1.041392429512733e-07,1.1640856534267385e-07,1.705380269223511e-07,1.7539316110593006e-07,1.700000000215418e-07,1.8000000001627825e-07
1.9999999989472883e-08,2.480076799482589e-08,3.610644233598137e-08,4.413924320489926e-08,5.6408565374255204e-08,1.0000000000287557e-07,1.0539316092073037e-07,1.04558144642386e-07,1.0999999999761201e-07,1.299999999870849e-07
9.563826786074259e-09,2.6106442729822987e-08,3.4139243099140515e-08,2.6408564723912065e-08,3.9999999978945766e-08,4.539316145191208e-08,4.9191643647361616e-08,4.491658234240248e-08,4.580035983803299e-08,3.9999999978945766e-08
6.106441907682836e-09,1.4139242165978061e-08,6.00000000239298e-08,6.00000000239298e-08,5.539316133562622e-08,5.320590612534204e-08,1.0425436791638987e-07,9.774476816826194e-08,9.29632996138352e-08,1.0000000000287557e-07
1.413924349824569e-08,6.408564179327669e-09,9.999999994736442e-09,1.539316174525851e-08,7.499458720694463e-09,3.242989665697138e-08,3.073854260016162e-08,2.718879987817502e-08,2.695473666491921e-08,2.9999999984209325e-08
6.408565400572996e-09,1.3594243619685642e-08,5.539316155767082e-08,6.00000000239298e-08,5.15516397348037e-08,5.6344286902820784e-08,5.303848771287534e-08,5.8445925987804515e-08,5.2276277640039837e-08,4.853036800200883e-08
1e-30,5.393161139899405e-09,2.455814529511713e-08,4.435397693569598e-08,8.858132205524782e-08,8.755315328290436e-08,8.621544733689035e-08,7.776810262427603e-08,8.03672737248462e-08,8.000000001340268e-08
2.3798498727245487e-09,4.5581462493338165e-09,4.609257309162729e-09,6.227328763763751e-09,7.922700051565812e-09,4.1870384936970595e-10,3.50029161211296e-09,6.942142749544189e-09,5.00912356038441e-09,1e-30
4.558147026489934e-09,3.383890301300596e-08,5.782172873836089e-08,6.000115471138656e-08,5.2138969142134783e-08,5.65323909906823e-08,5.044392059616598e-08,5.8975884953405e-08,1.0000000000287557e-07,9.751698548665644e-08
2.7268059477059126e-08,4.622735005899159e-08,4.7922749990547686e-08,4.958136767818644e-08,4.35003355558905e-08,4.694216138023677e-08,4.500915018468277e-08,4.999999997368221e-08,4.751702331606822e-08,7.000000001866624e-08
3.77265407802696e-09,2.0772970010796143e-09,4.187149515999522e-10,3.5002787335258745e-09,3.0578617415955023e-09,4.990880042576862e-09,1e-30,2.483015792975607e-09,1.9999999989472883e-08,1.9999999989472883e-08
2.0774852949045908e-09,4.1888481572271985e-10,3.500120193677958e-09,3.058031827762875e-09,4.9910496846550245e-09,1.6964207816272392e-13,2.4831880995890288e-09,1.5761509375433747e-08,2.9999999984209325e-08,4.999999997368221e-08
4.188888125256085e-10,3.5001106457599462e-09,3.058040043413257e-09,3.776875945327163e-08,4.738870901244141e-08,4.8131802765638554e-08,7.000000001866624e-08,6.1481109203676e-08,6.00000000239298e-08,5.8960280435726986e-08
3.5001104237153413e-09,3.0580370458110906e-09,3.770811707326516e-08,4.7328670149671126e-08,4.807236253512315e-08,7.000000001866624e-08,6.148110787140837e-08,6.00000000239298e-08,5.896027843732554e-08,5.4354764578157244e-08
3.058035491498856e-09,3.759918754120406e-08,4.722083096764251e-08,4.796560326703059e-08,7.000000001866624e-08,6.148110576198462e-08,6.00000000239298e-08,5.896027710505791e-08,5.4354765022246454e-08,5.5007930432893204e-08
4.991053903502518e-09,1.1256488630095873e-08,8.66090588136359e-09,2.9999999984209325e-08,3.14811082757771e-08,1.9999999989472883e-08,1.896027645997833e-08,2.4354761318789997e-08,2.5007929727038913e-08,2.264489951109283e-08
9.556376523445209e-09,1.057779552837701e-08,2.9999999984209325e-08,3.148110949702243e-08,1.9999999989472883e-08,1.8960275127710702e-08,2.435476287310223e-08,2.50079290609051e-08,2.264489773473599e-08,2.2780721975479423e-08
3.45596773421164e-10,1.9999999989472883e-08,2.244569352605197e-08,1.9999999989472883e-08,1.896028267722727e-08,2.4354771976931033e-08,2.5007936166332456e-08,2.26449026197173e-08,2.278072730454994e-08,1.857687603745717e-08
1.9999999989472883e-08,2.2445678982130346e-08,1.9999999989472883e-08,1.896027779224596e-08,2.4354752214961195e-08,2.5007915294139593e-08,2.2644879971167597e-08,2.278070199146498e-08,1.8576849392104577e-08,2.1377498216068602e-08
3.4856345254574705e-08,2.9999999984209325e-08,2.8960269737865474e-08,2.4354761096745392e-08,2.500792772863747e-08,2.264489951109283e-08,2.2780725972282312e-08,2.857687420032562e-08,3.1377515918862287e-08,2.477191540783963e-08
4.000644504564832e-08,1.3944337129423445e-08,1.1026593860208322e-08,1.3983589397525975e-08,1.2052375986115749e-08,1.459107679124827e-08,1.1198239002752075e-08,1.6082395415395467e-08,1.8611741703367102e-08,1.669979288188017e-08
9.815703805315934e-10,4.066581626993582e-09,3.9489429504158124e-09,3.0422893093629e-09,2.365440288087939e-09,2.7554400983120786e-09,1.0460659005673278e-09,1.043707564818419e-09,4.0712011539767445e-10,2.2859669712715913e-10
3.978715690244883e-09,3.763649392141133e-09,3.3363762863558577e-09,2.7857851581103432e-09,2.1981421127748035e-09,3.336197984538103e-10,1.9336678924730677e-09,1.4957637350931918e-09,1.0701526331757805e-09,3.6809566505979774e-09
3.6809444381447065e-09,3.5113887353332984e-09,3.0677720364025163e-09,1.8001571344683498e-09,1.9565815634337014e-10,2.6130879682284558e-09,2.3431654394556745e-09,2.0951409496205997e-09,2.460645021074015e-09,4.721754098824249e-09
3.5946068344117066e-09,3.247363711267326e-09,1.5161234490079778e-09,5.978491035563138e-10,3.150277372299115e-09,3.0313112020508015e-09,2.942875498845865e-09,1.437492347378111e-09,3.5049165791889436e-09,2.2955362055654405e-09
3.3348346306638632e-09,1.3338741222668205e-09,8.871963164125418e-10,3.5618912264112623e-09,3.5795524322423944e-09,3.6355212174044027e-09,5.861555685271469e-10,2.4784414520695464e-09,1.0708278708193575e-09,9.634544273495749e-10
1.2478329480813954e-09,1.0704257480398383e-09,3.855959329612801e-09,3.9974130672248975e-09,4.184175006471946e-09,1.0616085788228702e-10,1.6276484604560437e-09,4.075162429728607e-11,2.658220310536308e-10,1.1760170615104926e-09
1.1586203108038262e-09,4.044668822089648e-09,4.298277955783192e-09,4.603506242872868e-09,6.555418430309601e-10,9.348768426065135e-10,8.141443075260213e-10,1.300770824386177e-09,5.3239190833664907e-11,2.457646974818317e-09
4.135871423116555e-09,4.491198302147836e-09,4.9038191285433186e-09,1.0736718181192373e-09,3.86924714490533e-10,1.5087793237000824e-09,2.1582307052625538e-09,1.0863709931641097e-09,1.222528300814929e-09,2.253560005271993e-09
4.583476043151791e-09,4.906471229304543e-09,1.3701826340195566e-09,2.7182034401107558e-11,2.0556480961886336e-09,2.8523847728223473e-09,1.9393731065520114e-09,1.8698731452104767e-10,3.4907112755888647e-09,2.8323627887516523e-09
4.8181068024177875e-09,1.555381823337143e-09,3.1892533058908157e-10,2.467567261632553e-09,3.3975353641579886e-09,2.6281554710294586e-09,6.667257856918241e-10,4.526512498159718e-09,1.5958594445919516e-09,1.1821534862122007e-09
1.6433381322400464e-09,5.036167038952044e-10,2.761267214879126e-09,3.812004711889472e-09,3.1727616089938238e-09,1.3606489268624955e-09,4.614784110401615e-09,5.555977899973641e-10,5.8114402179398894e-11,2.772247764681879e-09
5.914466694179055e-10,2.948016719628299e-09,4.108254181289794e-09,3.5869511805231014e-09,1.910045899222723e-09,3.916260205016897e-09,3.071667364906716e-10,1.1017395884493908e-09,4.008740450700543e-09,4.1655385807359835e-09
3.0377880211318598e-09,4.297356248628148e-09,3.8829708337573265e-09,2.328517823002585e-09,3.362809586349158e-09,1.0091971702763658e-09,1.9673120910113084e-09,4.951325571767029e-09,4.6007500031919335e-09,4.123540620071253e-09
4.387221252954987e-09,4.069550030294522e-09,2.625734296657356e-09,2.9437297044410116e-09,1.5623382587648393e-09,2.6679334297341484e-09,4.093511751790402e-09,3.5683243027051503e-09,2.8933015983056976e-09,2.5275483928055564e-09
4.1572305597981085e-09,2.8136524221622494e-09,2.6454820556409686e-09,1.9818755525591314e-09,3.220822719640637e-09,3.398543668708953e-09,2.715620173177058e-09,1.8620176511774389e-09,1.2928116355226393e-09,4.222021399158393e-09
2.9047515504032617e-09,2.454155989539686e-09,2.283296662852763e-09,3.6431995198427103e-09,2.847341029621475e-09,2.0214838691856585e-09,1.006160488259411e-09,2.5282531623815885e-10,4.528733832387388e-09,1.5450165591346376e-09
2.3636257395764915e-09,2.473232729727215e-09,3.942258519629149e-09,2.4321149538764075e-09,1.4774625967106658e-09,3.165330220156193e-10,6.024638565804707e-10,3.485287614068966e-09,2.898379314331123e-10,2.579357616383504e-09
2.5613631216003796e-09,4.127102215534251e-09,2.1443788966735156e-09,1.0757452706400272e-09,2.1392976279344111e-10,1.2792731318711503e-09,2.6423894183835728e-09,7.398326395957611e-10,3.821500227374486e-09,4.009542697858137e-09
4.2073389217023305e-09,1.9787975702456606e-09,8.157257092022974e-10,5.804814406928926e-10,1.7667773910545748e-09,2.0177690629452627e-09,1.5184977719684412e-09,4.775220219244147e-09,4.833077937860253e-09,4.90753238047148e-09
1.9129910988624488e-09,6.772653549091956e-10,8.006191265508278e-10,2.0792780830447555e-09,1.6010224257456684e-09,2.0518364785004906e-09,4.559667532433309e-09,4.015728860551349e-09,4.100256134620395e-09,2.362982032266814e-09
2.437308133096394e-10,2.7592812479326767e-09,4.785191354272911e-09,2.867712733944927e-09,1.981945274565078e-09,3.107997192941525e-09,4.3711896324794e-09,2.1871575661691622e-09,3.1508137210423115e-09,1e-30
2.7592874651816146e-09,4.7538528669122115e-09,2.89874391157241e-09,1.9512231830276505e-09,3.138404203184564e-09,4.341084824943664e-09,2.1573600683666427e-09,3.121315539367231e-09,7.491379017121602e-09,9.999999994736442e-09
4.785181584310294e-09,2.867716286658606e-09,1.9819257346398444e-09,3.1080049645026975e-09,1.761928380972222e-10,6.965098275912851e-09,7.309932770205307e-09,1.9238918902431124e-08,2.338634708110021e-08,2.9999999984209325e-08
2.8677122898557172e-09,1.9819523799924355e-09,3.107988533201933e-09,1.7549872666222655e-10,4.307825651750363e-09,4.6792265617767725e-09,9.999999994736442e-09,1.0041827147588833e-08,4.2549238854494575e-08,7.000000001866624e-08
1.9819470509219173e-09,3.1079951945400808e-09,1.754894007888197e-10,6.966507815064915e-09,7.31131610809399e-09,1.508970243202512e-08,1.9999999989472883e-08,6.254923728965522e-08,8.000000001340268e-08,9.000000000813912e-08
3.1080022999674384e-09,1.754636436146484e-10,6.966530907703827e-09,7.311340088911322e-09,1.508969071917221e-08,1.9999999989472883e-08,6.254927348292583e-08,8.261502798534437e-08,8.000000001340268e-08,8.000000001340268e-08
3.091644940056426e-09,1.3578770108324534e-08,1.4057460751004669e-08,1.5089710259097444e-08,1.9999999989472883e-08,6.254923790027789e-08,6.261503598947726e-08,6.328403684419115e-08,7.000000001866624e-08,8.000000001340268e-08
1.3444677815499517e-08,1.4524725089337664e-08,1.508969249552905e-08,1.9999999989472883e-08,5.254932994303019e-08,5.261502089570769e-08,6.328402091249075e-08,6.829960452758854e-08,8.000000001340268e-08,1.1999999999234845e-07
5.360274113463959e-09,5.0897195902344095e-09,1e-30,3.254924241247181e-08,5.261504265607897e-08,5.3284036238832044e-08,5.82996021458726e-08,7.419119069096425e-08,1.1999999999234845e-07,1.4999999997655777e-07
4.68283278820536e-09,1.597421972476809e-09,6.61359189635391e-10,3.768563239248124e-10,1.5375315465249173e-09,2.8121214246112913e-09,4.2400388755581275e-09,4.2032560765292715e-09,2.412543831376013e-09,2.1274455530573277e-09
9.928874999953763e-09,5.2549234297316616e-08,7.26150399810166e-08,7.328403128781247e-08,7.829960113614476e-08,9.419118884856914e-08,1.0000000000287557e-07,9.420364849299645e-08,1.0000000000287557e-07,1.3999999998182133e-07
1.2549235373082723e-08,1.2615039290952978e-08,2.3284031425152563e-08,2.8299603160863995e-08,3.9999999978945766e-08,4.376529905147919e-08,4.999999997368221e-08,5.5078895500049185e-08,6.00000000239298e-08,9.000000000813912e-08
2.6150394072388394e-09,1.3284031319393819e-08,1.829960294408295e-08,3.419118926872855e-08,3.376529927878735e-08,3.420364880213356e-08,4.5078895616335046e-08,7.000000001866624e-08,1.0000000000287557e-07,1.299999999870849e-07
1.3284030986326911e-08,1.8299603221638705e-08,3.4191188991172794e-08,3.376529916776505e-08,3.420364885764471e-08,4.507889528326814e-08,7.941939111910656e-08,1.0999999999761201e-07,1.299999999870849e-07,1.6000000002680537e-07
8.299603226902263e-09,1.9999999989472883e-08,2.376529928405091e-08,2.4203648807397116e-08,3.9999999978945766e-08,5.9419391296167134e-08,9.000000000813912e-08,1.0543336026458405e-07,1.0931597493879508e-07,1.299999999870849e-07
1.419118894618876e-08,1.376529928931447e-08,1.9999999989472883e-08,2.9999999984209325e-08,6.941939129090358e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.4558676819653726e-07,1.4617009047590557e-07,1.700000000215418e-07
1.3765299122781016e-08,9.999999994736442e-09,2.9999999984209325e-08,4.941939107938609e-08,8.000000001340268e-08,9.543336060291452e-08,1.299999999870849e-07,1.5518218787757831e-07,1.7562615806099302e-07,2.1000000000048757e-07
4.203648984457686e-09,1.507889557661457e-08,3.94193911401608e-08,7.000000001866624e-08,9.000000000813912e-08,1.1558676826783909e-07,1.5011573523127097e-07,1.8000000001627825e-07,2.0000000000575113e-07,2.2999999998996046e-07
1e-30,2.9419391089913205e-08,6.00000000239298e-08,8.000000001340268e-08,1.0558676849514725e-07,1.3011573518628694e-07,1.6000000002680537e-07,1.8793132472438856e-07,2.1999999999522402e-07,2.399999999846969e-07
5.806091718518758e-10,2.9999999984209325e-08,5.5433360679479904e-08,7.558676834440448e-08,1.0999999999761201e-07,1.3999999998182133e-07,1.6317149148514787e-07,1.900000000110147e-07,2.1999999999522402e-07,2.4999999997943334e-07
2.9999999984209325e-08,5.543336051294645e-08,8.000000001340268e-08,1.0999999999761201e-07,1.3562615808204725e-07,1.6000000002680537e-07,1.900000000110147e-07,2.159565385961848e-07,2.1913232872705635e-07,2.4999999997943334e-07
4.56663951098335e-09,2.558676842623342e-08,4.999999997368221e-08,8.562615794183159e-08,1.0999999999761201e-07,1.3999999998182133e-07,1.6539604619225656e-07,1.9801190065393826e-07,2.2999999998996046e-07,2.2999999998996046e-07
4.413231668998208e-09,2.9999999984209325e-08,5.562615806864457e-08,9.000000000813912e-08,1.1999999999234845e-07,1.3999999998182133e-07,1.6545125297584562e-07,2.0626988850303007e-07,2.1000000000048757e-07,2.1000000000048757e-07
4.817808763046827e-09,2.5626158028924095e-08,6.00000000239298e-08,9.000000000813912e-08,1.1999999999234845e-07,1.4545125309739504e-07,1.6000000002680537e-07,1.678364845991709e-07,1.6000000002680537e-07,1.8000000001627825e-07
2.5626158084435247e-08,6.00000000239298e-08,9.000000000813912e-08,1.1999999999234845e-07,1.4545125309739504e-07,1.6408975206383403e-07,1.700000000215418e-07,1.6729259955106102e-07,1.8000000001627825e-07,1.8000000001627825e-07
2.9999999984209325e-08,5.975982431127846e-08,9.000000000813912e-08,1.1545125294665226e-07,1.3408975169104664e-07,1.437835734363624e-07,1.3624363204289835e-07,1.5278874820889854e-07,1.4999999997655777e-07,1.6000000002680537e-07
2.9999999984209325e-08,6.00000000239298e-08,8.5451253351021e-08,1.0000000000287557e-07,1.1129978805257679e-07,1.0624363200317788e-07,1.0999999999761201e-07,1.1298690627548069e-07,1.1999999999234845e-07,1.1999999999234845e-07
2.9051859917750278e-08,5.8011900727628074e-08,1.0000000000287557e-07,1.0378357295781626e-07,1.0624363211420018e-07,1.133946995190982e-07,1.0999999999761201e-07,1.1650077563762906e-07,1.1999999999234845e-07,1.299999999870849e-07
2.9999999984209325e-08,5.626988841545e-08,6.00000000239298e-08,5.6243632251540276e-08,7.000000001866624e-08,7.105223970294006e-08,6.650077605252491e-08,8.000000001340268e-08,9.000000000813912e-08,9.000000000813912e-08
2.436797097438159e-09,1.5986967305536837e-09,6.654129469652048e-10,3.722749886136967e-10,1.526011206287592e-09,2.8085386238885235e-09,4.232131645132142e-09,4.1727594712881455e-09,2.4183438585012595e-09,2.127643172755711e-09
2.436621571177966e-09,1.5984445989047913e-09,6.645241024116899e-10,3.73772679473916e-10,1.5279203458007373e-09,2.8091421411247097e-09,4.2435264191453825e-09,4.185181645688374e-09,2.4180623059422146e-09,2.1276665984615306e-09
2.436961188401199e-09,1.5983288026433229e-09,6.639823135756728e-10,3.745730392523683e-10,1.5275802844882946e-09,2.817450939218702e-09,4.232441175311408e-09,4.186090696300937e-09,2.4211646021399247e-09,2.1275645689655676e-09
2.437055335313687e-09,1.5980987644326206e-09,6.635659799414384e-10,3.740399101559433e-10,1.534024018923219e-09,2.808153709565886e-09,4.231351269368133e-09,4.188996372000986e-09,2.4230687456494593e-09,2.127430454024193e-09
2.435931012456649e-09,1.5967193123245238e-09,6.628397830610311e-10,3.8054603912485163e-10,1.527922899313694e-09,2.8088593673203377e-09,4.230762629120477e-09,4.188577595876097e-09,2.418316102925644e-09,2.1275206041337924e-09
2.4351036742586984e-09,1.5964531918655211e-09,6.579277123108795e-10,3.7520642148791694e-10,1.5280526843852726e-09,2.8078916969320744e-09,4.230556349682502e-09,4.185334079309655e-09,2.419407119091943e-09,2.127536369300742e-09
2.4270400134085435e-09,1.5837542388652537e-09,6.525636697674031e-10,3.860772812558366e-10,1.5392307428641061e-09,2.8210156433061684e-09,4.247951435054631e-09,4.169808942577902e-09,2.3756080436143634e-09,2.129381559967669e-09
9.999999994736442e-09,2.9999999984209325e-08,4.999999997368221e-08,7.000000001866624e-08,7.602732016165348e-08,8.000000001340268e-08,7.581968841652298e-08,8.000000001340268e-08,7.388410966369108e-08,1.0999999999761201e-07
2.4353403738075485e-09,1.596838661299671e-09,6.637150828936456e-10,3.7341896241827044e-10,1.5275817277782267e-09,2.807855836728379e-09,4.247670548629401e-09,4.1983998499972586e-09,2.436158053065185e-09,2.127374831850659e-09
2.433246604205408e-09,1.5949913612089972e-09,6.612885794510248e-10,3.7761016535853287e-10,1.5302175082609892e-09,2.8248956507326284e-09,4.226276550944874e-09,4.195701674980512e-09,2.408366950312768e-09,2.1278424577886312e-09
2.435529666833247e-09,1.597225129934543e-09,6.625596737919182e-10,3.745608267990974e-10,1.538259519762164e-09,2.8011661878935e-09,4.221350491384612e-09,4.181091917132562e-09,2.4278081767192816e-09,2.1274094708090274e-09
2.4357770245231336e-09,1.5965191391131839e-09,6.631011295610278e-10,3.8321756878900715e-10,1.5214194348800447e-09,2.799821485766074e-09,4.236123896106392e-09,4.19357404357612e-09,2.42195608013418e-09,2.1273787176312453e-09
2.434706991572e-09,1.5964043420524376e-09,6.554742304487604e-10,3.702602668909094e-10,1.5210893655748237e-09,2.812631461068804e-09,4.226950567343124e-09,4.187792113086175e-09,2.4186235236811626e-09,2.127455434042247e-09
2.435127099964518e-09,1.590796605555056e-09,6.666029950253005e-10,3.692891548112698e-10,1.5306834688644244e-09,2.8043320998705212e-09,4.230668482207989e-09,4.186165414310494e-09,2.4220152550213925e-09,2.1274212391730885e-09
2.4270402354531484e-09,1.5958723231790373e-09,6.630134219420825e-10,3.819228266976893e-10,1.529363857777355e-09,2.81334677776357e-09,4.238656203803259e-09,4.1815014784063465e-09,2.401455034828359e-09,2.1282013928924925e-09
2.4363362438606373e-09,1.5987258183969288e-09,6.591812651279838e-10,3.737415932292265e-10,1.5287628940541254e-09,2.8110360705824178e-09,4.232677652815653e-09,4.175687684515594e-09,2.4257711395136994e-09,2.1277124506724476e-09
2.4292918787693907e-09,1.5852263945959066e-09,6.542577590806786e-10,3.860886055306878e-10,1.5411509846074978e-09,2.8220374925780334e-09,4.254991359253779e-09,4.175823686836111e-09,2.3775484914168032e-09,2.1294582763786707e-09
9.999999994736442e-09,9.999999994736442e-09,2.9999999984209325e-08,5.2343899048512554e-08,7.000000001866624e-08,9.654096133626666e-08,1.0000000000287557e-07,1.0999999999761201e-07,1.2373737412474384e-07,1.700000000215418e-07
2.4343216331601525e-09,1.5944643383392076e-09,6.598253055045689e-10,3.77011533103655e-10,1.535447435863091e-09,2.8075169966612634e-09,4.250405583050565e-09,4.196887726237719e-09,2.4184487745770866e-09,2.127917730909701e-09
9.999999994736442e-09,3.2343898836995066e-08,3.9999999978945766e-08,5.65409616903878e-08,4.999999997368221e-08,5.777980466303845e-08,6.00000000239298e-08,6.00000000239298e-08,1.0000000000287557e-07,1.0000000000287557e-07
1.2343899291611393e-08,4.999999997368221e-08,4.654096169565136e-08,6.00000000239298e-08,5.7779804552016145e-08,7.000000001866624e-08,8.000000001340268e-08,7.774185922793109e-08,1.0999999999761201e-07,1.1267587096686071e-07
9.999999994736442e-09,1.6540961100819374e-08,1.9999999989472883e-08,5.7779805440194565e-08,9.000000000813912e-08,9.000000000813912e-08,1.097907377234364e-07,1.544747910697808e-07,1.5313796608573682e-07,1.4999999997655777e-07
6.540961494660991e-09,1.9999999989472883e-08,1.7779804517559228e-08,3.9999999978945766e-08,3.9999999978945766e-08,7.044730421235101e-08,7.337754437397592e-08,7.495169129789758e-08,7.02955883502554e-08,7.000000001866624e-08
9.999999994736442e-09,4.77798044462574e-08,7.000000001866624e-08,7.000000001866624e-08,6.77418592887058e-08,9.000000000813912e-08,8.93545631930337e-08,8.866872525103986e-08,1.1533909516359131e-07,1.1692542734031974e-07
7.779805411001206e-09,9.999999994736442e-09,2.9999999984209325e-08,2.7741858976693123e-08,3.9999999978945766e-08,3.9303323484674024e-08,3.8930621948374267e-08,3.240941603976921e-08,4.422504429335561e-08,4.999999997368221e-08
9.999999994736442e-09,9.999999994736442e-09,5.77418590164136e-08,7.000000001866624e-08,6.954459386143697e-08,6.850201494934538e-08,7.21990326413291e-08,7.66360735982019e-08,7.000000001866624e-08,1.0999999999761201e-07
9.999999994736442e-09,7.741858876197938e-09,3.9999999978945766e-08,6.630117688199988e-08,7.509587041099053e-08,8.810904550404786e-08,1.2608679977876847e-07,1.6000000002680537e-07,2.0000000000575113e-07,2.044192890515717e-07
7.741859320287148e-09,6.00000000239298e-08,7.951644831472038e-08,1.0041057807441689e-07,1.1865742621797182e-07,1.193791668852029e-07,1.2059068871250744e-07,1.1521799814229183e-07,1.2069530463953981e-07,1.1342433958727582e-07
9.999999994736442e-09,3.2892065515710556e-08,5.745182873884147e-08,8.95297090908187e-08,1.240872399277393e-07,1.2778969982196742e-07,1.1933701482558234e-07,1.1916123265898193e-07,1.2221165124337574e-07,1.299999999870849e-07
2.7935858182281947e-08,2.771424290060054e-08,5.687554349709245e-08,6.200455759941548e-08,6.00000000239298e-08,5.27803749594824e-08,9.35113201316895e-08,8.881823587714166e-08,9.110680798674053e-08,9.000000000813912e-08
1.197318577617068e-09,2.557171197015151e-08,3.725572073065564e-08,3.9999999978945766e-08,3.521799779582224e-08,3.2397785676430146e-08,3.167599893494355e-08,3.2135988758952294e-08,3.7618890780244385e-08,2.9999999984209325e-08
1.1518394016363231e-09,2.557662082125489e-09,1.2816865013753898e-08,5.2179979781463715e-09,1.0805223160659239e-08,3.31162477440472e-08,3.05034283387684e-08,2.7502654154076822e-08,3.39849256514313e-08,2.9999999984209325e-08
6.439074606845452e-09,9.999999994736442e-09,9.999999994736442e-09,4.954470467222194e-08,5.3545808342825296e-08,6.981488698265537e-08,8.079947255712483e-08,7.964877446475782e-08,7.820721215079374e-08,7.433413085067286e-08
1e-30,4.782002571701582e-09,6.851096356896846e-10,1.6983735529052524e-09,3.798983350122853e-11,3.4317942931849643e-09,4.759820759758782e-09,2.6671480579665285e-09,1e-30,3.716280616572476e-09
5.217998255702128e-09,1.068650334890009e-08,1.3416838751112437e-08,5.624052423769399e-08,5.974282180076784e-08,5.900269106628997e-08,5.666758962075136e-08,5.410990144838479e-08,5.568508865128052e-08,4.999999997368221e-08
7.813746316642778e-10,3.6603595710005266e-09,4.338884362908857e-09,3.9742821589250354e-08,3.900269396339695e-08,3.6667590186389987e-08,3.410990334629105e-08,3.56850869964731e-08,2.9999999984209325e-08,3.7470209379719677e-08
1.7882931246937517e-08,4.9735359941571744e-08,5.00489777399693e-08,4.9605780927386434e-08,4.7564652660980755e-08,4.529799169095128e-08,7.568507798261237e-08,8.000000001340268e-08,7.747019703518987e-08,7.51959533529245e-08
1.0269936012718972e-08,2.974281598788764e-08,3.900270884038548e-08,3.666760606257924e-08,3.410991067376301e-08,3.568509709950263e-08,2.9999999984209325e-08,3.747020282940383e-08,3.5195960479406097e-08,2.9186814742843126e-08
2.5716229146155456e-10,9.973097903070993e-10,3.332426778968056e-09,4.1098840997122466e-09,4.314922419368372e-09,1e-30,2.529798925898774e-09,4.804028841398633e-09,8.132030604457441e-10,4.617445092947037e-09
9.97297466831526e-10,3.3324035753068415e-09,4.1099066372396464e-09,4.314920643011533e-09,2.5424107263916085e-14,3.3776578201027974e-09,3.5175801160747255e-09,3.438825446622218e-09,9.073872764275848e-10,3.275218984910566e-09
3.332424336477402e-09,4.109886431180598e-09,4.314937518401507e-09,2.5757174171303632e-14,3.290740457906338e-09,3.6896449229217865e-09,3.1696475444320527e-09,1.2877399147015467e-09,2.7680524539164253e-09,2.6018331933386207e-09
4.1098648928539205e-09,4.314949730854778e-09,2.6423307986078726e-14,3.221375499684598e-09,3.8276775082835e-09,2.953281952322584e-09,1.5937808850452484e-09,2.3597419573917477e-09,2.0826429469877894e-09,3.855574970401676e-09
4.3149745998505296e-09,2.7755575615628914e-14,3.1478223361247615e-09,3.97288923981165e-09,2.7263477031524985e-09,1.914269631697607e-09,1.9325481215304308e-09,1.5398160524426885e-09,4.525687158363212e-09,2.2324253556860185e-10
2.864375403532904e-14,3.0870958012130245e-09,4.093122285553363e-09,2.538234844529086e-09,2.1800987681785955e-09,1.5780801110309994e-09,1.089281331800862e-09,4.9180182148944596e-09,4.4574743895964275e-10,4.456981450573494e-10
3.40250017050181e-09,3.4886413757817536e-09,3.472124587844405e-09,8.689635677683327e-10,3.3197995463751795e-09,3.2969937890925394e-09,2.36179431567507e-09,2.8195248358287017e-09,3.4264964199337555e-09,1.3266561182945225e-09
3.595631681285738e-09,3.2432941887705624e-09,1.2371337287930828e-09,2.792789999261913e-09,2.598129711373076e-09,3.2495863777626255e-09,1.7307535404853525e-09,2.11408157646531e-09,2.8922155781430092e-09,4.874465497906044e-09
3.158867389885245e-09,1.4180321361578763e-09,2.5020741034609273e-09,2.188636827327173e-09,3.789563329803514e-09,1.0520015969461838e-09,1.280989092578011e-09,3.8999006246598356e-09,3.658625624680667e-09,2.502744678167801e-10
1.5054910651457476e-09,2.3151138783816805e-09,1.894123302648154e-09,4.202171055567305e-09,5.138371950152987e-10,6.032603305783368e-10,4.735423830837249e-09,2.6351214543751666e-09,9.904235209745593e-10,1.9272641260670298e-09
2.224821438190361e-09,1.7062447010829374e-09,4.497114680646064e-09,1.0511502779309012e-10,6.814770969754136e-11,4.586656165983527e-09,1.7872359148185524e-09,2.0345778395380876e-09,3.1834959113297145e-09,2.532226206497512e-09
1.6175822903363724e-09,4.6830150868260034e-09,1.8405987844971605e-10,3.3565528134715805e-10,4.0534540168835065e-09,1.100136648446437e-09,2.8993056844228704e-09,4.240065409888416e-09,1.2642746849422792e-09,9.882101803526666e-10
4.771270711856346e-09,3.660758363110972e-10,6.216480663567836e-10,3.6501628386531593e-09,5.57552892743729e-10,3.602507403499544e-09,4.88324425340636e-09,1.9645773896570518e-10,2.876527904760451e-10,4.319869351121497e-09
4.5103987211803087e-10,8.008054219743599e-10,3.364868383926023e-09,1.4634782274924873e-10,4.1587147059374274e-09,4.170447764906271e-09,6.887577175263004e-10,1.3604830595426165e-09,4.399038688873702e-09,2.5568014372368e-10
8.85756357149603e-10,3.1842717351793226e-09,1.4750445309630322e-10,4.582838997180261e-09,3.6057412611256723e-09,1.4081475985250336e-09,2.2480961536786026e-09,3.3248497288695944e-09,1.5390234642254086e-09,2.7914088818192795e-09
3.08636161072684e-09,3.6215208609746696e-10,4.9327977258428746e-09,3.1097757702269746e-09,2.0651498289225856e-09,3.0803348760599647e-09,2.29783325700339e-09,2.7850538542040226e-09,1.3031496992610414e-09,4.107438278388997e-09
1.2990251097022565e-09,3.0551865481953655e-09,6.32789376453502e-11,3.4839384710494414e-09,1.0774066083740763e-09,4.9101873678125685e-09,1.908377789128224e-09,2.487802186479371e-10,8.910024940078642e-10,4.7407752168382444e-09
3.055185660016946e-09,6.327938173456005e-11,3.4839351403803676e-09,1.0774008352143483e-09,4.91018381509889e-09,1.9083780111728288e-09,2.4878443749543067e-10,8.910016058294445e-10,1.8661528988772602e-09,1.8395851508756778e-10
6.328204626981915e-11,3.4839331419789232e-09,1.0773977265898793e-09,4.9101811505636306e-09,2.4806665610555e-09,2.1778290282270518e-10,5.290978766225862e-10,1.868092480705741e-08,1.5749046400337363e-08,9.999999994736442e-09
3.483936916737207e-09,2.2331978488665527e-09,3.945579196695803e-09,7.755879272153265e-10,1.3702458057096578e-09,2.001251275807192e-09,1.2299960383543862e-08,3.243403767783093e-09,6.919419370809976e-09,4.282323162740909e-09
2.1403574468337183e-09,4.0374894538786066e-09,8.66578586666833e-10,1.2801649740268317e-09,1.9120699468189173e-09,8.386004335392272e-09,9.6862995402347e-09,2.9978793891771716e-09,9.999999994736442e-09,3.4303884177688815e-09
3.924002012212213e-09,3.6838976313902094e-11,2.337125715179411e-09,3.1803494282556244e-09,8.277791341271268e-09,9.68630042841312e-09,2.9978798332663814e-09,9.999999994736442e-09,3.4303877516350667e-09,4.309030132709779e-09
4.144557474994315e-09,6.95224544600137e-10,4.258799313205941e-09,5.572368344530787e-09,9.68629687569944e-09,1.2997878440224042e-08,9.999999994736442e-09,3.430391859460258e-09,4.309030354754384e-09,1.1662402710221897e-08
3.23285287429087e-09,2.7558210158318275e-09,8.66962213130762e-09,9.686296986721743e-09,2.9978798332663814e-09,9.999999994736442e-09,3.4303863083451347e-09,4.3090288004421495e-09,1.1662403487378015e-08,7.360210996232297e-09
1.995843157409638e-09,8.747268576136946e-09,2.2025420376436955e-09,4.522170415910409e-08,9.000000000813912e-08,8.34303741648057e-08,8.430901810019265e-08,8.166239473528236e-08,8.736020573607561e-08,8.53447158499776e-08
4.098102635019529e-09,3.597164788260443e-09,4.152761579057085e-09,8.791311012501524e-10,1.7399445217947118e-09,4.090404459589081e-09,4.054041102818928e-09,3.4990635944254223e-09,9.940369638528068e-10,1e-30
4.953527255047163e-09,2.4124366948541365e-09,3.720414309960063e-09,9.135993073172699e-10,4.817408694179903e-09,4.765696726138913e-09,3.4324715292299857e-09,3.943743887013795e-09,3.211601318220403e-09,4.5163986994722904e-09
2.412439026322488e-09,3.7204180847183466e-09,9.136077450122571e-10,4.817421794811594e-09,1.4714945151261816e-08,1.3937538678732153e-08,8.37837454970014e-09,1.2532650917052024e-08,1.0670404115842302e-08,1.4904819822803006e-08
3.7204131997370382e-09,9.935039124719935e-09,1.3748637117672047e-08,1.3607617588284882e-08,1.2185967679378962e-08,1.703755858617484e-08,1.6483084175344942e-08,2.3712715679913288e-08,2.373446694736714e-08,1.9999999989472883e-08
9.135988632280601e-10,4.817410248492138e-09,4.765703942588573e-09,3.4324773023897137e-09,3.943733895006574e-09,3.211604981956384e-09,9.50513079356341e-09,1.2368952084784723e-08,8.44813985434456e-09,9.999999994736442e-09
6.205941982528884e-09,7.366055987390041e-09,7.890853637171347e-09,3.649955115925252e-09,5.197550390079186e-09,9.411251666868736e-09,3.6582611384616825e-09,1.0918801751635954e-08,3.77327624700996e-09,1.2166876173225205e-08
3.2900564495008666e-09,4.342725068440245e-09,1.4411893900501127e-09,4.010875853666107e-09,5.865075314304136e-09,1.0765301983184372e-08,7.860526896052988e-09,9.91826232255022e-09,1.2487741285482912e-08,9.999999994736442e-09
6.50093689991138e-09,1.0994036681033492e-08,9.999999994736442e-09,5.811225922691676e-08,5.609876552181703e-08,5.994065432890494e-08,5.2777587078445265e-08,5.151848025963801e-08,5.334043351457041e-08,4.999999997368221e-08
1.1602809824040605e-09,3.6630232735923585e-09,2.241312024864328e-09,3.9012395536275335e-09,5.934785995975744e-11,2.7775854949396717e-09,1.5184735691065043e-09,3.340427046083505e-09,1e-30,5.2357398416802425e-09
1.5528354158078628e-09,7.568145221625855e-09,7.672323443230766e-09,7.3984792736681015e-09,1.2860831288818986e-08,8.100887960438286e-09,7.457018003087512e-09,9.875424811234268e-09,1.6312408757102048e-08,9.999999994736442e-09
3.0386737570609057e-10,2.5832273653492166e-08,2.267688403723156e-08,2.648645913705394e-08,2.239023733086043e-08,2.670345278232844e-08,3.1229390740072915e-08,3.065281406477993e-08,2.2797040477584574e-08,2.9999999984209325e-08
5.832330840505051e-09,1.2676867999772412e-08,6.486405967898179e-09,1.2390201753476049e-08,6.703472332780791e-09,1.1229419172309463e-08,1.0652860260584873e-08,1.2797036985645605e-08,9.999999994736442e-09,3.947268956139283e-09
5.047048778905605e-09,5.5535798182404505e-11,6.6047233238109015e-09,1.7534314000755558e-09,7.081804032083028e-09,7.277052738174916e-09,1.0041507958469253e-08,1.0000024086576076e-08,1.07552177164294e-08,1.26714527759475e-09
9.831851999209107e-10,6.0735813045553755e-09,1.192132503824439e-09,6.605925362279663e-09,6.882818204267949e-09,9.84845327511863e-09,1.000002430862068e-08,1.0709346409676357e-08,1.3764435147223253e-09,6.857307610630414e-09
5.092325339184356e-09,6.350100445473572e-10,6.023993193160493e-09,6.39713293448807e-09,9.45500311377856e-09,1.0000028083378965e-08,1.0640951231266627e-08,1.3934637888013413e-09,7.0248621364399355e-09,4.13657363917963e-09
3.976915463610453e-10,5.459269591945315e-09,5.827853644113645e-09,9.011224433308485e-09,1.0000024530665286e-08,5.839505545779389e-10,1.4464432984695463e-09,7.173092453349739e-09,4.441874867922024e-09,8.329050560362816e-09
4.345577231390507e-09,5.224744525911262e-09,8.423342023888836e-09,1.0000027528267452e-08,2.6714974676878e-10,1.3822588629253119e-09,7.212462516115181e-09,4.566960143392862e-09,8.595022027435562e-09,7.031306648030977e-10
4.013552934445386e-09,7.770558863029464e-09,1.0000027084178242e-08,2.1136503658425454e-10,1.02543062929783e-09,7.116386480099379e-09,4.583383006462327e-09,8.705899112726456e-09,9.657041832866753e-10,5.224246146795508e-09
6.467437252410946e-09,1.0000028527468174e-08,9.382818966230388e-10,4.2569014979676467e-10,6.641441729904329e-09,4.359910543705325e-09,8.591698685833649e-09,9.476919249351567e-10,5.353379073369524e-09,1.5765517780153004e-09
1.0000027084178242e-08,2.1112783743504338e-09,8.459390965498415e-10,5.422122417719777e-09,3.202241249944393e-09,7.620030384458687e-09,6.479505820777831e-11,4.553557531039587e-09,9.021889901816849e-10,6.825193743509317e-09
4.959493482559196e-09,4.0835137493644424e-09,1.6661673152285061e-09,1.0582140719250788e-09,2.8710613886318015e-09,4.905401640442619e-09,1.0512064552159472e-09,4.802240827217474e-09,1.9964918607229265e-10,4.0500567344281535e-09
3.992122188378744e-09,1.8602686058244444e-09,7.533543788795782e-10,3.292250472242131e-09,4.546457432752504e-09,3.633049416862377e-10,4.355789950949429e-09,1.2116205816425918e-09,2.8502391558049567e-09,2.550335498341383e-09
1.949498895648105e-09,5.679371417599555e-10,3.5786282825966964e-09,4.14997058939548e-09,1.5432166655671153e-10,3.7047005463364258e-09,2.0099064634848673e-09,1.8893828723776096e-09,1.4098917588967197e-09,3.2721225728948866e-09
4.808611286932774e-10,3.7571314948081636e-09,3.871834186597312e-09,5.419868998046695e-10,3.196463982391151e-09,2.6510513784216982e-09,1.1015308665207613e-09,4.6005599330101177e-10,2.1430914820541602e-09,2.5059092578771924e-09
3.839849105347071e-09,3.6989518115149167e-09,8.139007245944185e-10,2.8155895392956154e-09,3.1519191701079308e-09,4.682934040545206e-10,3.1925351251516076e-10,1.2022627338126313e-09,1.386205372710947e-09,6.922000750364532e-10
3.6177005835469345e-09,9.8440922080556e-10,2.5469684139522997e-09,3.5285343535917946e-09,2.7356783505183557e-11,9.461844641123207e-10,4.3025760732007257e-10,4.5360248890347066e-10,1.8031873771917617e-09,8.71951399972204e-11
1.0652445592285176e-09,2.377287255939109e-09,3.7959284604482946e-09,4.023887889559319e-10,1.4398242598190336e-09,1.9438717302477926e-10,3.159708050759491e-10,2.7336439778480326e-09,1.022604667610949e-09,1.0972041053491921e-09
2.296677514834755e-09,3.965174411035832e-09,6.692073561964662e-10,1.8140973168101482e-09,6.872244995292931e-10,9.399108158447689e-10,3.5030249811995873e-09,1.9540213891389158e-09,1.5660361896152608e-11,4.117333141095969e-09
4.0456051841886165e-09,8.381526583889354e-10,2.080431826811946e-09,1.0609686462714762e-09,1.4323076058531115e-09,4.126979202823122e-09,2.7244353439925817e-09,9.4997787414286e-10,2.99858804453379e-09,3.769362599825854e-09
9.184355498348395e-10,2.249072483806458e-09,1.3269496612622333e-09,1.8057670914117807e-09,4.619484794687878e-09,3.349392763141168e-09,1.7230785687161188e-09,2.05891748095155e-09,2.642741137037774e-09,2.2034738478282634e-09
2.3292057171886427e-09,1.495393142647572e-09,2.0716095505690646e-09,4.993159663513325e-09,3.8429388560246025e-09,2.350565964093221e-09,1.2808909488626341e-09,1.695894091824357e-09,3.3389744302780855e-09,4.1774868009269994e-09
1.5755028393016346e-09,2.240073904147266e-09,4.740654091506258e-09,4.217687088470257e-09,2.8465247936537708e-09,6.488320991593355e-10,9.112852694670437e-10,4.293926991749686e-09,4.677237264161249e-09,4.634751249454894e-09
2.320229786079153e-09,4.571873102321433e-09,4.4848387226181785e-09,3.2234455105140114e-09,1.4878409615448618e-10,2.7333157959219534e-10,4.9142183655703775e-09,3.713541474326121e-09,3.479316390553322e-09,4.6387711449824565e-09
4.491447658239167e-09,4.6544892384758896e-09,3.4925449199363356e-09,2.3180923847121448e-10,2.3202773036246072e-10,4.2697267943481165e-09,2.9138149670870916e-09,2.506484797493158e-09,4.19590850953e-09,3.689665462047742e-09
4.73543604329052e-09,3.6636915723420316e-09,5.039755279767633e-10,6.171454458581138e-10,3.758738209569401e-09,2.2624915274604973e-09,1.69878777711574e-09,3.2144438222303506e-09,4.86394924337219e-09,4.477186621443252e-09
3.745529220111621e-09,6.774261152031613e-10,8.929257333534224e-10,3.3690135126107634e-09,1.7458230416877996e-09,1.040775465810384e-09,2.3994379816372202e-09,4.146976095853461e-09,3.2951188444485524e-09,2.2733761539939223e-09
7.605320817560823e-10,1.0688445684081671e-09,3.0898696934400505e-09,1.3517515995431495e-09,5.188320884030873e-10,1.7355938908281132e-09,3.3258924503343223e-09,2.2998101201210375e-09,1.084661249706187e-09,3.775719292775648e-09
1.1530403298820602e-09,2.91204216296137e-09,1.0698091301719614e-09,1.2112444380818488e-10,1.2095240364828896e-09,2.6576740808081922e-09,1.474212751872983e-09,8.447020860558041e-11,4.969217926031888e-09,3.5919649477023086e-09
2.8270967789012502e-09,8.904281756372256e-10,1.631361712384205e-10,8.090461633969426e-10,2.1286163942590974e-09,8.028857578779025e-10,7.445768446245893e-10,4.027242539450526e-09,4.789151297757144e-09,2.376860486208443e-09
8.047438271319152e-10,3.43951533920972e-10,5.229283672747442e-10,1.7260717299905082e-09,2.716253888479514e-10,1.4184182717258409e-09,3.195747666495663e-09,4.204553150088941e-09,3.5771554607322287e-09,1.2342535882226002e-09
4.3028069995898477e-10,3.410765003764027e-10,1.4387149249728282e-09,1.3228884654381545e-10,1.951336869865372e-09,2.520295971919495e-09,3.3711584634943392e-09,4.585699819870115e-09,2.4360033989978547e-09,3.864887077043022e-09
2.5438495754315227e-10,1.2563097229190134e-09,4.2032510805256607e-10,2.3562032325230575e-09,1.986458109115574e-09,2.6945157216573534e-09,4.579407963944959e-09,3.4453364605724346e-09,2.663038678463181e-09,4.404015818693097e-09
1.1694387680449836e-09,6.030296262338197e-10,2.644791052830442e-09,1.581073050260784e-09,2.1599104726988116e-09,3.901714507037468e-09,4.280648724375169e-09,1.6539170033524897e-09,4.394876462754382e-09,3.891423183688403e-09
6.900116034103121e-10,2.8278339669896013e-09,1.2921619330086287e-09,1.7539720786885482e-09,3.3663010157169992e-09,4.95857932492072e-09,8.189360301003035e-10,3.3865594772919394e-09,2.6912747586038677e-09,5.694893445706839e-10
2.9150353242357596e-09,1.1089014151366428e-09,1.464628418545999e-09,2.959684053394085e-09,4.505824158229643e-09,1.4131185110954902e-10,2.5523005930949694e-09,1.6838077598890777e-09,1.7688952524963497e-09,2.4291626488093243e-09
1.021908779819114e-09,1.28161392609627e-09,2.670635268486876e-09,4.100258799155654e-09,3.9242920024662453e-10,1.877335620292797e-09,8.52823589525542e-10,2.7725945983547717e-09,1.2340608535055253e-09,4.477114678991256e-09
1.1942491440208869e-09,2.486832961778873e-09,3.810565196715743e-09,7.985327954429522e-10,1.3430518919221868e-09,1.7702905807936986e-10,3.6049172535967955e-09,2.2847235214840111e-10,3.279179594528614e-09,3.923776858982819e-09
2.3993278475131774e-09,3.6270249026415513e-09,1.087548717748632e-09,9.379919063690068e-10,3.560245431799558e-10,4.279443466259636e-09,6.025295817835286e-10,2.2746293737441192e-09,2.7257307522177143e-09,6.875735536482352e-10
3.5399132514157827e-09,1.2703003093861298e-09,6.501252869384189e-10,7.597433793193886e-10,4.81108042293954e-09,1.2755343448134226e-09,1.4449721419396155e-09,1.7215802117220846e-09,5.117923862485441e-10,3.10734549202607e-09
1.3570007340035772e-09,4.681774967707497e-10,1.0465548427873728e-09,4.786419260938146e-09,1.805745775129708e-09,7.733431672818369e-10,8.926059891223304e-10,1.5166152778078867e-09,1.9060992784147857e-09,2.4724258196329174e-09
3.8347724995446697e-10,1.224435663971235e-09,4.5058765607564055e-09,2.1994832621885507e-09,2.544675581361844e-10,2.34680719302105e-10,2.329684889446071e-09,9.200293860089914e-10,3.651932090065202e-09,4.89833507089088e-09
1.3111867147586054e-09,4.323599256395028e-09,2.4869857284670616e-09,1.4927703517741975e-10,2.9808688850607723e-10,3.0062814460052323e-09,8.320455435750773e-11,4.667713326966805e-09,3.8725751494439464e-09,2.237403151639228e-09
4.237443285148856e-09,2.6680124776135017e-09,4.3498715740497573e-10,6.999050228273518e-10,3.5374014828448708e-09,5.918296963614011e-10,4.496664374187276e-09,2.845813362739591e-09,3.4604443754915337e-09,1.5748966575301893e-09
2.7545006275886408e-09,6.168798805106235e-10,9.875229523004236e-10,3.942669302148261e-09,1.1279270850650391e-09,3.8147005554378666e-09,1.9904469183984475e-09,4.493830196850013e-09,3.448201724154387e-10,4.037898904130088e-09
7.048397421272057e-10,1.1729319737696642e-09,4.2364565189245695e-09,1.5421939281168306e-09,3.2661668925015874e-09,1.2823795358940515e-09,4.634333805597635e-09,7.079217212435651e-10,2.7852777861880895e-09,1.9835360021147608e-09
1.2501439883294552e-09,4.399113073816352e-09,1.7994237211382824e-09,2.9038194071517864e-09,7.954925607123187e-10,4.019484300954446e-09,1.4641790002656307e-09,1.8721362238238726e-09,3.072745613508232e-09,2.563577794489902e-09
4.059735658756836e-09,9.838281300744711e-10,4.397764818975247e-09,3.4874307885957023e-09,1.924552961440895e-09,4.605301029414477e-09,1.0518865778408326e-09,1.3881580329666576e-09,1.8119257205739814e-09,2.0462449512592684e-09
2.4357023065135763e-09,1.1868124261127377e-09,2.1930839366746113e-09,2.710205393441356e-10,2.8168303245479365e-09,4.5874131160417164e-09,2.0760788643769956e-09,1.6680878900388052e-09,1e-30,1e-30
1.186817755183256e-09,2.193073278533575e-09,2.71004552132581e-10,2.8168471999379108e-09,4.587427326896432e-09,2.076069094414379e-09,1.6680967718230022e-09,1e-30,1e-30,1e-30
2.193078607604093e-09,2.71022315700975e-10,2.8168196664069e-09,4.587398905187001e-09,2.0760912988748714e-09,1.6680807846114476e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08
2.710178748088765e-10,2.8168276600126774e-09,4.587408675149618e-09,2.0760877461611926e-09,1.6680772318977688e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,3.999999975690116e-08
2.8168356536184547e-09,4.587412227863297e-09,2.0760859698043532e-09,1.668079896433028e-09,9.99999905104687e-09,9.99999993922529e-09,1.1000000199601345e-07,1.300000000981072e-07,1.300000000981072e-07,1.4999999908837935e-07
4.587414004220136e-09,2.076083305269094e-09,1.6680772318977688e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08
2.0760797525554153e-09,1.668082560968287e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08,8.000000040198074e-08
1.6680870018603855e-09,1.000000171558213e-08,9.999998162868451e-09,1.999999987845058e-08,4.000000064507958e-08,2.9999999995311555e-07,3.1000000078051926e-07,3.4000000059819513e-07,3.599999995884673e-07,3.900000002943216e-07
2.400000003177638e-07,3.0999999989234084e-07,6.000000007944095e-07,6.099999980690995e-07,8.599999983260886e-07,8.700000000416708e-07,8.999999998593466e-07,9.099999989103935e-07,9.299999996770225e-07,9.299999996770225e-07
7.000000135093387e-08,3.600000004766457e-07,3.800000003550963e-07,6.29999999723907e-07,6.399999996631323e-07,6.700000003689865e-07,6.800000003082118e-07,7.100000001258877e-07,7.100000001258877e-07,7.000000001866624e-07
2.899999982375334e-07,3.0999999989234084e-07,5.599999992611515e-07,5.800000000277805e-07,6.100000016218132e-07,6.200000006728601e-07,6.400000005513107e-07,6.499999996023575e-07,6.399999996631323e-07,6.499999996023575e-07
1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,9.000000034120603e-08,1.0000000028043132e-07,1.0000000028043132e-07,1.200000001588819e-07,1.200000001588819e-07
2.600000019725712e-07,2.700000001354397e-07,3.0999999989234084e-07,3.1999999983156613e-07,3.500000005374204e-07,3.500000005374204e-07,3.8999999940614316e-07,4.000000011217253e-07,4.1000000017277216e-07,4.1000000017277216e-07
1.999999987845058e-08,8.000000040198074e-08,1.0000000205678816e-07,1.300000000981072e-07,1.4000000003733248e-07,1.7999999979423364e-07,1.8999999973345894e-07,1.999999987845058e-07,2.0999999961190952e-07,2.2000000043931323e-07
3.999999975690116e-08,4.999999880794803e-08,7.999999951380232e-08,4.3000000005122274e-07,4.6000000075707703e-07,4.700000006963023e-07,8.600000001024455e-07,1.0799999996535803e-06,1.0899999995928056e-06,1.1200000002986599e-06
1.999999899027216e-08,4.999999791976961e-08,3.8999999940614316e-07,4.3000000005122274e-07,4.4000000176680487e-07,8.300000020611265e-07,1.0500000007240828e-06,1.0499999998359044e-06,1.0899999995928056e-06,1.2700000002752176e-06
3.000000070585429e-08,3.7999999857873945e-07,4.2000000011199745e-07,4.3000000005122274e-07,8.100000021826759e-07,1.0399999998966791e-06,1.0399999990085007e-06,1.0800000005417587e-06,1.250000000396767e-06,1.250000000396767e-06
3.399999997100167e-07,3.800000012432747e-07,3.900000020706784e-07,7.799999997004647e-07,1.000000000139778e-06,1.0100000000790033e-06,1.0499999998359044e-06,1.2200000005790912e-06,1.4899999998263525e-06,1.4899999998263525e-06
3.999999886872274e-08,6.000000052353016e-08,4.499999999296733e-07,6.70000001257165e-07,6.800000020845687e-07,7.20000000065113e-07,8.999999998593466e-07,1.1799999999340116e-06,1.1699999999947863e-06,1.1699999999947863e-06
1.999999987845058e-08,3.000000159403271e-08,2.500000002569891e-07,2.700000001354397e-07,3.0999999989234084e-07,4.899999996865745e-07,4.999999996257998e-07,4.999999987376214e-07,6.199999997846817e-07,6.117271666994384e-07
3.900000011825e-07,6.200000006728601e-07,6.299999988357285e-07,6.700000003689865e-07,8.500000001632202e-07,1.1200000002986599e-06,1.1200000002986599e-06,1.229999999630138e-06,1.2217271736503221e-06,1.2095776167342365e-06
2.3000000215489536e-07,2.400000012059422e-07,2.899999982375334e-07,4.6999999803176706e-07,7.499999998827889e-07,7.399999981672067e-07,7.399999990553852e-07,7.317271872864239e-07,7.195776356994088e-07,7.169555669150895e-07
9.99999993922529e-09,5.999999963535174e-08,6.999999957457703e-08,6.999999957457703e-08,6.999999957457703e-08,8.000000040198074e-08,7.172718863301952e-08,6.957763609705125e-08,7.695558945641778e-08,7.686660108419119e-08
4.999999969612645e-08,4.999999969612645e-08,5.999999963535174e-08,5.999999963535174e-08,5.999999963535174e-08,6.172718958197265e-08,5.9577637046004384e-08,5.695559313068088e-08,5.6866604758454287e-08,6.14670154774899e-08
1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,1.1727186333132522e-08,1.9577637289103222e-08,1.695559426195814e-08,1.6866608554266804e-08,1.1467016669541863e-08,1.999999987845058e-08
2.4986670510429576e-09,1.6638139754832082e-09,2.0515500409601373e-09,3.583439323051607e-09,2.1806876304708567e-09,2.91373147831564e-10,2.197990234265035e-09,3.1483367024520703e-09,1.8538717228011592e-09,1.4098775480420045e-09
2.5129081038244294e-09,1.8447474658955798e-09,4.055498159516446e-09,3.009134275089309e-09,1.571058838578665e-09,4.303662315408019e-09,2.2653701137187454e-09,2.066046000948063e-09,1.2313678965369945e-09,2.0661303778979345e-09
1.6589085660712044e-09,4.479733028972532e-09,3.753850563725791e-09,2.7218503007020445e-09,3.803251935607932e-09,1.859262965808739e-09,2.868382864562591e-09,2.1855388609992588e-09,1.8561951975470947e-09,4.787913177040082e-09
3.3695073398121167e-09,1.203534161220432e-09,1.4347696364325202e-09,1.5398526898025011e-09,3.0446223320268473e-09,1e-30,2.5757787014413225e-09,1e-30,7.804299428926242e-10,1.144371708505787e-09
1.203531496685173e-09,1.434779406395137e-09,1.539865124300377e-09,3.0446098975289715e-09,1e-30,2.575780477798162e-09,1e-30,7.804299428926242e-10,1.1443708203273673e-09,3.5951224219843425e-09
1.43477052461094e-09,1.53985624251618e-09,3.044623220205267e-09,1e-30,2.5757840305118407e-09,1e-30,7.804272783573651e-10,1.144371708505787e-09,3.595121533805923e-09,1.4490497690644588e-09
1.5398553543377602e-09,3.0446223320268473e-09,1e-30,2.5757840305118407e-09,1e-30,7.804263901789454e-10,1.1443708203273673e-09,3.595124198341182e-09,1.44904621635078e-09,4.065531022945379e-09
3.044617002956329e-09,1e-30,2.575789359582359e-09,1e-30,7.804361601415621e-10,1.144374373041046e-09,3.595117981092244e-09,1.4490355582097436e-09,4.0655292465885395e-09,3.940703763305464e-09
1e-30,2.575779589619742e-09,1e-30,7.804290547142045e-10,1.1443681557921082e-09,3.5951295274117e-09,1.4490533217781376e-09,4.065523917518021e-09,3.940706427840723e-09,1.955344330895059e-09
1.535522820006463e-09,8.766303238871842e-10,2.672955190519133e-09,4.168735578957694e-09,6.970601873490523e-10,4.2113077469707605e-09,1.2526557569003671e-09,4.968891964551858e-09,1.1388960885483357e-09,2.0870434269681937e-09
1e-30,7.804290547142045e-10,1.1443770375763052e-09,3.5951188692706637e-09,1.449043551815521e-09,4.065532799302218e-09,3.940698434234946e-09,1.955335449110862e-09,4.971916212070937e-09,2.3498714085690153e-09
1.6065140329146743e-09,2.89249424412219e-09,8.137535090213532e-10,2.447372970948436e-09,7.936922230555865e-10,2.604320314958386e-09,3.855483932113657e-09,4.814226350902118e-09,6.483942271984233e-10,2.8469289148347343e-09
2.799881215764799e-09,1.0103304859399032e-09,2.1385799797712934e-09,1.2277494576551362e-09,2.0288233315568505e-09,4.587644930609258e-09,3.912203005995707e-09,1.7435608512528233e-09,1.5415304588373147e-09,1.890494871759074e-09
1.1034613223159795e-09,1.9449952759487132e-09,1.5333148084550885e-09,1.5969972011475875e-09,4.840825518215297e-09,3.1892417595713596e-09,2.638502749618965e-09,4.593960767351746e-10,3.1820439616581098e-09,6.952713960117762e-10
1.8536407964120372e-09,1.7264261131799685e-09,1.289305551210873e-09,4.406461862060951e-09,2.617674965676997e-09,3.365715706138417e-09,4.3712056196909543e-10,4.2677985589989476e-09,6.070619562592583e-10,3.8211958042211336e-09
1.8208492491567085e-09,1.0886376244911844e-09,4.0884655660988756e-09,2.1726798138388403e-09,3.9546206309637455e-09,1.1824701218188238e-09,4.812132026188465e-09,1.7268710905682383e-09,4.8324064749749596e-09,3.6800091862687623e-09
9.924496779945002e-10,3.886110100381757e-09,1.855501530201309e-09,4.401760733685478e-09,1.7708039479202853e-09,4.066244230216398e-09,2.65267541266212e-09,3.702694151286323e-09,4.966420164009833e-09,3.656907665572362e-09
3.790548319670961e-09,1.6566197302836372e-09,4.717444213042654e-09,2.2132979893285665e-09,3.48237350067393e-09,3.3978206914753173e-09,2.774963370200112e-09,3.838343864970284e-09,4.994583413520104e-09,2.243476959762347e-09
1.5633290217920148e-09,4.916103968355401e-09,2.526272524505657e-09,3.0420723717838882e-09,3.983207541580214e-09,2.025486445234037e-09,2.908888241393015e-09,3.8672345326062896e-09,8.971525744527753e-10,3.507643064892818e-10
4.987413149137865e-09,2.727387204970455e-09,2.7245219413885025e-09,4.433276856730117e-09,1.4256933411616046e-09,2.1449571008247403e-09,2.922924124959536e-09,2.4662316633339287e-10,1.0146132822796972e-09,3.511715362947143e-10
2.821079370107782e-09,2.5266393421929934e-09,4.7495918309437e-09,9.75712843853671e-10,1.5485381865687486e-09,2.165670309750567e-09,1.1816152500898625e-09,2.146925304202796e-09,9.979364001821978e-10,3.223496580773144e-09
2.4302639900497525e-09,4.955431620601303e-09,6.464810908823893e-10,1.0842065023553005e-09,1.553051021119245e-09,1.958004425262061e-09,3.1049949278383338e-09,2.1555219831270733e-09,1.8430532655600018e-09,3.2780280712074727e-09
4.947929177490096e-09,4.409761444890137e-10,7.595870599175214e-10,1.0977929676414533e-09,2.55742316213059e-09,3.864228048655605e-09,3.090161015961712e-09,7.126339518492841e-10,4.622742633131338e-09,4.608020631735599e-09
3.397602199584071e-10,5.476765707612685e-10,7.645697408520391e-10,3.02441494071104e-09,4.4793888598348985e-09,3.867832720771958e-09,2.4629809303178263e-10,4.2200007932535755e-09,4.011936560743834e-09,1.585577891205503e-09
4.468665437684649e-10,5.533280500458204e-10,3.357309985574375e-09,4.94690999275349e-09,4.482916260428738e-09,1.0258114357952763e-09,3.260664627191545e-09,2.850785829622282e-09,2.0229640185220887e-10,2.0942674261448246e-09
4.5646597612858386e-10,3.5608422876975965e-09,4.731627090137636e-09,4.933554009767249e-09,1.6202612584947929e-09,2.509017438256933e-09,1.922924930397585e-09,9.193410477337238e-10,3.4286289363194555e-09,2.5291373439984e-09
3.6608152065298327e-09,4.5211803190170485e-09,4.735088321439207e-09,2.086100181486472e-09,1.896273360557643e-09,1.1456484649841059e-09,1.8774817256428378e-09,4.585260615641573e-09,3.908200874036538e-09,2.0897992225599182e-09
4.423527766306279e-09,4.530614994280313e-09,2.4092785544382878e-09,1.443513308885258e-09,5.479079412396004e-10,2.6344872949835008e-09,4.4830410494967055e-09,4.964552324793203e-09,7.474225682813085e-10,2.906486606946146e-09
4.430043887282409e-09,2.6215154491637804e-09,1.109454306202906e-09,7.76982922445768e-11,3.254157387999612e-09,3.6995100316516982e-09,3.997782549447493e-09,4.208167148078701e-10,1.5140921849621236e-09,7.213174502140873e-10
2.7226403354063677e-09,8.980496346566724e-10,2.5681989868076016e-10,3.7237337657813896e-09,3.0819640173262997e-09,3.2149420903238024e-09,1.385295655964569e-09,3.4773073309679603e-10,2.1086157264704752e-09,4.7926145274601595e-09
7.981442173843334e-10,4.681650622728739e-10,4.057230995613281e-09,2.614739980089098e-09,2.5984876472762153e-09,2.165625456740372e-09,6.145743913776869e-10,3.2700164798171727e-09,3.827517192078744e-09,2.121921527376003e-09
5.690816706760415e-10,4.268714715038868e-09,2.2822930212385018e-09,2.1312143161367203e-09,2.7808644276205996e-09,1.3939285281594493e-09,4.228907668490933e-09,2.6716924228509242e-09,3.4948972604809114e-09,3.852234531365184e-09
4.368944761523608e-09,2.072455540513829e-09,1.799353999132336e-09,3.2465450328089673e-09,2.0078974038995057e-09,4.9949635538837356e-09,1.7177241851129565e-09,4.644880036153154e-09,2.4863440195588282e-09,5.155771365394912e-10
1.9730097555736847e-09,1.5892780425019737e-09,3.5778455753643357e-09,2.4733977088686743e-09,4.3827623752434874e-09,9.447052029543102e-10,4.404877129715601e-09,1.3409635624128668e-09,8.410721008544897e-10,4.8511370476234106e-09
1.4890821908863927e-09,3.787782976161225e-09,2.804682486257093e-09,3.918882551801062e-09,3.3554159450943644e-10,3.63570640260491e-09,3.9566439014038224e-10,1.977046526491222e-09,3.8053740158972005e-09,1.6476804365339603e-09
3.886464705615822e-09,3.0123916694435593e-09,3.5921334795574467e-09,1.215529898956902e-10,3.0351523516713996e-09,3.626803302125836e-10,2.906195506469089e-09,2.6903906880093587e-09,2.9711055837822187e-09,3.7815550690822874e-09
3.11008574449545e-09,3.3878178040680496e-09,4.4249826025577477e-10,2.5859554497742465e-09,9.528142719261723e-10,3.64881258541061e-09,1.781964797942237e-09,4.065300318600862e-09,4.91777341071753e-09,1.3910523843918554e-09
3.2941298577782163e-09,6.385636464045774e-10,2.277508848180787e-09,1.3845531388056997e-09,4.213772442085428e-09,1.0723482102292792e-09,4.936620778828171e-09,3.867116626921074e-09,1.4418588545339617e-10,2.920755859392443e-10
7.635054810606334e-10,2.014622246804265e-09,1.799780102729187e-09,4.793681895876034e-09,3.1310742887313836e-10,4.101191386496339e-09,2.6773894212794858e-09,1.2949276095852724e-09,2.00117633575303e-09,2.689537703659539e-09
1.0516854054287705e-09,3.819719429642987e-09,2.040462243613206e-09,4.100990436128882e-09,1.7108613414862361e-09,4.689976629279613e-09,3.768180212304628e-10,2.9729799733146933e-09,4.23526358428461e-09,1.1636902552680795e-10
3.8197178753307526e-09,2.0404635758808354e-09,4.1009896589727646e-09,1.7108611194416312e-09,4.689978849725662e-09,3.768177991858579e-10,2.9729788630916687e-09,4.2352702456227576e-09,3.091901290552812e-09,1.1462453208821444e-09
2.040464908148465e-09,4.10098810466053e-09,1.710860564330119e-09,4.689979071770267e-09,3.768215739441416e-10,2.972984414206792e-09,4.2352675810874985e-09,3.1382737075702494e-08,3.139603832469362e-08,2.9999999984209325e-08
4.100984218879944e-09,1.710855790371113e-09,4.689972521454422e-09,3.7681469056138894e-10,2.9729788630916687e-09,4.235269690511245e-09,4.438969181119745e-08,5.192599383807561e-08,5.002465464087891e-08,4.999999997368221e-08
1.7108571226387426e-09,4.689974963945076e-09,3.76819020431185e-10,2.972981305582323e-09,4.235268025176708e-09,3.5070555348681864e-08,7.323561235228482e-08,8.192117750827066e-08,7.597755768973258e-08,8.000000001340268e-08
4.689975741101193e-09,3.768206857657219e-10,2.9729846362513968e-09,4.235262585083888e-09,1.162613338934193e-10,2.8846810384841604e-08,5.7546878373671007e-08,5.494700028307875e-08,5.4279750028030094e-08,4.999999997368221e-08
3.768180212304628e-10,2.972983303983767e-09,4.2352644724630295e-09,7.92215082423553e-09,1.3751562777386539e-08,2.7205722341605565e-08,4.8043970246602896e-08,5.634574484769672e-08,5.054533647186332e-08,2.9999999984209325e-08
2.9729816386492303e-09,4.235264805529937e-09,1.5549334819731087e-08,2.9791050293326293e-08,5.5810854937554666e-08,8.06958300181293e-08,9.865573802336769e-08,9.883222651385637e-08,9.972239300992669e-08,9.000000000813912e-08
4.235267470065196e-09,5.376471157170215e-09,8.475008694830422e-09,2.2099570951006342e-08,2.574403912269929e-08,5.505648448256295e-08,5.6168966144909405e-08,5.458575880190608e-08,4.783857165957528e-08,4.999999997368221e-08
4.4150283429189585e-10,1.8566423953814137e-09,5.7879739889799e-09,7.327740747520295e-09,4.1017313434643654e-08,6.146725206601644e-08,6.773106286939168e-08,5.865241659019915e-08,6.310571054601866e-08,6.00000000239298e-08
2.1040573727759693e-08,5.5029668599715365e-08,8.57157825828736e-08,1.165371134037585e-07,1.628684167531702e-07,1.6450882400764755e-07,1.645624013724145e-07,2.0113158671897224e-07,2.1163827745862562e-07,2.1000000000048757e-07
4.13552225797531e-09,5.150156301425568e-09,2.894680051213072e-09,3.158203920605729e-09,6.458455992230938e-11,5.373946843079125e-10,2.892207140448022e-09,2.185981373692414e-08,2.0863111904745324e-08,1.9999999989472883e-08
5.4990126896470315e-09,2.9952829105894807e-09,2.4614425830904452e-08,2.5759490318577605e-08,2.3100560686550864e-08,1.870936938708212e-08,2.6247619300256986e-08,1.7263248386356622e-08,1.9999999989472883e-08,2.374544116889865e-08
3.5135487519433184e-08,6.461441537375379e-08,6.575947519849024e-08,6.310054401215126e-08,6.870935542746537e-08,6.624760917617323e-08,6.726323908967657e-08,6.00000000239298e-08,6.374543537468469e-08,6.559903342751028e-08
2.4248400953830185e-08,1.723164877454053e-08,3.943787652005426e-08,3.438331042104892e-08,6.300109656187658e-08,6.324919421540898e-08,6.547118358568582e-08,1.0527191063314234e-07,9.861023675394875e-08,1.0000000000287557e-07
9.672821543738053e-09,2.2599843996218283e-08,2.4213694493901983e-08,2.3596908205192335e-08,1.5839028311148695e-08,2.2535113775035143e-08,2.3555206341008272e-08,2.261068221542928e-08,2.0460466654270704e-08,1.9999999989472883e-08
1.9075545587554643e-09,2.3513272440212063e-09,1.4531507108728192e-09,1.3167223977816889e-09,3.1580399406649917e-09,5.271901026837611e-09,1.3897660799955247e-09,1e-30,1.7154951903464166e-09,1e-30
1.4711794005251022e-09,1.03026436493181e-07,1.0157427721146917e-07,1.0211301437745846e-07,1.0293732410904255e-07,9.499900444076559e-08,9.512487886276233e-08,1.4171549700403574e-07,1.3999999998182133e-07,1.4721049923505092e-07
5.818148185454675e-10,5.288983695450611e-10,3.5068803416749006e-10,1.5230628980233973e-09,4.53988791004889e-09,4.3284170692103885e-09,7.081696784538849e-09,1.9999999989472883e-08,1.7210501357389774e-08,1.3263363629612002e-08
2.337123050644152e-09,4.592700664218796e-10,1.6907638622498666e-09,5.064908714658145e-09,3.5098788320198082e-09,2.2238871855151388e-09,9.999999994736442e-09,1.7210499470010632e-08,1.3263364628812724e-08,1.1893891205261298e-08
2.0594751126701283e-08,1.4334247122604893e-08,1.9281958696382162e-08,1.2265006066325412e-08,6.976246913481532e-08,6.416650133456159e-08,6.883533709700629e-08,6.467194824111289e-08,6.778839023446892e-08,6.00000000239298e-08
2.5782698198639764e-09,2.5385658020127266e-09,4.310958368058948e-09,1.4134824422029624e-09,2.3746898891729984e-09,2.261445364304393e-09,3.620326261000173e-11,1.7267876017967865e-10,3.618537691707502e-09,1e-30
2.5385650248566094e-09,4.310958312547797e-09,1.876760968855251e-10,1e-30,7.210500085896854e-09,3.263362358119082e-09,1.893890710924495e-09,4.0652284316600173e-08,9.124256961090538e-08,1.0999999999761201e-07
4.310953538588791e-09,3.578618623656382e-09,1e-30,1.1534307953198208e-08,1.4827571614972612e-08,1.4542454684907113e-08,1.3087019690161128e-08,2.1752769918670367e-08,2.9999999984209325e-08,2.9999999984209325e-08
2.641277641046713e-09,2.549130351248152e-10,9.665435007910617e-09,8.94035212528621e-09,7.45614869845923e-09,5.471579522797754e-09,2.3759870737549704e-09,1.6448272022184796e-08,1.9999999989472883e-08,1.9999999989472883e-08
5.558638993541365e-09,1.310939634624475e-08,1.3103269358438752e-08,5.635397259950992e-09,6.969035681869684e-09,1.7215241121526503e-08,2.6448269296874827e-08,2.9999999984209325e-08,2.9999999984209325e-08,3.9999999978945766e-08
2.7392133561399135e-08,2.624318040655993e-08,1.7643908445386103e-08,2.6351075654851286e-08,2.778418950466488e-08,2.9999999984209325e-08,4.954637911058768e-08,4.8649724804228356e-08,4.999999997368221e-08,4.793557151216987e-08
3.375650536874275e-09,4.994946456449156e-09,3.9426947262555245e-09,5.599891772511967e-09,9.999999994736442e-09,2.9546374125111186e-08,2.864972103999719e-08,2.9999999984209325e-08,2.7935568747139428e-08,2.443131696949763e-08
1.6686529935583394e-09,4.205618187036464e-09,5.860185003925267e-09,1e-30,1e-30,3.770883272302683e-09,4.9534102708470584e-08,5.1174330550907143e-08,4.513769380487531e-08,4.999999997368221e-08
1.4712858709131638e-09,5.599525287891538e-10,1e-30,9.999999994736442e-09,1.3570206403024088e-08,7.822584247030306e-09,1.1579926906257754e-08,9.439233839003691e-09,3.958523620006815e-09,9.999999994736442e-09
4.309914647393498e-10,9.999999994736442e-09,2.9999999984209325e-08,3.3770883089978554e-08,3.953410343537911e-08,3.1174329007122026e-08,3.513769197827088e-08,2.9999999984209325e-08,6.00000000239298e-08,8.000000001340268e-08
1e-30,1e-30,3.770883050258078e-09,4.953410215335907e-08,5.117433143908556e-08,4.5137694471009127e-08,4.999999997368221e-08,7.649031835699205e-08,9.000000000813912e-08,1.1999999999234845e-07
9.999999994736442e-09,1.3770882711927612e-08,5.953410298076278e-08,6.117433004604322e-08,6.513769468252661e-08,6.00000000239298e-08,7.649031885659241e-08,1.0999999999761201e-07,1.299999999870849e-07,1.2608994304219578e-07
3.770883272302683e-09,4.953410281949289e-08,4.1174334830529347e-08,4.5137698467812015e-08,3.9999999978945766e-08,6.00000000239298e-08,6.00000000239298e-08,6.690813919574268e-08,6.157649212745753e-08,7.000000001866624e-08
4.9534096824288554e-08,4.117432861328041e-08,4.513769202851847e-08,3.9999999978945766e-08,6.00000000239298e-08,6.00000000239298e-08,7.109023802964742e-08,6.711676070469963e-08,7.000000001866624e-08,6.00000000239298e-08
1.3916953256476461e-08,9.85288739485668e-09,2.7558780535397176e-08,3.649032537245134e-08,4.999999997368221e-08,4.999999997368221e-08,5.237608646790903e-08,4.999999997368221e-08,4.999999997368221e-08,9.000000000813912e-08
3.800443737489445e-09,3.151245153709681e-09,1.6490320553508298e-08,1.9999999989472883e-08,1.9999999989472883e-08,2.2376082653430274e-08,2.9999999984209325e-08,2.434966950293216e-08,3.009710236590024e-08,6.00000000239298e-08
3.1512458198434956e-09,3.509667556578222e-09,1.9999999989472883e-08,4.999999997368221e-08,6.840690724985166e-08,1.0000000000287557e-07,9.972269321423255e-08,1.3783007407619507e-07,1.6000000002680537e-07,1.5910076855973898e-07
5.488784982077277e-10,1e-30,4.016659116423682e-09,2.4780921759059993e-10,1e-30,1e-30,2.1699246843809306e-09,4.152794996770126e-09,3.0678232176839515e-09,2.8679514318952215e-10
9.999999994736442e-09,8.171647691845862e-09,2.775593432868817e-08,4.999999997368221e-08,5.972269234710836e-08,1.0000000000287557e-07,1.0584720527839764e-07,1.3731741432820854e-07,1.5104128847642784e-07,1.459944822812531e-07
8.17164985678076e-09,5.6746449761391204e-09,9.999999994736442e-09,9.722698979253153e-09,4.783007456765631e-08,8.000000001340268e-08,7.910076693651291e-08,1.1849552017384468e-07,1.1830943036361674e-07,1.2069242605328157e-07
1.8670862633740626e-09,2.9999999984209325e-08,2.9999999984209325e-08,3.783007473945332e-08,7.000000001866624e-08,7.383954869766285e-08,9.29951566863707e-08,1.1084614293110917e-07,1.216068263865111e-07,1.1706183955517702e-07
1e-30,2.9999999984209325e-08,3.783007446189757e-08,3.9999999978945766e-08,3.785809887801861e-08,8.783491733943549e-08,8.294539899367237e-08,8.251371375056493e-08,7.921204880911858e-08,8.000000001340268e-08
1.3780408480990047e-08,1.9999999989472883e-08,3.9999999978945766e-08,3.700032136233489e-08,4.194199654250497e-08,3.9453879607798115e-08,3.995710917692463e-08,3.418100669172475e-08,3.291927308524123e-08,3.3601043780695505e-08
9.999999994736442e-09,6.102510385908033e-09,4.326776903429419e-08,8.131904072339324e-08,9.722212068741243e-08,1.1072997263550377e-07,1.0534614391932706e-07,1.0367275249389962e-07,1.0424699248279268e-07,1.0999999999761201e-07
9.999999994736442e-09,2.065705073661661e-08,2.8288414388732974e-08,2.983674374235079e-08,2.5616744614431752e-08,2.7384047918133092e-08,2.4790281161202188e-08,2.3653343617091593e-08,2.4812288224040913e-08,2.9999999984209325e-08
3.23826665482585e-09,3.4307127139143745e-09,1.3642632579191627e-09,1.3753410632588725e-09,3.91494026086292e-09,1.704280827574678e-09,1.3017996680630972e-09,3.006700000085516e-09,1.9124669625725232e-09,1.9309871479578078e-09
1.9564841968744417e-09,2.439757729177927e-09,4.89806950554339e-09,1.1640241992516565e-08,9.703911008074328e-09,1.0517837711887523e-08,1.2208135058422442e-08,1.542189120851134e-08,1.1205315564311036e-08,9.999999994736442e-09
1.2527384685157017e-09,9.107424814303045e-10,4.2162184854532825e-09,3.306017015702878e-09,2.2839199420587875e-09,3.3565557000514445e-09,9.58829349251289e-10,1.1868849236762458e-09,7.817523295372553e-10,1e-30
3.966111439268616e-09,1.877308519748766e-08,2.061785475682143e-08,1.9322642597074946e-08,2.0224892982589893e-08,2.2358479845330237e-08,1.69725399290499e-08,1.6509552724919274e-08,1.7470519586559874e-08,1.9999999989472883e-08
4.769863493070403e-08,4.440170875419369e-08,4.2468640493176224e-08,3.783943480772933e-08,3.779688007021775e-08,3.885655258661913e-08,4.413533494229682e-08,3.770629253274649e-08,4.5933427283983974e-08,3.9999999978945766e-08
2.4805524301285686e-10,3.434592610318532e-10,1.573582153469033e-09,1.7354861991947246e-10,2.7658300094657307e-09,2.5014507798459817e-08,5.928395052645641e-08,9.0070250369223e-08,1.0274256467823761e-07,1.299999999870849e-07
1.2838082819044416e-09,8.934377238034585e-09,1.1880869288383167e-08,8.223558556341715e-09,4.0995436934032625e-08,6.667058483067478e-08,7.304808391506157e-08,7.060703999250961e-08,8.000000001340268e-08,8.000000001340268e-08
2.713576474633328e-09,5.50601564341946e-10,2.6925480733908103e-09,2.364947337962775e-08,4.959807764493007e-08,5.475322939485494e-08,5.0390140393652416e-08,6.053305451336755e-08,6.00000000239298e-08,6.00000000239298e-08
2.048828884326781e-09,1.1093036489384644e-09,2.7728192852904954e-08,5.363601407459839e-08,5.0243860960641484e-08,5.8030856342483617e-08,6.053305434683409e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.1999999999234845e-07
1.251251990908031e-09,2.8076781677377483e-08,5.388111945503482e-08,5.038651718081155e-08,5.8072085140636887e-08,6.00000000239298e-08,1.016307520362858e-07,9.747662327308504e-08,1.0000000000287557e-07,1.0000000000287557e-07
3.026476980139137e-08,5.524722523908565e-08,6.09389588790421e-08,6.781900485641756e-08,6.887243281239463e-08,1.0187064997113637e-07,1.299999999870849e-07,1.722764805811572e-07,1.700000000215418e-07,2.0000000000575113e-07
3.154668815064099e-08,3.747543175780521e-08,4.459011671009705e-08,5.053305557334298e-08,8.000000001340268e-08,1.0999999999761201e-07,1.4999999997655777e-07,1.6000000002680537e-07,1.8890795633330626e-07,2.1000000000048757e-07
1.8467681828227e-09,4.842193312981635e-09,3.4535208026653663e-09,4.850337909090285e-10,1.6550905090895185e-09,2.942776355929766e-09,4.38038472161395e-09,4.01489530510446e-09,2.191401171636187e-09,2.150209787998847e-09
4.017851717996734e-09,2.1080365231185283e-09,5.753282295017925e-10,4.759530547460145e-10,1.6340154784799665e-09,2.9262967604637424e-09,4.368141959254501e-09,4.0049522587182196e-09,2.27568619504126e-09,2.1478049339052063e-09
8.971169362936848e-10,1.5290416710556087e-09,5.845045558672268e-10,4.56856552588647e-10,1.618415845783261e-09,2.9138792490002174e-09,4.373414408398446e-09,4.0763269426591364e-09,2.2859576453981845e-09,2.145061905878265e-09
2.434955237440306e-09,1.5946449716253142e-09,6.646088124284688e-10,3.7240277528383103e-10,1.5285613885751559e-09,2.829483425337287e-09,4.217089011326891e-09,4.194112612765366e-09,2.4273359988669085e-09,2.127853893085785e-09
2.434270895967927e-09,1.5988277368705894e-09,6.655699325008868e-10,3.745611598660048e-10,1.5434665767699585e-09,2.7953808157121784e-09,4.224478433734191e-09,4.194412372982015e-09,2.422595790640969e-09,2.1276526096514203e-09
2.4376569651707314e-09,1.5996041158317098e-09,6.638193328356579e-10,3.8663694468255017e-10,1.5158461152964264e-09,2.8013695807516115e-09,4.2242391806723845e-09,4.190568558826158e-09,2.4182831293018126e-09,2.1273861561255103e-09
2.438284574246552e-09,1.5981829193378871e-09,6.540351593642413e-10,3.6426717198168035e-10,1.5207005654716e-09,2.801179843636703e-09,4.227356797947834e-09,4.187070579142471e-09,2.438626856005044e-09,2.127419018727039e-09
2.437015478307103e-09,1.5901306937848858e-09,6.720115575120644e-10,3.683587879166339e-10,1.5207227699320924e-09,2.8039011112923617e-09,4.230409245131739e-09,4.203306924743799e-09,2.406719823433434e-09,2.1270161187914027e-09
2.4293508316119983e-09,1.6034208405457662e-09,6.672867813861671e-10,3.69944519462706e-10,1.5246695017623324e-09,2.8083082526109138e-09,4.2194067129130985e-09,4.175071843803835e-09,2.4163882006433823e-09,2.127113152283755e-09
2.4399995357526905e-09,1.5994648938644218e-09,6.65858257420382e-10,3.7330039059924047e-10,1.5284169485596522e-09,2.7995932239122112e-09,4.24249746444616e-09,4.18266032919945e-09,2.4183196556393227e-09,2.12727657711298e-09
2.4388764341409797e-09,1.600619747854637e-09,6.657091544681748e-10,3.734812459299519e-10,1.5181862433877313e-09,2.814772637194096e-09,4.232434291928655e-09,4.188575597474653e-09,2.433145795954772e-09,2.1270042394050392e-09
2.439271340470839e-09,1.5998977698217232e-09,6.648951389465196e-10,3.6593650332150673e-10,1.5313054158028194e-09,2.807537979876429e-09,4.228660532845652e-09,4.19945489493756e-09,2.4335045090140284e-09,2.126905318533545e-09
2.4378334906316468e-09,1.5982893897259487e-09,6.699523158459897e-10,3.7773406624808104e-10,1.5267465069968011e-09,2.8059270462676977e-09,4.221455629505044e-09,4.197961644969439e-09,2.4249257046804473e-09,2.126947729053086e-09
2.4339898985203945e-09,1.5995686997172243e-09,6.572630217860365e-10,3.775221246726801e-10,1.5293093458268459e-09,2.8043878330663574e-09,4.2274410638754034e-09,4.185703672554553e-09,2.4055545333467876e-09,2.127504949989145e-09
2.437390400622519e-09,1.5919146001408535e-09,6.603526614412658e-10,3.7635650151912614e-10,1.524460557789098e-09,2.8052337119888193e-09,4.232918904278904e-09,4.174953605051712e-09,2.419693001520784e-09,2.1275309292079214e-09
2.431761014776157e-09,1.5950507581408147e-09,6.620002324098095e-10,3.716470464709687e-10,1.5242770379231274e-09,2.8087066006321493e-09,4.24055701664372e-09,4.1875984901906804e-09,2.42275588480112e-09,2.1274226824630205e-09
2.4353163929902166e-09,1.5975121225864086e-09,6.670676233611061e-10,3.7010694509120867e-10,1.5255438023942247e-09,2.8131748042170557e-09,4.228404071326963e-09,4.1922010307615665e-09,2.4306576751342845e-09,2.127110043659286e-09
2.4360038430870645e-09,1.6001644453922381e-09,6.667019158967946e-10,3.7292546828382456e-10,1.5311548695606803e-09,2.8055443523911094e-09,4.227135863565934e-09,4.195870317857953e-09,2.4238585583091776e-09,2.1271061578787e-09
2.4378600249619353e-09,1.5995436086768677e-09,6.640582528305572e-10,3.7787117879162224e-10,1.5254194574154667e-09,2.8050118894284992e-09,4.224713467948504e-09,4.189752100813848e-09,2.421340128400118e-09,2.1271572281378326e-09
2.437428814339171e-09,1.5974819245201388e-09,6.601407198658649e-10,3.7312719580739895e-10,1.5248788898247767e-09,2.8029282228558827e-09,4.229534389388334e-09,4.187861946114424e-09,2.4212377658372475e-09,2.1271845396242384e-09
2.4362059036775463e-09,1.5948053988523725e-09,6.645353156642386e-10,3.7207603664768385e-10,1.522509784912529e-09,2.806076149219905e-09,4.230224170953534e-09,4.188713709218916e-09,2.424504375042602e-09,2.127119369532693e-09
2.432231971383203e-09,1.5963582677969157e-09,6.63156862756864e-10,3.7263458985137277e-10,1.5278123211004413e-09,2.8096934778787386e-09,4.232932782066712e-09,4.1875836132021504e-09,2.41165598602322e-09,2.1274335626486618e-09
2.4317099445170243e-09,1.5932641872495878e-09,6.605072044862936e-10,3.7937109009789083e-10,1.5334551406454011e-09,2.8149016451095576e-09,4.237197148704297e-09,4.173455026013073e-09,2.399208165471123e-09,2.1281284512397747e-09
2.4325642611344733e-09,1.5948519171971043e-09,6.591994727855877e-10,3.7933189922512156e-10,1.5325516411479612e-09,2.812664545714938e-09,4.242317830360776e-09,4.170397915892465e-09,2.4125748065984e-09,2.127967246856599e-09
2.9999999984209325e-08,4.4522258324519726e-08,6.29630501070011e-08,6.401315633119964e-08,9.000000000813912e-08,1.0634583424984356e-07,1.0620422274953967e-07,1.1999999999234845e-07,1.700000000215418e-07,2.0000000000575113e-07
5.311533046725714e-09,2.2963050738677993e-08,2.4013155019986243e-08,1.9999999989472883e-08,4.6345834281424914e-08,8.599118683783047e-08,8.768543469095391e-08,9.209542228827416e-08,8.595146794299069e-08,9.000000000813912e-08
1.296305024434119e-08,2.4013155131008546e-08,4.999999997368221e-08,7.63458348762569e-08,7.620422592946596e-08,8.985864796695608e-08,9.014690283137838e-08,8.15224346917276e-08,8.540012197411073e-08,8.000000001340268e-08
1.4013155580361314e-08,9.999999994736442e-09,1.6345834075170984e-08,3.620422339700724e-08,4.999999997368221e-08,5.870035174604382e-08,6.84706368270227e-08,6.36939762044264e-08,6.342547176352298e-08,6.00000000239298e-08
9.999999994736442e-09,4.634583355977995e-08,4.6204223114187926e-08,9.000000000813912e-08,9.000000000813912e-08,8.753165181563105e-08,8.866438205856753e-08,8.436231657693583e-08,8.66786971087663e-08,9.000000000813912e-08
6.345833747367635e-09,1.6204222741400542e-08,4.999999997368221e-08,9.142146817353591e-08,9.188875382815098e-08,9.167791348296817e-08,9.244571463895568e-08,9.598126049503719e-08,8.700953768592257e-08,9.000000000813912e-08
6.204221636441076e-09,2.9999999984209325e-08,3.041990181973375e-08,3.203908471860473e-08,2.5426741157019705e-08,3.1057053706540216e-08,2.3806484561461616e-08,3.175650986619871e-08,2.299950174755594e-08,2.9999999984209325e-08
1e-30,3.284881655574168e-08,7.984817573802871e-08,7.595774065283223e-08,7.578274385799944e-08,7.228491860633568e-08,7.195016082928163e-08,7.159122017430519e-08,7.270579571727609e-08,7.000000001866624e-08
3.1639378894610104e-08,7.98481616381963e-08,7.595775552982076e-08,7.578275940112178e-08,7.228490395139175e-08,7.195013596028588e-08,7.159118997623892e-08,7.270578328277821e-08,7.000000001866624e-08,7.686385683491892e-08
1.9848192311933133e-08,1.5957742238725814e-08,1.578272290636562e-08,2.228489692779334e-08,2.1950148365590394e-08,2.1591220145111834e-08,2.270579391172589e-08,1.9999999989472883e-08,1.686385675547797e-08,2.3809933025198404e-08
1.981018238339516e-09,6.128989538112251e-10,9.049106908243232e-09,1.0846586073753883e-08,1.2537260785094873e-08,1.5624615157250332e-08,2.000002419233482e-08,1.0492940849538002e-08,1.6512957889958102e-08,1.0123890725743934e-08
1.743615474225635e-09,7.711161487122808e-09,9.449066196154376e-09,1.1370887786910089e-08,1.467974619639989e-08,2.0000024525401727e-08,1.0206795075795583e-08,1.630648194250739e-08,1.0129414751425259e-08,1.2609144728337185e-08
5.231099331481914e-09,8.092864933750832e-09,1.0003739059349925e-08,1.3613989047200903e-08,2.000002830016001e-08,9.931045097388846e-09,1.6151697646016316e-08,1.0035513753337e-08,1.271503047295397e-08,1.3933635134577571e-08
5.418295812020801e-09,8.555355424100242e-09,1.2202176824516187e-08,2.000002830016001e-08,9.070347362083453e-09,1.5794954122405613e-08,9.804921763389984e-09,1.2561690132528724e-08,1.398667071050852e-08,1.3157893219428729e-08
5.646641154655185e-09,1.0634495173356129e-08,2.0000028522204616e-08,7.808211632820417e-09,1.4708344653335814e-08,9.206996831601089e-09,1.2088781975450047e-08,1.3590889968995157e-08,1.296639418058021e-08,1.543169036999359e-08
7.505010723996008e-09,2.000002963242764e-08,5.965744565017417e-09,1.3071704718647936e-08,7.752546493655643e-09,1.1114389075750353e-08,1.2751333988703095e-08,1.2221632594844323e-08,1.4893160926732207e-08,1.3460150993793718e-08
2.000002963242764e-08,3.076328636275605e-09,9.871189754484533e-09,4.589014723777041e-09,8.00601374084664e-09,9.994421512615759e-09,9.576845760861374e-09,1.2339252508652976e-08,1.1091740859114907e-08,9.09910191637664e-09
3.412213955833465e-09,2.809278587534436e-09,3.285835159516637e-09,6.274227803970689e-10,6.523399598279411e-10,2.5717006302272694e-10,1.967185525586501e-09,9.858736049750405e-11,2.5336202025272314e-09,2.6334463498756122e-09
2.9136238977045537e-09,3.0723018573652894e-09,2.92115109878921e-10,1.1190555149198644e-09,3.572389051242908e-10,2.74808997779985e-09,1.0687970508627131e-09,1.3530585540877382e-09,4.038050116506042e-09,3.82892317851713e-09
2.981329738638294e-09,9.970557712790651e-11,1.4208745291455216e-09,7.819402902953243e-10,3.3112255160006043e-09,1.7892087811333113e-09,4.5795633951684067e-10,4.8807822228269515e-09,4.869785907857249e-09,4.676999898478584e-09
1.136102323329169e-11,1.6045018647048437e-09,1.0724754417879012e-09,3.7220821980099572e-09,2.336659976620581e-09,2.4114599206370713e-10,4.020175303764972e-09,3.818256155696531e-09,4.0629910547096415e-09,3.5382132779204767e-09
1.6899046606511092e-09,1.2536500726412214e-09,4.010962229017423e-09,2.7477156105959466e-09,7.87761189613434e-10,3.3292151258024205e-09,2.9568003601099235e-09,3.0154070351784412e-09,4.7950862169798825e-09,2.942471488687204e-09
1.3405137000432887e-09,4.1954562046697674e-09,3.042846641321262e-09,1.2055823006562605e-09,2.7807849356520364e-09,2.254225472952953e-09,2.1445798470409727e-09,4.144957932439297e-09,1.676070615630465e-09,3.2108160574750855e-09
4.283054799714137e-09,3.2296205709769765e-09,1.5022194599367822e-09,2.3672570570454354e-09,1.7029679888480587e-09,1.4430923123143202e-09,3.274765014715797e-09,6.218425774306979e-10,1.95520144519179e-09,3.1656002263957816e-09
3.319748032026837e-09,1.6921513079637407e-09,2.0711723447419672e-09,1.281931005792103e-09,8.858074274087357e-10,2.5645342516256164e-09,2.5523239077784865e-10,8.955309827030078e-10,1.9007662110936963e-09,2.5727699970445883e-09
1.801276239277172e-09,1.8459460626729651e-09,9.187770544372142e-10,3.7189740176302166e-10,1.880431144130057e-09,1.1252092591007568e-09,1.778828195853066e-10,5.983381567986612e-10,1.0313585541155135e-09,4.729144187365364e-09
9.593288385900678e-10,1.0094918234671013e-09,2.69291144938677e-09,2.4609320137258806e-09,3.137700432809254e-09,2.5524093949513826e-09,1.598944754377385e-09,1.8127810363921526e-10,2.2679308431250433e-09,2.070859483893628e-09
1.0094953761807801e-09,2.6929194429925474e-09,2.4609408955100776e-09,3.1376957698725505e-09,2.552408284728358e-09,1.5989458646004095e-09,1.8127965795144974e-10,2.2679250699653153e-09,6.732101542894497e-10,3.909670365231932e-09
2.692923661840041e-09,2.460945558446781e-09,3.1376873321775633e-09,2.5523978486319265e-09,1.5989380930392372e-09,1.812714423010675e-10,2.2679184086271675e-09,6.732162605160852e-10,3.909681134395271e-09,4.250465424071592e-09
2.4609442261791514e-09,3.1376919951142668e-09,2.55240251156863e-09,1.5989417567752184e-09,1.8127366274711676e-10,2.267919962939402e-09,6.732153723376655e-10,3.9096764714585674e-09,4.250463647714753e-09,9.648302157216904e-10
3.1376938824934086e-09,2.552405842237704e-09,1.5989436441543603e-09,1.8127987999605466e-10,2.267928400634389e-09,6.73208044865703e-10,3.909672918744889e-09,4.250457430465815e-09,9.64822444160518e-10,1.0383642834455031e-09
2.55240206747942e-09,1.5989382040615396e-09,1.8127299661330198e-10,2.2679190747609823e-09,6.732220336758132e-10,3.909684020975135e-09,4.250466756339222e-09,9.648328802569495e-10,1.038352737126047e-09,1.1941281297112027e-09
3.648631063946084e-09,9.172697268411412e-09,5.16943288175753e-09,3.30046941998674e-08,2.571784329941096e-08,2.554054601144884e-08,3.174201046451941e-08,2.9231054243794574e-08,2.8572583188335443e-08,2.904842588691281e-08
4.172612144692778e-09,4.242950435440207e-11,2.9330309292419088e-09,2.74689793133831e-09,3.0068991740961337e-10,3.059186903797695e-09,7.735056151148001e-09,4.291548894030939e-09,2.0101998954302758e-09,2.6646929107698725e-09
2.9403033341424134e-09,1.6809211800250523e-09,4.2090975149733367e-10,2.036813162575868e-09,2.7404216673687642e-09,1.1805225685890264e-09,3.2348758116640397e-09,4.140970344401751e-09,2.1249588755267723e-09,4.959282984273727e-10
5.947992098853661e-10,7.456502082447969e-10,3.758309330414988e-09,3.6385516821724195e-10,4.346248250186591e-09,9.366249997810883e-10,1.3111782770636182e-09,6.234723848308477e-10,6.824005804872968e-10,1e-30
7.456578687836668e-10,3.758317435043068e-09,3.638600531985503e-10,4.346243143160677e-09,9.366185604875454e-10,1.311187602937025e-09,6.234759375445265e-10,6.823948073275687e-10,4.916606011207136e-10,3.6595341201817178e-09
3.758317212998463e-09,3.6386094137697e-10,4.346246251785146e-09,9.366252218256932e-10,2.7042745709415783e-08,3.0246911641995666e-08,2.4044077506779615e-08,3.8388924816779024e-08,4.2051673698750847e-08,3.9999999978945766e-08
3.6386638146979067e-10,4.3462340393318755e-09,9.366176723091257e-10,1.3111836061341364e-09,6.234794902582053e-10,6.823916987030998e-10,6.322777856837547e-09,6.606190816604851e-09,7.60897300722263e-09,1e-30
4.346230264573592e-09,9.366044606551327e-10,1.3112002594795058e-09,6.234965876927845e-10,6.823757114915452e-10,1.2266238025304688e-09,3.54888052278568e-09,6.282233955268168e-09,7.686525194117166e-09,1e-30
9.36610788926373e-10,1.3111924879183334e-09,6.234905924884515e-10,6.823783760268043e-10,2.266009901941146e-08,2.2345657657574236e-08,2.699103995862373e-08,2.0188250848818257e-08,1.77767014442054e-08,1.9999999989472883e-08
1.3111883800931423e-09,6.234808225258348e-10,6.823892562124456e-10,3.6772214162539285e-09,3.3938103438657663e-09,2.3910280422256847e-09,1e-30,6.091568416355386e-09,4.999999997368221e-08,4.999999997368221e-08
6.234789351466929e-10,6.823933640376367e-10,1.968557761244938e-09,2.295514778261065e-09,7.608972785178025e-09,9.999999994736442e-09,9.999999994736442e-09,5.88970405779321e-09,1.9999999989472883e-08,1.9999999989472883e-08
6.824036891117657e-10,6.322774304123868e-09,6.6062014747458875e-09,7.608990770791024e-09,1e-30,9.999999994736442e-09,1.5994313817824235e-08,2.274099386578854e-08,2.9999999984209325e-08,4.999999997368221e-08
3.6772127565143364e-09,3.3938034604830136e-09,2.3910284863148945e-09,1e-30,3.9999999978945766e-08,3.534343068212209e-08,3.9999999978945766e-08,6.651917877631419e-08,9.000000000813912e-08,1.3999999998182133e-07
4.89012330628924e-09,1.5559689869881765e-08,1.9471210366273084e-08,2.9999999984209325e-08,2.9999999984209325e-08,7.477600411087693e-08,8.000000001340268e-08,7.624677356155019e-08,9.000000000813912e-08,1.0999999999761201e-07
3.636975165477452e-09,6.401782348675056e-08,6.559618054291505e-08,7.000000001866624e-08,7.000000001866624e-08,7.446878513839295e-08,7.374017341188477e-08,6.63537015332949e-08,9.000000000813912e-08,1.1999999999234845e-07
2.732279902328827e-09,3.5596184555508614e-08,2.9999999984209325e-08,3.9999999978945766e-08,3.4468784493313365e-08,6.00000000239298e-08,7.635370136149788e-08,9.000000000813912e-08,1.0999999999761201e-07,1.0999999999761201e-07
1e-30,1e-30,1e-30,1e-30,2.5018794813647105e-09,1e-30,1e-30,3.852543506432937e-09,9.999999994736442e-09,9.999999994736442e-09
9.999999994736442e-09,1.2740992039184107e-08,2.9999999984209325e-08,6.74981215920134e-08,6.00000000239298e-08,1.0662087368551454e-07,1.0897445812396711e-07,1.0150209028836343e-07,1.0000000000287557e-07,9.790911081886122e-08
9.999999994736442e-09,7.25897880693438e-09,9.999999994736442e-09,2.9999999984209325e-08,2.8139174323982274e-08,3.047757468621626e-08,3.2990176590530496e-08,3.496995315543927e-08,3.292936845422645e-08,2.7395726021062217e-08
7.25897703057754e-09,1.9999999989472883e-08,1.9999999989472883e-08,2.5777058487719273e-08,1.9999999989472883e-08,2.59579268080401e-08,3.000802661912161e-08,2.8917056416055686e-08,2.7223540310927774e-08,2.9999999984209325e-08
2.501875540072973e-09,1e-30,1e-30,3.740046050637602e-10,3.2114579884279237e-09,9.303369186142163e-10,3.63014651671989e-09,2.3894974887639364e-09,3.1857021465242497e-09,1e-30
9.999999994736442e-09,9.999999994736442e-09,1.3852543279124774e-08,1.0623796176112421e-08,1.89931238514518e-08,1.1712307235178798e-08,1.169083696517248e-08,1.632262636164228e-08,1.811324634726219e-08,1.9999999989472883e-08
1e-30,1.5313991186260978e-09,5.9579216005190005e-09,8.021694419824144e-12,1.082944511843209e-09,7.223538878164959e-09,1e-30,2.4652501151578576e-09,6.362263049730643e-09,3.123240754909773e-08
1e-30,5.957916937582297e-09,8.040568211242771e-12,1.0829325214345431e-09,2.7764597287927018e-09,1e-30,1.3391004305418619e-08,1.0504456748883229e-08,1.773735902599327e-08,9.999999994736442e-09
4.7975537098565724e-08,4.3105455982406227e-08,4.308350165516117e-08,4.244832063626802e-08,4.627253424871469e-08,5.500541166991724e-08,5.822961590684628e-08,5.368526023730169e-08,5.3288409129770287e-08,4.999999997368221e-08
4.584340351776461e-09,4.129381725448411e-09,4.292427524532627e-09,1.368009194813169e-08,9.868616035468847e-09,2.9299633053092577e-08,3.7164058830363444e-08,3.473242582430203e-08,2.9229575537748076e-08,2.9999999984209325e-08
4.1293866104297194e-09,4.2924396259635955e-09,8.180123245438153e-13,2.5724037344687645e-09,2.623512962429686e-09,3.6722168639258257e-09,1.0225955859866076e-08,7.568165094617996e-09,7.955201719589411e-09,5.403040626017486e-09
4.2924425125434595e-09,8.223977054910847e-13,5.016644544220128e-09,2.5199125008867895e-09,3.1725800875292975e-09,1.5828116928240377e-08,1.645257374782716e-08,1.5650768125929915e-08,1.702164864614275e-08,9.999999994736442e-09
3.388606395482441e-09,7.90509524506433e-09,4.7416679471723455e-09,4.551522603257752e-09,1.049379783069071e-08,5.3495381679979914e-08,7.43835772976098e-08,7.356712961037459e-08,7.21800296199504e-08,7.000000001866624e-08
9.003116363537345e-09,9.846540249824898e-09,1.4129648784333426e-08,2.5090810762407045e-08,3.17281102502065e-08,2.554752653871617e-08,7.803035184661411e-08,7.919861355620839e-08,7.514839950317764e-08,7.000000001866624e-08
1.5149487886390034e-08,2.657090891755587e-08,3.545856053221996e-08,5.0793109274138715e-08,6.597016721787696e-08,9.227465258554446e-08,1.0905051450738057e-07,1.0980177778119327e-07,1.0750684609206473e-07,1.0999999999761201e-07
6.811253450145216e-09,3.221574784717518e-09,4.066793790613588e-09,4.173725920431082e-09,4.262898034568252e-09,2.1757161627888877e-09,3.903300127561238e-09,7.067349372391618e-09,7.164902671163986e-09,9.999999994736442e-09
2.157684142467531e-09,4.9040610572426147e-08,5.246960310678617e-08,5.051945839440464e-08,9.807859358001991e-08,9.437576609094833e-08,9.664006628273825e-08,9.293796299214563e-08,1.389127821660452e-07,1.3999999998182133e-07
2.2183477277337715e-09,2.85984824710539e-09,1.4058000319394637e-09,4.945607168238553e-08,4.62394693645507e-08,4.898513328299714e-08,4.575958001407088e-08,9.220618257810287e-08,1.0999999999761201e-07,1.0999999999761201e-07
5.178794837412681e-09,3.7015588372213415e-09,5.172887440618723e-08,4.848954382463688e-08,5.121270585384252e-08,4.7964875071748736e-08,9.438942416561957e-08,1.1301634839089303e-07,1.0999999999761201e-07,1.0999999999761201e-07
1.2231571089316162e-08,6.017358533672024e-08,5.684980952658236e-08,5.9489369430565375e-08,5.6158771966074994e-08,1.0250138371414863e-07,1.1999999999234845e-07,1.4418277360928045e-07,1.3999999998182133e-07,1.4999999997655777e-07
2.1177120279602946e-08,1.8243306088017164e-08,2.1268930616713533e-08,1.832053864170291e-08,6.504153193809259e-08,8.027347458972045e-08,1.041827744074908e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07
3.261526382303259e-09,6.436968735812343e-09,5.075536579912665e-08,1.0235200975650116e-07,1.20792360502886e-07,1.1462996724054264e-07,1.2216570144385486e-07,1.29014696481633e-07,1.299999999870849e-07,1.4999999997655777e-07
1.2371493718354998e-08,1.2212076683226769e-08,6.16941533415627e-08,7.027347476151746e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.2868910564955982e-07,1.299999999870849e-07,1.4999999997655777e-07,1.8000000001627825e-07
4.6379816653896455e-09,3.958655292457536e-09,2.2097065288662066e-09,3.966481587625026e-10,1.552566852858206e-09,2.8449181899148357e-09,4.2540039268956775e-09,4.151134880281404e-09,2.3782744662526056e-09,2.1327309918106607e-09
3.226512390597236e-09,9.887010099518534e-10,6.470988189732907e-10,3.9270842133731776e-10,1.554527284675089e-09,2.8236806226544786e-09,4.257511121430468e-09,4.156647803732483e-09,2.3773160107154467e-09,2.131609555533487e-09
1.1020562240560139e-10,1.5867915870160232e-09,6.515078476709846e-10,3.9294301146242105e-10,1.5358212479554822e-09,2.8248505756778286e-09,4.251189289483648e-09,4.157934330173418e-09,2.3948460992073706e-09,2.130424947566212e-09
2.4383561836316403e-09,1.600453658490153e-09,6.625298087925557e-10,3.653332081299254e-10,1.5229267846805783e-09,2.8043499744612177e-09,4.233058459313099e-09,4.191121893981631e-09,2.432550050279758e-09,2.126919418365958e-09
2.4373819629275317e-09,1.595372722817956e-09,6.693284815284528e-10,3.7218361725877003e-10,1.5255378071898917e-09,2.8110154204341598e-09,4.229900207874948e-09,4.195303104914672e-09,2.416231104085398e-09,2.127117704198156e-09
2.4341667570482173e-09,1.601879962009889e-09,6.64891142143631e-10,3.7306346900578546e-10,1.5295645861002072e-09,2.8069325752611007e-09,4.224819272202751e-09,4.183966728632527e-09,2.423021672193215e-09,2.1271344685658278e-09
2.439935808951077e-09,1.598839394212348e-09,6.647935535397664e-10,3.7564185095817493e-10,1.5254981722279126e-09,2.8019733200324026e-09,4.23306434349513e-09,4.190508828827433e-09,2.426351897177881e-09,2.127043319255506e-09
2.4371269446987753e-09,1.598375876099567e-09,6.622780102105708e-10,3.728225506094418e-10,1.5220084081946084e-09,2.80923773132713e-09,4.228416172757932e-09,4.192483027409821e-09,2.4246509244818526e-09,2.1270353256497287e-09
2.436870483180087e-09,1.5964704003224028e-09,6.647083994337777e-10,3.6983272000412626e-10,1.5277114018275029e-09,2.805271348549354e-09,4.2265932975738e-09,4.191353819571475e-09,2.4258913766672663e-09,2.127008014163323e-09
2.435375567877429e-09,1.5984928936063625e-09,6.671900809607223e-10,3.7438563360581156e-10,1.5244246975854026e-09,2.803712706445083e-09,4.227416749991164e-09,4.1924600457932115e-09,2.4270839782403186e-09,2.1269829231229664e-09
2.4370071516344183e-09,1.6004956249204838e-09,6.634940374894427e-10,3.7173242262156236e-10,1.523172254991323e-09,2.804390830668524e-09,4.2265330124635625e-09,4.193412395103735e-09,2.42722109078386e-09,2.1269616068408936e-09
2.4387851738083555e-09,1.5976749923041211e-09,6.658353868260747e-10,3.70504293911722e-10,1.5234841166389401e-09,2.803411280893897e-09,4.225468641649854e-09,4.19384904581932e-09,2.429283552096706e-09,2.126921416767402e-09
2.436721713294787e-09,1.5998173896747403e-09,6.671034835648015e-10,3.704533346748917e-10,1.5223533544883594e-09,2.8021742703998598e-09,4.224698479937672e-09,4.19598245038344e-09,2.4337416526520883e-09,2.126877007846417e-09
2.4385283792227597e-09,1.6009237269187793e-09,6.672327135248679e-10,3.694395900311065e-10,1.5212426873745244e-09,2.801429754839546e-09,4.222836191836166e-09,4.19974299781245e-09,2.438848234476154e-09,2.126885334519102e-09
2.439100255102744e-09,1.600668264600813e-09,6.676535990735033e-10,3.6898473165791756e-10,1.5211337744958087e-09,2.800470300101665e-09,4.220400251497836e-09,4.203202008667972e-09,2.4332131864923667e-09,2.1269126460055077e-09
2.4389095187871135e-09,1.6010269776600694e-09,6.680419550875172e-10,3.688743754892698e-10,1.5203320824497268e-09,2.7984699002558955e-09,4.217568072562017e-09,4.198670966459872e-09,2.434687340624464e-09,2.1269569439041902e-09
2.439169088930271e-09,1.6013071979514848e-09,6.680931363689524e-10,3.682675275840097e-10,1.518758896423833e-09,2.796228248946875e-09,4.221296645567918e-09,4.199800618387428e-09,2.4340395254895952e-09,2.1270019079366875e-09
2.4392460273858774e-09,1.601181964794307e-09,6.683995579237489e-10,3.67198937922808e-10,1.5171718326101313e-09,2.799502407668797e-09,4.220663707421579e-09,4.198962288981534e-09,2.4252400088187187e-09,2.1269642713761527e-09
2.4403800091832295e-09,1.6028018912095376e-09,6.707899791180694e-10,3.642196544362264e-10,1.517941328188499e-09,2.7968986016091435e-09,4.219019911211319e-09,4.1944165918295084e-09,2.4411224153197963e-09,2.1267716476813803e-09
2.4398123521507387e-09,1.602650012699769e-09,6.708825717183231e-10,3.674214266169429e-10,1.5186972790459663e-09,2.7987490103242862e-09,4.226239136428944e-09,4.203352443887809e-09,2.4219828365090734e-09,2.126886999853639e-09
2.4407575960339045e-09,1.6039104488996259e-09,6.696070364853313e-10,3.6656910840093815e-10,1.518569492375832e-09,2.802789556000107e-09,4.216991089656119e-09,4.19008039376223e-09,2.4257581499043113e-09,2.126722353779087e-09
2.441776447703603e-09,1.6028762761521875e-09,6.702952637382964e-10,3.664676340164874e-10,1.5218444282538712e-09,2.795301767832825e-09,4.2277459311179655e-09,4.193135061392184e-09,2.42691722274202e-09,2.126573805938392e-09
2.4409356758070544e-09,1.6034321648206173e-09,6.703749777514645e-10,3.691229544244834e-10,1.5157822774725105e-09,2.804016352442318e-09,4.225273575464428e-09,4.194067648732869e-09,2.425876943767946e-09,2.1264088267969328e-09
2.4413836507974906e-09,1.6034944483322988e-09,6.682219222398089e-10,3.642155466110353e-10,1.5228437399983363e-09,2.802017062819573e-09,4.224520844253732e-09,4.193220437542777e-09,2.4282534871744588e-09,2.126278042524632e-09
2.4414321675436668e-09,1.6017466242246314e-09,6.721938561327079e-10,3.699395234590952e-10,1.5212285875421117e-09,2.8014129904718743e-09,4.225212846264981e-09,4.1951405682638665e-09,2.427904322033214e-09,2.1261415961149055e-09
2.440014079674313e-09,1.6049617190816434e-09,6.675542341127993e-10,3.6863356811522863e-10,1.5207426429242332e-09,2.801976761723779e-09,4.223662752877999e-09,4.194852687433581e-09,2.4280152333133742e-09,2.1260062599282037e-09
2.442767099708476e-09,1.60136559568258e-09,6.687933540305835e-10,3.680380444848197e-10,1.5209755677147996e-09,2.8004720764585045e-09,4.2236186770239215e-09,4.195251035454817e-09,2.429460188579924e-09,2.1258443894112133e-09
2.439247359653507e-09,1.6016997728129923e-09,6.685287878838153e-10,3.690571181991231e-10,1.5206780279442e-09,2.801460396995026e-09,4.224434912991626e-09,4.195155556274699e-09,2.427660850123914e-09,2.1258453886119355e-09
1.0286227314360019e-08,1.221725021149922e-08,5.998011021191019e-08,7.138395796690844e-08,7.276792401977872e-08,9.690783575599937e-08,1.0447456144646594e-07,1.2373856905778524e-07,1.1531899357652975e-07,1.1999999999234845e-07
1.2217249933943464e-08,9.980110127205677e-09,2.1383958159759686e-08,2.276792404609651e-08,5.6907835721542455e-08,5.4474561528294885e-08,8.000000001340268e-08,8.391675632157813e-08,9.000000000813912e-08,1.299999999870849e-07
9.980110515783736e-09,1.1383957776445186e-08,1.2767923995848918e-08,4.6907835782317164e-08,4.4474561644580746e-08,6.373856903385544e-08,7.391675638235284e-08,6.612005631900786e-08,7.274473456941877e-08,7.000000001866624e-08
1.1383958165023245e-08,2.276792404609651e-08,5.690783583256476e-08,6.00000000239298e-08,7.373856902859188e-08,8.391675648811159e-08,8.721594063620941e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.0999999999761201e-07
1.2767924661982732e-08,3.690783556553612e-08,4.44745617000919e-08,6.37385693114112e-08,6.39167562765941e-08,7.721594064147297e-08,9.000000000813912e-08,1.0426453866951846e-07,9.920840038368794e-08,1.3999999998182133e-07
6.907835914393701e-09,1.4474561382815665e-08,2.9999999984209325e-08,3.9999999978945766e-08,4.721594049073019e-08,6.00000000239298e-08,7.000000001866624e-08,8.470832568718833e-08,9.000000000813912e-08,1.1999999999234845e-07
4.4745613880792234e-09,1.9999999989472883e-08,2.9999999984209325e-08,3.721594060701605e-08,4.999999997368221e-08,6.42645389126173e-08,8.000000001340268e-08,9.504573167395947e-08,1.0000000000287557e-07,1.299999999870849e-07
9.999999994736442e-09,1.3916756302911892e-08,2.7215940390235005e-08,3.9999999978945766e-08,5.426453869583625e-08,6.470832580873775e-08,8.000000001340268e-08,1.0535914707343608e-07,1.0000000000287557e-07,1.299999999870849e-07
1e-30,2.7840595384631683e-09,4.999999997368221e-08,5.426453897339201e-08,7.470832585898535e-08,9.504573178498177e-08,1.0999999999761201e-07,1.3516166080806968e-07,1.6595621732395927e-07,1.900000000110147e-07
2.784059427440866e-09,4.999999997368221e-08,5.426453908441431e-08,7.470832585898535e-08,9.000000000813912e-08,1.1535914695715022e-07,1.3999999998182133e-07,1.7007319746964455e-07,1.900000000110147e-07,2.2999999998996046e-07
9.999999994736442e-09,2.4264538600604624e-08,3.470832582452843e-08,5.5045731972569456e-08,8.000000001340268e-08,1.0000000000287557e-07,1.3227618544942032e-07,1.6000000002680537e-07,1.900000000110147e-07,2.2999999998996046e-07
1.426453893893509e-08,2.4708325607747383e-08,4.504573181129956e-08,6.535914698346801e-08,1.0000000000287557e-07,1.299999999870849e-07,1.6000000002680537e-07,1.781760690100498e-07,2.1999999999522402e-07,2.1999999999522402e-07
1e-30,1.504573199362369e-08,4.5359146938483974e-08,7.000000001866624e-08,1.0000000000287557e-07,1.299999999870849e-07,1.6000000002680537e-07,1.7662244422567142e-07,1.700000000215418e-07,2.1000000000048757e-07
1e-30,2.5359147115544545e-08,4.999999997368221e-08,8.000000001340268e-08,1.0999999999761201e-07,1.3999999998182133e-07,1.5380020623734225e-07,1.5413070736380874e-07,1.899999998999924e-07,1.900000000110147e-07
4.64085286866478e-09,2.9999999984209325e-08,5.7656792173954585e-08,9.000000000813912e-08,1.1018487494629525e-07,1.3380020619235822e-07,1.350855779458371e-07,1.740575442665815e-07,1.8000000001627825e-07,1.8000000001627825e-07
9.999999994736442e-09,3.9999999978945766e-08,7.000000001866624e-08,1.0000000000287557e-07,1.0159168983836508e-07,9.508557846649168e-08,1.3456790293187026e-07,1.3855409014551512e-07,1.3999999998182133e-07,1.6000000002680537e-07
2.8005188335011866e-08,5.892672350071848e-08,9.000000000813912e-08,1.1380020614737418e-07,1.0508557796162776e-07,1.415964458462149e-07,1.4335318032632216e-07,1.528334524492081e-07,1.700000000215418e-07,2.0000000000575113e-07
2.7929722923314415e-08,5.703519895261522e-08,9.000000000813912e-08,9.508557802240247e-08,1.315964459069896e-07,1.352017214850676e-07,1.37707595215808e-07,1.6268008767861275e-07,1.900000000110147e-07,2.399999999846969e-07
2.4410680143915897e-09,1.6043892880901467e-09,6.721712075830055e-10,3.6452418861188107e-10,1.515777836580412e-09,2.7967420601626714e-09,4.2200526406688255e-09,4.20062529205012e-09,2.43583997416863e-09,2.1264873195647738e-09
2.4421594746470987e-09,1.6049488404945578e-09,6.719467204874263e-10,3.642119938973565e-10,1.5169526745850703e-09,2.797788556385683e-09,4.21921109161616e-09,4.201291314842592e-09,2.4313360214023305e-09,2.1264030536372047e-09
2.4426118905296335e-09,1.6047635442717478e-09,6.721967427125719e-10,3.651665636539292e-10,1.5178032164442357e-09,2.797110876251452e-09,4.218675186962173e-09,4.197639569269995e-09,2.4308585144794392e-09,2.126311682282278e-09
2.439146773447476e-09,1.6012852155355972e-09,6.673317454186645e-10,3.704010431704319e-10,1.5223056148983005e-09,2.8022879572375814e-09,4.2278700540521186e-09,4.190323976693833e-09,2.4066162396252366e-09,2.1269065397788722e-09
2.4413882027118916e-09,1.6029647609272502e-09,6.693370302457424e-10,3.67108676790906e-10,1.5187896496016151e-09,2.8011691854956666e-09,4.224275707009895e-09,4.181263779656774e-09,2.448199865057177e-09,2.1265261773706357e-09
2.43717224179818e-09,1.5983926404672388e-09,6.651195150197964e-10,3.71911168528527e-10,1.5263815766886069e-09,2.8077025149286783e-09,4.242110329677473e-09,4.20328938322001e-09,2.4220291328092003e-09,2.1275151640409717e-09
2.437310242520141e-09,1.5992426272148919e-09,6.659713891465913e-10,3.727930186769868e-10,1.5258206920165662e-09,2.8156438292015196e-09,4.217041937870647e-09,4.190120028724209e-09,2.4246874508193628e-09,2.1273408590261056e-09
2.437995805237847e-09,1.5999307434455545e-09,6.652534079165662e-10,3.7234137995056926e-10,1.5322569879572256e-09,2.795342735062434e-09,4.227714400784066e-09,4.192267644143044e-09,2.4097763784425297e-09,2.126944620428617e-09
2.438553692307721e-09,1.5993465440899968e-09,6.656181161801555e-10,3.775558754526287e-10,1.5158154731409468e-09,2.8039899291343318e-09,4.225975236415991e-09,4.1801875294567026e-09,2.4387393215974384e-09,2.1269738192941645e-09
2.4379275265218325e-09,1.599475996094668e-09,6.612073111256223e-10,3.6444636197785485e-10,1.5230485761463797e-09,2.8028376286570733e-09,4.2360465135615755e-09,4.203331904761853e-09,2.4282930111141354e-09,2.126896436749348e-09
2.4381867635980825e-09,1.5960724963903772e-09,6.720168865825826e-10,3.7009451059333287e-10,1.5218810656136839e-09,2.8107352001427444e-09,4.217007631979186e-09,4.195191416478394e-09,2.4299070533473355e-09,2.126793408052663e-09
2.4354308569840555e-09,1.6048273820956638e-09,6.674406582973802e-10,3.6914948875477194e-10,1.5282790588599937e-09,2.7953150905091206e-09,4.2236035779907866e-09,4.196498037956076e-09,2.429743184428901e-09,2.1266872707315088e-09
2.442520075085497e-09,1.6011175718588788e-09,6.68202493336878e-10,3.7433467436898127e-10,1.5157930466358494e-09,2.8006622576626228e-09,4.22254964327351e-09,4.1963594821226025e-09,2.432508749983242e-09,2.126621767573056e-09
2.4395122588671825e-09,1.6017326354145212e-09,6.63999633054857e-10,3.642243173729298e-10,1.5201272463016835e-09,2.799812826026482e-09,4.222667548958725e-09,4.198596248450315e-09,2.4323897340750023e-09,2.126554599080066e-09
2.4400079734476776e-09,1.5983265821972736e-09,6.721867507053503e-10,3.6773817324586844e-10,1.5194420166508849e-09,2.7999100815634392e-09,4.2208594397408206e-09,4.1984948850881665e-09,2.437099744234672e-09,2.1265571525930227e-09
2.4372436291386634e-09,1.6049560569442178e-09,6.693365861565326e-10,3.6718750262565436e-10,1.519526060533849e-09,2.7984509154421744e-09,4.220947147359766e-09,4.202302061884211e-09,2.438915847058354e-09,2.1265875727038974e-09
2.442421709325515e-09,1.6024348514775966e-09,6.695467513750941e-10,3.675175719308754e-10,1.5186361057573095e-09,2.7988448225713114e-09,4.218222993124243e-09,4.2033746483483014e-09,2.4409865240215822e-09,2.126709364169699e-09
2.4395694353529507e-09,1.6017044357496957e-09,6.68279320770182e-10,3.6790848145784594e-10,1.5201900849248773e-09,2.7980107120129105e-09,4.218878690842587e-09,4.20335788398063e-09,2.435187385074755e-09,2.1270023520258974e-09
2.439989099656259e-09,1.6018033566211898e-09,6.692130183338918e-10,3.677785853639648e-10,1.5179700829648368e-09,2.796828435513987e-09,4.216986648764021e-09,4.200775616247654e-09,2.4429606115816682e-09,2.1270938344031265e-09
2.438281465622083e-09,1.6005690106624115e-09,6.671082575238074e-10,3.6843628148375274e-10,1.5197407776668115e-09,2.7983267925080213e-09,4.22244506026459e-09,4.203332126806458e-09,2.4190469627427547e-09,2.1273970363111516e-09
2.4390747199731777e-09,1.6008530057121106e-09,6.687861375809234e-10,3.6741354403346804e-10,1.5182258783497105e-09,2.7997159035564323e-09,4.2170075209568836e-09,4.187705737734859e-09,2.417695599277181e-09,2.1271178152204584e-09
2.4393003172917815e-09,1.602211252560437e-09,6.696103671544051e-10,3.6618963417112127e-10,1.5193555302772666e-09,2.795314979486818e-09,4.2296708357980606e-09,4.186604063427524e-09,2.424119793786872e-09,2.126931963886136e-09
2.4403979947962284e-09,1.602877608419817e-09,6.706007971146732e-10,3.671053461218321e-10,1.5157930466358494e-09,2.805574217390472e-09,4.230562455909137e-09,4.191802127628819e-09,2.4248546504068713e-09,2.1267553274029183e-09
2.440935786829357e-09,1.6036769689975472e-09,6.698553933759399e-10,3.642243173729298e-10,1.5241058415327302e-09,2.8063011914269964e-09,4.226357486203369e-09,4.192394542634759e-09,2.426893019880083e-09,2.126607889785248e-09
2.441579605161337e-09,1.6030697880253797e-09,6.721867507053503e-10,3.7096237193168236e-10,1.5246990336947874e-09,2.802899468079545e-09,4.225884975284089e-09,4.1940400041795556e-09,2.424716982751818e-09,2.1264277005883514e-09
2.4410862220491936e-09,1.6049560569442178e-09,6.667266738702438e-10,3.7144520792509184e-10,1.5219460136606244e-09,2.802520215894333e-09,4.224553928899866e-09,4.192273084235865e-09,2.4286139765905546e-09,2.126304021743408e-09
2.443729663070826e-09,1.6017704940196609e-09,6.677102204477592e-10,3.6768632583061844e-10,1.5199417280342686e-09,2.7995555873516764e-09,4.223888461218905e-09,4.197759917445865e-09,2.4296794576272873e-09,2.1258430571435838e-09
2.4396560327488714e-09,1.6009059633503853e-09,6.689101494927741e-10,3.6811287351667943e-10,1.519817716122418e-09,2.8015484376808786e-09,4.222256322350404e-09,4.195497949055493e-09,2.429310419493902e-09,2.125843834299701e-09
2.438866664178363e-09,1.6017792647815554e-09,6.684539588519556e-10,3.681351889994744e-10,1.5215682047653445e-09,2.8003777075014114e-09,4.224256500151569e-09,4.19501267057143e-09,2.4274168231031013e-09,2.125844833500423e-09
2.4396334952214715e-09,1.6014789494533943e-09,6.685118014715385e-10,3.694683448074443e-10,1.5205265935236412e-09,2.8018933839746296e-09,4.224534499996935e-09,4.193605684932322e-09,2.4287077904361354e-09,2.1258456106565404e-09
9.308545101394117e-09,1.1682937006707306e-08,1.767168744670755e-08,2.0428977620667865e-08,2.1355999246797097e-08,4.6230284433956825e-08,4.999999997368221e-08,5.378659201360492e-08,1.0000000000287557e-07,1.3999999998182133e-07
1.1682937395285364e-08,7.671687396459959e-09,2.0428977565156714e-08,2.135599896924134e-08,4.623028454497913e-08,4.3919205217068935e-08,4.999999997368221e-08,5.465237518098576e-08,4.999999997368221e-08,9.000000000813912e-08
7.671686674814993e-09,2.042897734311211e-08,2.135599896924134e-08,3.623028460575384e-08,4.3919205217068935e-08,4.378659235193538e-08,4.465237524176047e-08,4.364173045168229e-08,7.494873105473587e-08,1.0999999999761201e-07
1.0428977681442575e-08,3.1355999130511236e-08,5.623028453971557e-08,4.999999997368221e-08,5.378659201360492e-08,6.00000000239298e-08,7.876281393759399e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.6000000002680537e-07
1.135599903001605e-08,3.623028432819808e-08,3.3919205222332494e-08,3.3786592135154336e-08,3.9999999978945766e-08,5.8762813948121106e-08,8.000000001340268e-08,1.0521570076305053e-07,1.0170867725811661e-07,1.299999999870849e-07
2.623028427795049e-08,2.39192050610626e-08,2.9999999984209325e-08,2.9999999984209325e-08,7.876281388208284e-08,1.0999999999761201e-07,1.299999999870849e-07,1.5554779381199424e-07,1.5757286742079657e-07,1.700000000215418e-07
3.919205071589715e-09,1e-30,9.999999994736442e-09,2.8762814019422933e-08,4.999999997368221e-08,9.118033866828412e-08,1.1999999999234845e-07,1.460428828425897e-07,1.4999999997655777e-07,1.700000000215418e-07
9.999999994736442e-09,1.9999999989472883e-08,3.876281390313707e-08,6.00000000239298e-08,9.118033911237333e-08,1.299999999870849e-07,1.5604288261528154e-07,1.8608683799437031e-07,1.8000000001627825e-07,2.1000000000048757e-07
1e-30,3.876281390313707e-08,8.000000001340268e-08,9.521570071280294e-08,1.2554779382778491e-07,1.4604288278707855e-07,1.8000000001627825e-07,2.1455424975558302e-07,2.362211943829351e-07,2.599999999741698e-07
1.2371860758086939e-09,3.9999999978945766e-08,7.11803416764134e-08,1.0999999999761201e-07,1.360428826813198e-07,1.6608683800489743e-07,2.0000000000575113e-07,2.2999999998996046e-07,2.6638716810190033e-07,2.9000000001389026e-07
9.999999994736442e-09,5.1180324145416733e-08,8.554779373781685e-08,1.0604288225302128e-07,1.3999999998182133e-07,1.700000000215418e-07,2.1000000000048757e-07,2.406930543763508e-07,2.700000000244174e-07,3.000000000086267e-07
1e-30,2.554779393593165e-08,5.604288288996173e-08,8.000000001340268e-08,1.1999999999234845e-07,1.3999999998182133e-07,1.700000000215418e-07,1.9725290434369214e-07,2.2999999998996046e-07,2.2999999998996046e-07
4.452206103788825e-09,2.6042882739218953e-08,6.00000000239298e-08,8.164623899187262e-08,1.0999999999761201e-07,1.299999999870849e-07,1.6504573152609225e-07,1.8638887022692785e-07,1.8000000001627825e-07,2.1999999999522402e-07
3.95711718947922e-09,2.9999999984209325e-08,6.16462397240447e-08,8.000000001340268e-08,1.0000000000287557e-07,1.3504573181943869e-07,1.538324150840431e-07,1.6209451442206202e-07,2.0000000000575113e-07,2.1000000000048757e-07
1e-30,2.9999999984209325e-08,7.000000001866624e-08,1.0000000000287557e-07,1.3504573181943869e-07,1.5383241525057656e-07,1.6000000002680537e-07,1.9872895307138094e-07,2.0000000000575113e-07,2.0000000000575113e-07
2.749565325421699e-08,6.078783026941537e-08,1.0000000000287557e-07,1.250457317691911e-07,1.538324151950654e-07,1.5457683355535323e-07,1.900000000110147e-07,2.101998654024939e-07,2.1000000000048757e-07,2.1999999999522402e-07
1.7742155800082315e-08,5.956690879438398e-08,8.000000001340268e-08,1.0383241516587205e-07,1.061795854573333e-07,1.4999176523033952e-07,1.53315317719116e-07,1.5258407803919738e-07,1.700000000215418e-07,1.900000000110147e-07
2.6711151124292343e-08,5.725290375124814e-08,9.000000000813912e-08,9.457683336488998e-08,1.3999176490253618e-07,1.5126313274160808e-07,1.510382551805911e-07,1.611849076987859e-07,1.8000000001627825e-07,2.1000000000048757e-07
2.4414621435653316e-09,1.604784971576123e-09,6.721597722858519e-10,3.6423664084850316e-10,1.5157748389782455e-09,2.7964476290165408e-09,4.220199856241891e-09,4.201113901203257e-09,2.436303048192201e-09,2.1263895089163043e-09
2.442477886610561e-09,1.6049414020002928e-09,6.721800893672025e-10,3.642095514067023e-10,1.5167130884563562e-09,2.7979072392270155e-09,4.218814075862554e-09,4.2016653489795885e-09,2.434458301614484e-09,2.1263504290658375e-09
2.4426027867008315e-09,1.6049540585427735e-09,6.721987411140162e-10,3.6497260769152717e-10,1.517899805847378e-09,2.7967884674851007e-09,4.218372207098753e-09,4.200167103007857e-09,2.4342270421584544e-09,2.126308351613204e-09
2.4426126676857507e-09,1.604965715884532e-09,6.715781264432508e-10,3.6593739149992643e-10,1.5169960843053332e-09,2.7964346394071526e-09,4.219590898912884e-09,4.199976810781436e-09,2.4351161087565742e-09,2.126279707859169e-09
2.4396996645137392e-09,1.6012158265965581e-09,6.671883046038829e-10,3.692142147571076e-10,1.5211641946066834e-09,2.8023712239644283e-09,4.225245042732695e-09,4.194586677996881e-09,2.4140992538335126e-09,2.126862352902492e-09
2.4392964315111954e-09,1.6005828884502193e-09,6.677827180112672e-10,3.6897940258739936e-10,1.5219626670059938e-09,2.802493792586347e-09,4.224657956797273e-09,4.183066226737253e-09,2.4306268109342e-09,2.1268645733485414e-09
2.441051250023918e-09,1.6035841543526885e-09,6.707719935050704e-10,3.665168168964783e-10,1.5186051305349224e-09,2.7981796879572585e-09,4.229724792637057e-09,4.20119561361787e-09,2.4482220695176693e-09,2.1264118243990993e-09
2.437674395672218e-09,1.5995568203308608e-09,6.656011297678788e-10,3.71760178197178e-10,1.5239578488035477e-09,2.812114652250841e-09,4.22596169169509e-09,4.203307368833009e-09,2.4044639612696983e-09,2.1271389094579263e-09
2.4380095720033523e-09,1.5993625313015514e-09,6.657930873288365e-10,3.7116376638834936e-10,1.5297636490885225e-09,2.8029768506243613e-09,4.217482474366818e-09,4.175381929094613e-09,2.4174888757499957e-09,2.126930964685414e-09
2.4373204565719675e-09,1.5989302104557623e-09,6.65621113782322e-10,3.765940892463959e-10,1.5231723660136254e-09,2.7970049609749026e-09,4.241105022728675e-09,4.184824042852142e-09,2.4230348838472082e-09,2.126970599647393e-09
2.437026802581954e-09,1.5988537160893657e-09,6.61292465231611e-10,3.711760898639227e-10,1.5182489709886227e-09,2.8160432874457797e-09,4.233346229121082e-09,4.1894331337388735e-09,2.4232725825967805e-09,2.1269961347769595e-09
2.4365568451756303e-09,1.5948962150957868e-09,6.651790229739163e-10,3.6774649991855313e-10,1.534289251203802e-09,2.8104493177139034e-09,4.230378047864747e-09,4.188772995128431e-09,2.419389799612759e-09,2.1270928352024043e-09
2.4339318338562066e-09,1.5986862944572522e-09,6.68671784609387e-10,3.799451864239245e-10,1.5288756927134273e-09,2.807064469756426e-09,4.2298222702186195e-09,4.1868402078648614e-09,2.4239785734181396e-09,2.127075737767825e-09
2.4369058992945725e-09,1.6014078951798183e-09,6.586716727596809e-10,3.7569269917270276e-10,1.5262808794602734e-09,2.8067779211937705e-09,4.231572092727731e-09,4.190356506228454e-09,2.4239317220065004e-09,2.1270882832880034e-09
2.439636048734428e-09,1.593892906548433e-09,6.627656201629861e-10,3.72869402021081e-10,1.5252470397797424e-09,2.8073038338405354e-09,4.227733718664695e-09,4.1914187676184156e-09,2.428675038856909e-09,2.127005127583459e-09
2.4335744530645798e-09,1.5972425604360296e-09,6.650872075297798e-10,3.7199276992083696e-10,1.5256299557009356e-09,2.8041459154692916e-09,4.22682100431615e-09,4.195318870081621e-09,2.4301564094386663e-09,2.1269341843321854e-09
2.436299495478522e-09,1.5991332702469663e-09,6.658108508972305e-10,3.722883112899922e-10,1.5230562366852496e-09,2.8033880772326825e-09,4.223639660239087e-09,4.196541225631734e-09,2.431943424419103e-09,2.1268854455414044e-09
2.437681834166483e-09,1.5995519353495524e-09,6.653855244564966e-10,3.7041003597693134e-10,1.522671544407217e-09,2.8010671559997036e-09,4.22293378044003e-09,4.197674874362178e-09,2.431196466368135e-09,2.1268727889989236e-09
2.4380595320394605e-09,1.5992502877537618e-09,6.669546026571993e-10,3.70045327713342e-10,1.520732761939314e-09,2.800429999005871e-09,4.22194279536825e-09,4.197150516027648e-09,2.4325527148150172e-09,2.1268679040176153e-09
2.4375689244848786e-09,1.6002476010967825e-09,6.669458318953048e-10,3.6881275811140313e-10,1.5205919856597916e-09,2.800044418549419e-09,4.22283097378795e-09,4.197734271293996e-09,2.4274438015225996e-09,2.1268650174377512e-09
2.438163559936868e-09,1.60000357407597e-09,6.676810215822115e-10,3.6899128197376285e-10,1.5206046422022723e-09,2.801124887596984e-09,4.222759364402862e-09,4.193149938380714e-09,2.4232996720385813e-09,2.12686812606222e-09
2.4377321272694985e-09,1.600339416540919e-09,6.672478125580028e-10,3.6932212843510115e-10,1.5218361015811865e-09,2.8014627284633775e-09,4.226912486693379e-09,4.1893042368457145e-09,2.4204458437537824e-09,2.126902653998286e-09
2.438047874697702e-09,1.6000371028113136e-09,6.670338725811575e-10,3.702597117793971e-10,1.5220430471529767e-09,2.8047527633745517e-09,4.229945282929748e-09,4.187083901818767e-09,2.4217430283357544e-09,2.1269430661163824e-09
2.4378409291259118e-09,1.599905874449803e-09,6.663212204216507e-10,3.7037539701856304e-10,1.5246502949040064e-09,2.807145071948014e-09,4.231672345866855e-09,4.188213997835533e-09,2.4223594241590263e-09,2.126980924721522e-09
2.4373452145454166e-09,1.5988960155866039e-09,6.657469020510121e-10,3.730212805308497e-10,1.5271814923778493e-09,2.809203425435669e-09,4.231489714179304e-09,4.187899249608051e-09,2.4180708546595042e-09,2.127078624347689e-09
2.4412659671568804e-09,1.6036952876774535e-09,6.694541587748404e-10,3.685715066481521e-10,1.5216260473849275e-09,2.8010316288629156e-09,4.222827421074271e-09,4.194331770790427e-09,2.4482166294248486e-09,2.1261277183270977e-09
2.43776510089333e-09,1.598488230669659e-09,6.639361282978484e-10,3.742074428103592e-10,1.5262681118954902e-09,2.8065282320355323e-09,4.231520689401691e-09,4.203302816918608e-09,2.419838662781615e-09,2.1270798455930162e-09
2.4373862927973278e-09,1.5982843937223379e-09,6.641102112681097e-10,3.7270153629975766e-10,1.5248701190628822e-09,2.8070674673585927e-09,4.217031168707308e-09,4.188342672684087e-09,2.4199826587079087e-09,2.12683159972471e-09
2.4372188711652143e-09,1.5984239487565333e-09,6.65328014903821e-10,3.7157110721608433e-10,1.5253097673806337e-09,2.7953340753228417e-09,4.229152361645561e-09,4.188455360321086e-09,2.4202535531259173e-09,2.126585352257848e-09
9.16304676579216e-09,1.3256823472307389e-08,1.9567999554048754e-08,2.3445601515792447e-08,2.1355999080263643e-08,2.665651432920413e-08,2.9999999984209325e-08,3.385101005060065e-08,3.9999999978945766e-08,8.000000001340268e-08
1.325682447150811e-08,1.956799933200415e-08,3.3445601399506586e-08,4.135599923626998e-08,3.6656514046384814e-08,4.4113995067984746e-08,3.9999999978945766e-08,5.4680142913543506e-08,4.999999997368221e-08,8.000000001340268e-08
9.567999392778859e-09,2.3445601404770144e-08,3.1355999019488934e-08,2.665651438471528e-08,2.4113994745444955e-08,3.38510101061118e-08,4.999999997368221e-08,6.654921991255947e-08,6.00000000239298e-08,8.000000001340268e-08
1.3445601354522552e-08,1.1355999307571807e-08,3.665651399087366e-08,3.4113995073248304e-08,3.38510101061118e-08,4.999999997368221e-08,6.00000000239298e-08,9.80049758569912e-08,1.0000000000287557e-07,1.0999999999761201e-07
1.3559991463019117e-09,2.6656514218181826e-08,2.411399496748956e-08,2.3851010000353057e-08,3.468014292407062e-08,5.6549220028845326e-08,9.000000000813912e-08,1.3824637717929633e-07,1.3999999998182133e-07,1.4999999997655777e-07
2.6656514218181826e-08,2.411399496748956e-08,2.385101016688651e-08,2.9999999984209325e-08,5.654922025088993e-08,8.80049758067436e-08,1.0542490691545225e-07,1.0874910344460531e-07,1.1999999999234845e-07,1.1999999999234845e-07
4.1139950335278286e-09,3.851010066391325e-09,1.468014293459774e-08,3.6549220094883594e-08,6.800497587278187e-08,1.182463771343123e-07,1.397858064855484e-07,1.3990559760701515e-07,1.3999999998182133e-07,1.4999999997655777e-07
1.385101022766122e-08,1.1347906170300348e-08,1.654921999438841e-08,1.800497573256621e-08,1.2989354813974785e-08,1.1203711736129662e-08,9.830867231386264e-09,1.141077443644889e-08,9.999999994736442e-09,1.9999999989472883e-08
1.4680143156642345e-08,5.6549219917823024e-08,8.8004975584699e-08,1.3824637729031863e-07,1.3874910331779233e-07,1.3990559760701515e-07,1.4071783754898703e-07,1.313401020719418e-07,1.299999999870849e-07,1.3999999998182133e-07
1e-30,3.8004975833061394e-08,8.824637720561412e-08,8.874910345513243e-08,9.000000000813912e-08,9.000000000813912e-08,9.000000000813912e-08,9.000000000813912e-08,1.0000000000287557e-07,1.0000000000287557e-07
1e-30,4.8246377171157206e-08,4.874910353169781e-08,4.990559782092063e-08,4.999999997368221e-08,4.999999997368221e-08,4.999999997368221e-08,5.3034209468449944e-08,4.999999997368221e-08,6.00000000239298e-08
1e-30,1.2508966085178486e-09,9.440220827272583e-11,7.178375671657022e-10,1e-30,1e-30,1.0712612186214443e-08,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08
1e-30,9.440237480617952e-11,7.178373451210973e-10,1.340102084856909e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,8.40475233854221e-09,9.999999994736442e-09,2.9999999984209325e-08
1e-30,7.17837511654551e-10,1.3401021403680602e-09,1e-30,1e-30,1e-30,1e-30,3.0113950777455045e-09,1.9999999989472883e-08,3.9999999978945766e-08
7.178374561433998e-10,1.3401021403680602e-09,1e-30,9.058120920002466e-10,1e-30,7.252262124168851e-10,1.8433040649412646e-09,1e-30,2.641606122733009e-08,6.00000000239298e-08
1.3401022513903627e-09,1e-30,1.5449387325006114e-09,9.999999994736442e-09,9.999999994736442e-09,8.43178665776989e-09,9.999999994736442e-09,4.844095158329509e-08,8.000000001340268e-08,7.000000001866624e-08
1e-30,1e-30,1e-30,1e-30,1e-30,6.04288274974607e-09,2.9999999984209325e-08,6.00000000239298e-08,7.438453414332358e-08,7.000000001866624e-08
9.999999994736442e-09,1.0840896347286133e-08,9.999999994736442e-09,8.431786380214135e-09,1.6042882744482512e-08,4.999999997368221e-08,7.000000001866624e-08,8.669235623814942e-08,8.000000001340268e-08,1.1999999999234845e-07
9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,4.641606116129182e-08,7.39688885142975e-08,8.000000001340268e-08,8.159520098471873e-08,1.0999999999761201e-07,1.299999999870849e-07
9.999999994736442e-09,1.3011395072481946e-08,9.999999994736442e-09,4.641606116129182e-08,7.000000001866624e-08,8.381535027135456e-08,8.000000001340268e-08,1.163752137989249e-07,1.300000000981072e-07,1.299999999870849e-07
9.999999994736442e-09,9.999999994736442e-09,4.641606149435873e-08,7.39688884032752e-08,8.000000001340268e-08,7.785588612696515e-08,8.000000001340268e-08,8.928671135777222e-08,1.0000000000287557e-07,1.0000000000287557e-07
1.7315063216560844e-08,4.844095174982854e-08,8.000000001340268e-08,8.381535021584341e-08,8.532992656906657e-08,8.778179549917553e-08,9.99199173956633e-08,1.1104329616928865e-07,1.1000000033067892e-07,1.1999999999234845e-07
9.999999994736442e-09,3.648915869458591e-08,4.999999997368221e-08,4.532992642358735e-08,4.778179568676322e-08,6.00000000239298e-08,7.058148848715362e-08,7.282246827777783e-08,8.000000001340268e-08,8.000000001340268e-08
2.4438896462086745e-09,1.5887978710438233e-09,6.721058154468551e-10,3.753702904063516e-10,1.5287436871957993e-09,2.8104955029917278e-09,4.233672856734927e-09,4.18451917560958e-09,2.4176116664165193e-09,2.1281197915001826e-09
2.429529133429753e-09,1.604890553785765e-09,6.631557525338394e-10,3.7471981073622374e-10,1.5280980925069798e-09,2.8088280590310433e-09,4.232266759274239e-09,4.186521906923701e-09,2.4211057603196195e-09,2.1279017436981462e-09
2.4444132273870878e-09,1.5996992619449202e-09,6.659686135890297e-10,3.7165748256740017e-10,1.5239263184696483e-09,2.8045518130070946e-09,4.227160621539383e-09,4.193221103676592e-09,2.4251702868127722e-09,2.12715711711553e-09
2.4424748890083947e-09,1.60449808994656e-09,6.712493894056593e-10,3.6516789592155874e-10,1.5170058542679499e-09,2.7965757487535825e-09,4.217465932043751e-09,4.201253567259755e-09,2.4355403249742835e-09,2.1258425020320715e-09
2.4421606958924258e-09,1.6041075134864968e-09,6.713197775454205e-10,3.6532454839033335e-10,1.5169484557375768e-09,2.7958376724868117e-09,4.2188620374972174e-09,4.200868208847908e-09,2.4356390238011727e-09,2.1258425020320715e-09
2.441857605006703e-09,1.6041767914032334e-09,6.712077560422358e-10,3.6526182078944203e-10,1.5163315048027926e-09,2.7969497828905787e-09,4.21915069548362e-09,4.200973680035247e-09,2.43589137749467e-09,2.1258425020320715e-09
2.4419013477938734e-09,1.6040710981712891e-09,6.712425060229066e-10,3.6478098319747687e-10,1.5172521017348117e-09,2.7972063554315696e-09,4.21909207570792e-09,4.2011528700314216e-09,2.435608825734903e-09,2.125842613054374e-09
2.436132851002526e-09,1.5977859035842812e-09,6.646166950119436e-10,3.7332059665828865e-10,1.5261212293893323e-09,2.8067805857290296e-09,4.229640415687186e-09,4.18904255727881e-09,2.4021730160583843e-09,2.127141462970883e-09
2.4359925188122133e-09,1.597920018525656e-09,6.638107841183682e-10,3.737122833413764e-10,1.5263313946078938e-09,2.806940568866878e-09,4.230132355509397e-09,4.172308609717845e-09,2.4217122751579723e-09,2.1271797656652325e-09
2.4362775130626346e-09,1.597465382197072e-09,6.637119742691766e-10,3.7363934168865853e-10,1.526190063216859e-09,2.80703849053765e-09,4.2433533353758435e-09,4.188506763647126e-09,2.423086176150946e-09,2.1271826522450965e-09
2.4363141504224473e-09,1.5978348644196672e-09,6.642714156512852e-10,3.729700992494145e-10,1.5256533814067552e-09,2.817061584003966e-09,4.229470107475208e-09,4.19046586319638e-09,2.4265570663928315e-09,2.1271092665031688e-09
2.4368442819167058e-09,1.5985452961331248e-09,6.650996420276556e-10,3.7221736803871863e-10,1.5334180591963786e-09,2.8054253364828696e-09,4.2274480582804586e-09,4.193760783088862e-09,2.4299551260043017e-09,2.127012344033119e-09
2.437556267942398e-09,1.5993637525468785e-09,6.658752438326587e-10,3.7832426080797177e-10,1.5237875405915702e-09,2.803559606689987e-09,4.22452706150267e-09,4.1967977981727245e-09,2.432368750859837e-09,2.1269078720465018e-09
2.4396353826006134e-09,1.6015679893399692e-09,6.626800219677875e-10,3.6857927820932446e-10,1.5201142566922954e-09,2.798792864133759e-09,4.219401938954093e-09,4.201716974350234e-09,2.4481943139420537e-09,2.126589127016132e-09
2.436040924536087e-09,1.593001619504264e-09,6.639304661604228e-10,3.729843101041297e-10,1.5244546736070674e-09,2.8037526744739694e-09,4.22553969592343e-09,4.203285275394819e-09,2.4234744211426573e-09,2.1275998740577506e-09
2.4329420700297533e-09,1.5982782874957024e-09,6.651000861168654e-10,3.7123282226048104e-10,1.5226235827725532e-09,2.802224452480573e-09,4.217045379562023e-09,4.191285651877763e-09,2.420707634342989e-09,2.1273677264233015e-09
2.437215429473838e-09,1.5992261959141274e-09,6.665176188747068e-10,3.69750563500304e-10,1.5213855730777937e-09,2.795345621642298e-09,4.2267670474771535e-09,4.189044111591045e-09,2.422385514400105e-09,2.1271584493831597e-09
2.437980706204712e-09,1.6003713909640283e-09,6.677161046297897e-10,3.687514738004438e-10,1.5158178046092985e-09,2.8032229870689207e-09,4.228587369148329e-09,4.190399027770297e-09,2.424860534588902e-09,2.126984255390596e-09
2.4389058550511322e-09,1.601338950329989e-09,6.68522459612575e-10,3.6424430138737307e-10,1.5222021421124055e-09,2.8047028033384436e-09,4.2274955758259125e-09,4.192398539437647e-09,2.4235661255644914e-09,2.126790077383589e-09
2.4396882292165856e-09,1.6019903181785367e-09,6.721705414491908e-10,3.694182737490337e-10,1.5234025152466302e-09,2.8038208421676813e-09,4.2258784249682435e-09,4.191346936188722e-09,2.42676889694593e-09,2.1266418626098016e-09
2.4402143639079554e-09,1.6049428452902248e-09,6.679768960182741e-10,3.7039249445314226e-10,1.5226928606892898e-09,2.80251377660079e-09,4.2267341848756246e-09,4.1939365313936605e-09,2.426629230889432e-09,2.1264906502338476e-09
2.44442144303747e-09,1.6035618388698936e-09,6.694275134222494e-10,3.6732850094978176e-10,1.5188674762356413e-09,2.8001352347928332e-09,4.221221816536058e-09,4.197619141166342e-09,2.431956858117701e-09,2.1258439453220035e-09
2.441107649353569e-09,1.6023020688038514e-09,6.692028042820652e-10,3.6723990515241667e-10,1.5202832326366433e-09,2.79938261460444e-09,4.222367233630564e-09,4.197347802659124e-09,2.429357937039356e-09,2.1258447224781207e-09
2.4399897657900738e-09,1.6020101911706774e-09,6.691548426474014e-10,3.685196592329021e-10,1.5198231562152387e-09,2.800476517350603e-09,4.222767358008639e-09,4.195037317522576e-09,2.427294809592695e-09,2.1258456106565404e-09
1.4017169147617636e-08,5.43095379779146e-09,3.338417059461918e-08,3.0657072047635126e-08,3.514756019562526e-08,7.567397347640892e-08,8.000000001340268e-08,8.186860478431868e-08,7.838377746871572e-08,8.000000001340268e-08
1.0428977348375668e-08,2.439868274084489e-08,3.065707182559052e-08,2.7553344161823645e-08,2.567397350272671e-08,2.404658849819441e-08,2.9999999984209325e-08,3.476593662954386e-08,7.000000001866624e-08,1.0000000000287557e-07
3.3841704438763998e-09,6.570720079146497e-10,1.7553344111576052e-08,2.567397355823786e-08,2.4046588276149805e-08,2.381548058760785e-08,3.9999999978945766e-08,5.626681010006962e-08,4.999999997368221e-08,7.000000001866624e-08
6.570723964927083e-10,1.7553343722997994e-08,2.567397344721556e-08,2.404658849819441e-08,2.381548058760785e-08,3.9999999978945766e-08,4.999999997368221e-08,8.794566314085372e-08,9.000000000813912e-08,1.0000000000287557e-07
1.75533439450426e-08,2.567397350272671e-08,2.404658849819441e-08,2.3815480643119002e-08,3.9999999978945766e-08,5.626681004455847e-08,6.284815667889632e-08,5.9278393638173554e-08,7.000000001866624e-08,8.000000001340268e-08
5.673973568764978e-09,1.4046588447946817e-08,1.3815480481849107e-08,1.476593680660443e-08,3.626680994406328e-08,7.000000001866624e-08,1.1927839366210335e-07,1.1999999999234845e-07,1.2079416772392548e-07,1.1999999999234845e-07
4.046588231165771e-09,3.815480598134968e-09,4.765936811867988e-09,2.6266810115860295e-08,6.00000000239298e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07
1.3815480648382561e-08,1.4765936751093278e-08,3.6266810110596737e-08,7.000000001866624e-08,8.281149732614068e-08,9.070708006930772e-08,9.000000000813912e-08,9.174250714671928e-08,1.0038911529841599e-07,1.0000000000287557e-07
4.7659367008456854e-09,1.62668099545904e-08,4.999999997368221e-08,7.281149955185029e-08,8.070707957497092e-08,8.000000001340268e-08,7.497737508632696e-08,7.292444503814721e-08,8.000000001340268e-08,8.000000001340268e-08
3.7331898683490294e-09,2.9999999984209325e-08,8.281149765920759e-08,8.070707996354898e-08,9.000000000813912e-08,9.000000000813912e-08,9.000000000813912e-08,9.000000000813912e-08,1.0381849396834397e-07,1.0999999999761201e-07
2.054337033818854e-09,5.28114970643756e-08,5.070707986831735e-08,4.999999997368221e-08,6.00000000239298e-08,6.00000000239298e-08,5.6463437425602336e-08,6.00000000239298e-08,6.00000000239298e-08,6.00000000239298e-08
7.216062192227923e-10,7.070800056574456e-10,1e-30,1e-30,9.999999994736442e-09,6.46343750743128e-09,9.999999994736442e-09,9.999999994736442e-09,4.469024483810813e-09,9.999999994736442e-09
7.070798391239919e-10,9.999999994736442e-09,1.1742507299850047e-08,9.999999994736442e-09,1.381849407122715e-08,9.999999994736442e-09,1.7865558588070485e-08,9.999999994736442e-09,1.2601716503635174e-08,9.999999994736442e-09
9.999999994736442e-09,1.1742507299850047e-08,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,7.86555842680059e-09,9.999999994736442e-09,5.042809614330679e-09,9.999999994736442e-09,9.999999994736442e-09
9.999999994736442e-09,9.999999994736442e-09,1.6463439056479956e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.8515665889395905e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08
2.92444501948097e-09,6.463437340897826e-09,1e-30,1e-30,4.4690246503442665e-09,1e-30,1e-30,1e-30,8.720518751559325e-11,9.999999994736442e-09
1e-30,1e-30,2.1344416789581544e-09,1e-30,1e-30,1e-30,1e-30,5.814904280310174e-09,9.999999994736442e-09,2.9999999984209325e-08
9.999999994736442e-09,7.865558315778287e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,1.1458373083694795e-08,2.9999999984209325e-08,6.00000000239298e-08
2.1344414014023982e-09,1e-30,1e-30,1e-30,1e-30,1e-30,1.1458373028183644e-08,2.9999999984209325e-08,4.999999997368221e-08,8.000000001340268e-08
9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,1.8078382291175643e-08,2.9999999984209325e-08,7.000000001866624e-08,1.0000000000287557e-07,1.299999999870849e-07,1.3999999998182133e-07
9.999999994736442e-09,1.4404194725869957e-08,9.999999994736442e-09,9.553000501760778e-09,1.145837152938256e-08,6.00000000239298e-08,8.000000001340268e-08,1.1469091382165786e-07,1.0868123989649092e-07,1.0999999999761201e-07
9.999999994736442e-09,8.81007611308604e-09,9.999999994736442e-09,1.145837469351818e-08,2.9999999984209325e-08,4.999999997368221e-08,9.000000000813912e-08,8.763598857708388e-08,9.000000000813912e-08,1.1999999999234845e-07
9.999999994736442e-09,1.8078384955710902e-08,2.9999999984209325e-08,7.000000001866624e-08,1.0000000000287557e-07,1.299999999870849e-07,1.299999999870849e-07,1.2997750381549267e-07,1.700000000215418e-07,1.8000000001627825e-07
8.07838090866042e-09,4.999999997368221e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.4999999997655777e-07,1.6000000002680537e-07,1.5997750352214624e-07,1.6000000002680537e-07,1.6000000002680537e-07,1.900000000110147e-07
1.1458374471473576e-08,2.9999999984209325e-08,4.999999997368221e-08,8.000000001340268e-08,9.000000000813912e-08,8.489044905912735e-08,9.000000000813912e-08,1.0817315604372268e-07,1.299999999870849e-07,1.6000000002680537e-07
1.9999999989472883e-08,3.9999999978945766e-08,7.000000001866624e-08,8.610066215553047e-08,9.000000000813912e-08,9.000000000813912e-08,9.504840836616069e-08,1.299999999870849e-07,1.4999999997655777e-07,1.4999999997655777e-07
2.9999999984209325e-08,6.00000000239298e-08,7.000000001866624e-08,6.489045023538864e-08,7.000000001866624e-08,7.817315628155797e-08,1.0999999999761201e-07,1.3174092838852403e-07,1.299999999870849e-07,1.299999999870849e-07
2.4443312929278704e-09,1.5885998072562302e-09,6.631495352849015e-10,3.725841857260548e-10,1.5470498215819362e-09,2.816458177790082e-09,4.223923877333391e-09,4.161557098925073e-09,2.406563504031567e-09,2.1289862095486e-09
2.432632317805883e-09,1.6012629000528023e-09,6.694431675668966e-10,3.85070642039409e-10,1.5279529863576613e-09,2.7954029091503685e-09,4.244723572632836e-09,4.184396495965359e-09,2.4161985745507764e-09,2.1276735928665858e-09
2.4396308306862124e-09,1.6027404958762759e-09,6.553064757497395e-10,3.7407144048984264e-10,1.5158641009094254e-09,2.8177684630037447e-09,4.232352690536345e-09,4.185388147170954e-09,2.416468025678853e-09,2.1273803829657822e-09
2.44012710037822e-09,1.5905131656168692e-09,6.633523730315005e-10,3.652388391728323e-10,1.5350466453512013e-09,2.8089329751068703e-09,4.232866612774444e-09,4.184142921026535e-09,2.419484168569852e-09,2.127349851832605e-09
2.42946451844972e-09,1.5961862942504013e-09,6.695691778801915e-10,3.818175775549548e-10,1.5290471111484294e-09,2.8106348359813182e-09,4.235302220045867e-09,4.184998347867008e-09,2.416730149334967e-09,2.1275179395985333e-09
2.4350172989073826e-09,1.60228397216855e-09,6.573211974725268e-10,3.7564618082797097e-10,1.5289676191798662e-09,2.810988553036964e-09,4.232809547310978e-09,4.184767643522491e-09,2.420706191053057e-09,2.1274445538566056e-09
2.440283197735482e-09,1.5927280605509964e-09,6.627246529333775e-10,3.7513259165677937e-10,1.5287543453368357e-09,2.808414389932068e-09,4.232380779178868e-09,4.188673852212332e-09,2.4243708152127397e-09,2.127321319100872e-09
2.433223844633403e-09,1.5978655065751468e-09,6.639844229994196e-10,3.7402192454294436e-10,1.5256279572994913e-09,2.806908594443769e-09,4.22793144938538e-09,4.193069558233731e-09,2.431124190849232e-09,2.1270810668383433e-09
2.437492430118482e-09,1.5989993773501965e-09,6.650130446317348e-10,3.713457319420854e-10,1.5242497264367216e-09,2.8031280630003153e-09,4.224170346844858e-09,4.1987578969227e-09,2.4481466853742972e-09,2.1270575301102213e-09
2.4339615878332665e-09,1.5948904419360588e-09,6.616872605391677e-10,3.763332978579115e-10,1.5279675302792839e-09,2.8076178049118994e-09,4.22793866583504e-09,4.203246306566655e-09,2.4057210668004814e-09,2.127810261320917e-09
2.434471735313082e-09,1.5964635169396502e-09,6.623889214907308e-10,3.740775467164781e-10,1.5257524133005518e-09,2.8041646782384078e-09,4.21707679887362e-09,4.176907819619657e-09,2.421880029856993e-09,2.127597320544794e-09
2.4357438288546973e-09,1.597029508637604e-09,6.642133509870973e-10,3.72285868799338e-10,1.5229584260367801e-09,2.7953709347272593e-09,4.2384142862061935e-09,4.1899926861432846e-09,2.4418664867909e-09,2.1276790329594064e-09
2.4348076888003334e-09,1.5969560118733739e-09,6.639415683906691e-10,3.7193714774730324e-10,1.5179627554928743e-09,2.8150182185271433e-09,4.230441219554848e-09,4.203264514224259e-09,2.4198775205874767e-09,2.1278765416354872e-09
2.4361466177680313e-09,1.5982888346144364e-09,6.659496287753086e-10,3.659733627259243e-10,1.5317463963882005e-09,2.8061929446820955e-09,4.217062032907393e-09,4.18837753368706e-09,2.419698996725117e-09,2.1276319595031623e-09
2.4372227569458005e-09,1.5999132019217654e-09,6.707775446201936e-10,3.7714142919753613e-10,1.5246018891801327e-09,2.7953591663631983e-09,4.229126493449087e-09,4.188226987444921e-09,2.422048783756736e-09,2.1274205730392737e-09
2.438537594073864e-09,1.603821409013051e-09,6.617294490141035e-10,3.7135605701621444e-10,1.5158286847949398e-09,2.8051345690727203e-09,4.229248951048703e-09,4.19012591290624e-09,2.422517075828523e-09,2.1272144046236008e-09
2.441699398225694e-09,1.5964909394483584e-09,6.664114815535527e-10,3.6425318317157007e-10,1.52375101425406e-09,2.805238152880918e-09,4.227715844073998e-09,4.190498836820211e-09,2.4232411632851836e-09,2.1270176731036372e-09
2.435760593222369e-09,1.6002810188098238e-09,6.721634360218331e-10,3.7067182656613795e-10,1.5238377226722832e-09,2.8039990329631337e-09,4.2274154177235346e-09,4.191082481064257e-09,2.423797718087428e-09,2.126827713944124e-09
2.43883047090776e-09,1.6049370721304967e-09,6.669622631960692e-10,3.707445461742509e-10,1.5228364125263738e-09,2.803759335812117e-09,4.226946903607143e-09,4.191531011166205e-09,2.425192047184055e-09,2.126657072665239e-09
2.4444510859922275e-09,1.6027800198159525e-09,6.691865950259057e-10,3.6739700171040113e-10,1.5198221570145165e-09,2.800247034251413e-09,4.2231047547858225e-09,4.1965280139777406e-09,2.4293113076723216e-09,2.1259616289626138e-09
2.4407953436167418e-09,1.6024654936330762e-09,6.69545530129767e-10,3.6756964139073034e-10,1.519882775191661e-09,2.8003613872229494e-09,4.222643124052183e-09,4.19587742328531e-09,2.428225731598843e-09,2.1258449445227257e-09
2.440085800081704e-09,1.6022516646785334e-09,6.688448683789261e-10,3.682423255213507e-10,1.5206670367362563e-09,2.8007572927535307e-09,4.224022354115675e-09,4.194046998584611e-09,2.4265750520058305e-09,2.125845943723448e-09
9.685747315302251e-09,1.4539485837516963e-08,2.870998794257673e-08,2.2854714121223196e-08,1.889201012295061e-08,3.559461325686186e-08,3.9999999978945766e-08,3.395523279214885e-08,3.9999999978945766e-08,8.000000001340268e-08
1.4539485837516963e-08,1.3432856937889426e-08,2.2854714010200894e-08,2.0748022744321304e-08,4.5594613362620606e-08,5.3884215200916685e-08,4.999999997368221e-08,4.508169881844992e-08,9.000000000813912e-08,1.1999999999234845e-07
8.709987675548092e-09,3.285471389391503e-08,5.8892010157407526e-08,7.559461306927417e-08,1.0388421534113235e-07,1.0395523269979279e-07,1.0999999999761201e-07,1.356261576934692e-07,1.6000000002680537e-07,1.8000000001627825e-07
2.8547141872614645e-09,2.8892010284220504e-08,3.559461303481726e-08,4.388421542822485e-08,4.395523278688529e-08,4.999999997368221e-08,7.000000001866624e-08,9.617599394662335e-08,1.0000000000287557e-07,1.1999999999234845e-07
2.88920101731982e-08,3.559461325686186e-08,4.38842153727137e-08,4.395523289790759e-08,4.999999997368221e-08,7.000000001866624e-08,9.61759938911122e-08,1.299999999870849e-07,1.6737901231689278e-07,1.900000000110147e-07
5.594613106119084e-09,1.3884215388504373e-08,1.3955232858187117e-08,1.9999999989472883e-08,4.562615807390813e-08,6.617599412894748e-08,1.0000000000287557e-07,1.424988257947568e-07,1.6000000002680537e-07,1.8000000001627825e-07
3.8842151717233264e-09,1e-30,1.4825207894642034e-08,3.562615807917169e-08,6.00000000239298e-08,8.771542409080624e-08,1.0999999999761201e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.6000000002680537e-07
9.999999994736442e-09,1.482520772810858e-08,3.562615807917169e-08,7.000000001866624e-08,9.771542341940886e-08,1.1999999999234845e-07,1.4999999997655777e-07,1.900000000110147e-07,2.2999999998996046e-07,2.4999999997943334e-07
4.825208010927895e-09,1.9999999989472883e-08,4.6175994083963445e-08,7.771542370749174e-08,1.0000000000287557e-07,1.299999999870849e-07,1.6476687819677593e-07,2.1000000000048757e-07,2.4999999997943334e-07,2.700000000244174e-07
4.373841955285229e-09,2.617599403897941e-08,2.771542367829838e-08,2.9999999984209325e-08,4.999999997368221e-08,7.47668779665922e-08,8.000000001340268e-08,1.1999999999234845e-07,1.1999999999234845e-07,1.1999999999234845e-07
3.824005889718762e-09,3.771542400610173e-08,6.00000000239298e-08,9.000000000813912e-08,1.2476687799578556e-07,1.700000000215418e-07,2.1534816613266727e-07,2.1000000000048757e-07,2.4999999997943334e-07,2.700000000244174e-07
2.2845760283551897e-09,2.9999999984209325e-08,4.999999997368221e-08,7.000000001866624e-08,1.1999999999234845e-07,1.5534816666384899e-07,1.6000000002680537e-07,1.9953471086520125e-07,2.1999999999522402e-07,2.2999999998996046e-07
2.9999999984209325e-08,4.999999997368221e-08,8.000000001340268e-08,1.0000000000287557e-07,1.4534816633604564e-07,1.3999999998182133e-07,1.8000000001627825e-07,2.2999999998996046e-07,2.2325726467542495e-07,2.4999999997943334e-07
1.9999999989472883e-08,6.00000000239298e-08,1.0999999999761201e-07,1.4534816633604564e-07,1.4999999997655777e-07,1.8953471081495366e-07,2.2999999998996046e-07,2.2999999998996046e-07,2.5623267596586174e-07,2.599999999741698e-07
4.7668781699705676e-09,1.9999999989472883e-08,3.534816689354514e-08,4.999999997368221e-08,9.000000000813912e-08,1.3999999998182133e-07,1.3999999998182133e-07,1.6762525267832729e-07,1.700000000215418e-07,2.0000000000575113e-07
1.9999999989472883e-08,5.5348166050350756e-08,6.00000000239298e-08,1.0000000000287557e-07,1.1999999999234845e-07,1.2623356088203863e-07,1.6000000002680537e-07,1.5838859401817729e-07,1.900000000110147e-07,2.0000000000575113e-07
4.651833585000986e-09,9.999999994736442e-09,6.00000000239298e-08,1.0000000000287557e-07,1.062335609480769e-07,1.299999999870849e-07,1.280029054973042e-07,1.326188339145773e-07,1.3999999998182133e-07,1.3999999998182133e-07
9.999999994736442e-09,6.00000000239298e-08,1.0000000000287557e-07,1.0623356150318841e-07,1.299999999870849e-07,1.391328582900364e-07,1.7261883389352306e-07,1.8000000001627825e-07,1.8000000001627825e-07,1.8000000001627825e-07
1e-30,4.999999997368221e-08,4.623356036903559e-08,8.000000001340268e-08,8.414290436631333e-08,8.582924615474496e-08,1.1999999999234845e-07,1.164747203130645e-07,1.1999999999234845e-07,1.1999999999234845e-07
1.9999999989472883e-08,1.6233560162781657e-08,4.999999997368221e-08,5.4142904715170914e-08,5.582924617053564e-08,8.825042163707053e-08,9.000000000813912e-08,9.20890308453437e-08,9.000000000813912e-08,1.0000000000287557e-07
9.999999994736442e-09,3.647796625871891e-08,3.9999999978945766e-08,4.582924589824344e-08,7.825042158682294e-08,8.000000001340268e-08,8.565425796414061e-08,8.000000001340268e-08,8.629627390455141e-08,9.000000000813912e-08
2.4443639334847944e-09,1.599606336277759e-09,6.622074000262046e-10,3.7629133142758064e-10,1.532546090032838e-09,2.8079123470803324e-09,4.233542294507231e-09,4.180443213819274e-09,2.398147014304186e-09,2.128012543956004e-09
2.4380710783589166e-09,1.596640153422868e-09,6.621508896742512e-10,3.7808800534833154e-10,1.526326398604283e-09,2.8090775261446765e-09,4.235961137410982e-09,4.170311984630359e-09,2.4178640201100166e-09,2.127811704610849e-09
2.435981194537362e-09,1.5969415789740538e-09,6.610813008123273e-10,3.7262137819737973e-10,1.5267939135199526e-09,2.810507604422696e-09,4.243579598828262e-09,4.186936797268004e-09,2.4221465944052056e-09,2.1275736727943695e-09
2.4374993135012346e-09,1.5974906952820334e-09,6.670820562604263e-10,3.7125269525262183e-10,1.5260106511760796e-09,2.814521282701321e-09,4.2277161771409055e-09,4.193069447211428e-09,2.4336802573188265e-09,2.127101828008904e-09
2.4359150252450945e-09,1.600096721787736e-09,6.656857287623552e-10,3.734015319167838e-10,1.5323543545164853e-09,2.8051080347424318e-09,4.2265668742658136e-09,4.198169478719649e-09,2.423717782029655e-09,2.1271182593096682e-09
2.4381047181165627e-09,1.5990531121445883e-09,6.640422656190026e-10,3.7843206346366287e-10,1.5246097717636076e-09,2.8040438859733285e-09,4.222287741662001e-09,4.1902641356728054e-09,2.4238117068975384e-09,2.127111486949218e-09
2.4370835349785125e-09,1.5975266665080312e-09,6.597504764727091e-10,3.7240011074857193e-10,1.5240156914231306e-09,2.800875420483351e-09,4.22902202146247e-09,4.189972591106539e-09,2.421817302256102e-09,2.1271305827852416e-09
2.436711388220658e-09,1.5950106790896257e-09,6.657034923307492e-10,3.707333329217022e-10,1.520131909238387e-09,2.8048664502122733e-09,4.2276316891687316e-09,4.190164215600589e-09,2.4295300216081728e-09,2.126991249795651e-09
2.434161427977699e-09,1.5992637214523597e-09,6.664214735607743e-10,3.682897320445022e-10,1.5241450324054995e-09,2.8046074351806283e-09,4.228439931530659e-09,4.195341185564416e-09,2.4263563380699793e-09,2.12696504853227e-09
2.43753517370493e-09,1.5997660973710026e-09,6.683127384832233e-10,3.716380536644692e-10,1.5240437800656537e-09,2.8053828149410265e-09,4.224380623085722e-09,4.192621472220992e-09,2.4261600506392256e-09,2.1269582761718198e-09
2.4379736007773545e-09,1.601333177170261e-09,6.656396545068333e-10,3.7151270948498905e-10,1.5246236495514154e-09,2.8020412656815097e-09,4.2265241306793655e-09,4.192528546553831e-09,2.426801315458249e-09,2.1269509486998572e-09
2.439359936268204e-09,1.5992978052992157e-09,6.658854578844853e-10,3.718220176196496e-10,1.521738735021927e-09,2.803579479682128e-09,4.226379468619257e-09,4.1932924910170755e-09,2.4280222277184293e-09,2.126924747436476e-09
2.4379980256838962e-09,1.5998155022955984e-09,6.659888196480779e-10,3.690920902243988e-10,1.5225478655622737e-09,2.8029768506243613e-09,4.225221283959968e-09,4.194880776076104e-09,2.43294373536429e-09,2.1268806715823985e-09
2.4385408137206355e-09,1.6000364366774988e-09,6.683525954898073e-10,3.6957803484227725e-10,1.521871517695672e-09,2.8018295461507137e-09,4.223702387839978e-09,4.1991257138107585e-09,2.4381574537102324e-09,2.126874343311158e-09
2.438345525490604e-09,1.6015353487830453e-09,6.674970576270312e-10,3.6954339588390894e-10,1.5215124715695083e-09,2.8012328012749776e-09,4.2209679085303264e-09,4.202567072120189e-09,2.4316187952067025e-09,2.126889220299688e-09
2.439557555966587e-09,1.60083990508042e-09,6.675224817342951e-10,3.6925551505362364e-10,1.5210324111336604e-09,2.799021681099134e-09,4.218184468385289e-09,4.197265757177604e-09,2.4318090874331233e-09,2.1269077610241993e-09
2.4369505302601624e-09,1.5985909262994369e-09,6.652329798129131e-10,3.7166969502067104e-10,1.5223557969790136e-09,2.80022660614776e-09,4.226324290534933e-09,4.193149050202294e-09,2.4481212612670333e-09,2.1278134809676885e-09
2.433628298881274e-09,1.5950725185120973e-09,6.614276903960103e-10,3.7479652714722533e-10,1.5256160779131278e-09,2.8093569692799747e-09,4.23247825676043e-09,4.203229320154378e-09,2.3942224869344386e-09,2.1284027873491596e-09
2.4346170635070052e-09,1.5962521304757615e-09,6.636321492337061e-10,3.721739583184558e-10,1.5271627296087331e-09,2.807844290408923e-09,4.217090454616823e-09,4.167588718573256e-09,2.427663736703778e-09,2.128281884061778e-09
2.4355737426873247e-09,1.5980359258094268e-09,6.657552287236967e-10,3.7342839931397975e-10,1.5259390417909913e-09,2.7953820369575055e-09,4.245962359483713e-09,4.19467904855253e-09,2.41259601185817e-09,2.1279368267457244e-09
2.4370165885301276e-09,1.599754662073849e-09,6.647373762547204e-10,3.724384134429215e-10,1.515847225519451e-09,2.8187713274618886e-09,4.224023131271792e-09,4.182469481861517e-09,2.4183269831112852e-09,2.1276737038888882e-09
2.438402479931767e-09,1.5989293222773426e-09,6.65535182520216e-10,3.6426806016010005e-10,1.5347967341483582e-09,2.8010037622649975e-09,4.233917771934159e-09,4.187103108677093e-09,2.4022217548491653e-09,2.1271701067249182e-09
2.4372692752905323e-09,1.5990547774791253e-09,6.715775713317385e-10,3.802573811384491e-10,1.521116788083532e-09,2.809809274140207e-09,4.231040184876633e-09,4.173081991076799e-09,2.417789524145064e-09,2.12703943347492e-09
2.435774026920967e-09,1.6021768356466737e-09,6.566545085462394e-10,3.713670482241582e-10,1.5306823586413998e-09,2.810181864987271e-09,4.245404694458443e-09,4.1823560170684004e-09,2.4113968599692726e-09,2.127316989231076e-09
2.438416801808785e-09,1.5902136274448253e-09,6.63996746474993e-10,3.789583091773352e-10,1.530811810646071e-09,2.8216258218805024e-09,4.237675321761003e-09,4.177413304162769e-09,2.410401545027696e-09,2.1275465833525686e-09
2.4265114362265194e-09,1.593699394675241e-09,6.551116316089178e-10,3.8210390407300565e-10,1.543455918628922e-09,2.819119715447016e-09,4.245849893891318e-09,4.171975098721248e-09,2.3946928884299723e-09,2.1282455797688726e-09
1.1069274219455139e-08,2.872691406974326e-08,3.150566318943504e-08,7.524792727808816e-08,8.606530482735408e-08,1.0740203171266671e-07,1.299999999870849e-07,1.3399949860826155e-07,1.6000000002680537e-07,1.700000000215418e-07
8.726914191292678e-09,1.6255967127953852e-08,1.5247926199446482e-08,1.6065304864198993e-08,1.740203176003874e-08,1.4757779054352937e-08,1.3999498782446551e-08,2.055122605426618e-08,3.9999999978945766e-08,4.15649528129336e-08
1.1505664587740938e-08,1.5247926921091448e-08,1.606530469766554e-08,1.7402031593505285e-08,4.475777948265147e-08,5.3999498705881166e-08,4.999999997368221e-08,7.767227261368248e-08,1.015701532880442e-07,1.0999999999761201e-07
5.24792709288846e-09,1.6065304531132085e-08,3.740203152746702e-08,6.00000000239298e-08,6.399949870061761e-08,7.000000001866624e-08,1.0061361105373479e-07,1.1578207870233115e-07,1.1999999999234845e-07,1.4999999997655777e-07
6.0653044808844925e-09,3.740203169400047e-08,5.475777931085446e-08,6.399949881163991e-08,6.00000000239298e-08,1.0000000000287557e-07,1.2167460339274072e-07,1.299999999870849e-07,1.6000000002680537e-07,1.900000000110147e-07
7.4020315987688434e-09,3.4757779265870425e-08,3.399949871640828e-08,3.9999999978945766e-08,6.471015417952586e-08,9.1138357083409e-08,9.000000000813912e-08,1.1999999999234845e-07,1.6000000002680537e-07,1.700000000215418e-07
2.4757779770734345e-08,2.3999498832694144e-08,2.9999999984209325e-08,5.471015429581172e-08,8.113835714418371e-08,8.000000001340268e-08,1.0999999999761201e-07,1.4356245631175213e-07,1.6418797049722045e-07,1.700000000215418e-07
3.9994983436209e-09,9.999999994736442e-09,3.9999999978945766e-08,7.865383744309895e-08,8.000000001340268e-08,1.0000000000287557e-07,1.249138630310398e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.4999999997655777e-07
9.999999994736442e-09,9.999999994736442e-09,4.865383751440078e-08,4.999999997368221e-08,9.000000000813912e-08,1.1999999999234845e-07,1.2860959036631314e-07,1.4999999997655777e-07,1.900000000110147e-07,2.0000000000575113e-07
2.9999999984209325e-08,6.865383805898517e-08,7.000000001866624e-08,1.0000000000287557e-07,1.3999999998182133e-07,1.3202745419160777e-07,1.299999999870849e-07,1.7504692495506902e-07,1.900000000110147e-07,2.1000000000048757e-07
2.3900089796136115e-08,2.9999999984209325e-08,7.000000001866624e-08,1.0000000000287557e-07,1.0000000000287557e-07,1.0000000000287557e-07,1.3905876694586539e-07,1.900000000110147e-07,2.0726628546796633e-07,2.1999999999522402e-07
1e-30,1.9999999989472883e-08,6.00000000239298e-08,6.00000000239298e-08,6.00000000239298e-08,6.905876737128835e-08,9.000000000813912e-08,1.3726628506072203e-07,1.299999999870849e-07,1.4999999997655777e-07
1e-30,1e-30,9.999999994736442e-09,2.7383957379445434e-08,7.000000001866624e-08,1.17212368477837e-07,1.6000000002680537e-07,2.0000000000575113e-07,2.399999999846969e-07,2.700000000244174e-07
1e-30,1e-30,9.999999994736442e-09,6.00000000239298e-08,1.0000000000287557e-07,1.4999999997655777e-07,1.900000000110147e-07,2.2999999998996046e-07,2.599999999741698e-07,2.599999999741698e-07
9.999999994736442e-09,9.999999994736442e-09,4.999999997368221e-08,1.0000000000287557e-07,1.387693248644517e-07,1.8000000001627825e-07,2.2999999998996046e-07,2.5626831751113244e-07,2.4999999997943334e-07,2.9000000001389026e-07
1.0000033190404878e-08,4.9999975992864876e-08,1.0000000000287557e-07,1.3999999998182133e-07,1.8732061723980564e-07,2.2613120859160674e-07,2.599999999741698e-07,2.6155902349556115e-07,3.1000000000336314e-07,3.1000000000336314e-07
1.9999999989472883e-08,6.00000000239298e-08,1.0726628613122458e-07,1.4999999997655777e-07,1.900000000110147e-07,2.240433924494134e-07,2.2999999998996046e-07,2.662770264838521e-07,2.700000000244174e-07,2.700000000244174e-07
1.9999999989472883e-08,5.726629082047907e-08,1.0000000000287557e-07,1.4999999997655777e-07,1.7404339242022004e-07,1.8457683342854025e-07,2.1999999999522402e-07,2.272750069809426e-07,2.2999999998996046e-07,2.399999999846969e-07
1.6927369062003095e-08,6.214055625619608e-08,1.0999999999761201e-07,1.3404339249678543e-07,1.3938480258879338e-07,1.7922426942540426e-07,1.8849471766779757e-07,1.9136838907973797e-07,2.0000000000575113e-07,2.1999999999522402e-07
1.3930105458026532e-08,5.8405799141514336e-08,9.000000000813912e-08,9.457683353142343e-08,1.3922426916890274e-07,1.4950056109741539e-07,1.4937272013737513e-07,1.598694734927797e-07,1.8000000001627825e-07,2.1000000000048757e-07
2.4412647459115533e-09,1.6049532813866563e-09,6.720550782546297e-10,3.653120028701551e-10,1.516794911893271e-09,2.7972192340186552e-09,4.221045069030538e-09,4.199431691276345e-09,2.4319953828566554e-09,2.1265067484677047e-09
2.4427112554903374e-09,1.60495705614494e-09,6.714229172644082e-10,3.6490788168919153e-10,1.5171970346727903e-09,2.7984360384536444e-09,4.2200022365435075e-09,4.198373981800785e-09,2.4301592960185303e-09,2.1263758531731014e-09
2.4430785172668834e-09,1.604848809400039e-09,6.72199407247831e-10,3.647362412095845e-10,1.5176282452955547e-09,2.7969744298417254e-09,4.220177873826003e-09,4.197648562076495e-09,2.433565349235778e-09,2.1261794547200452e-09
2.442529400958904e-09,1.6049662709960444e-09,6.717701950265109e-10,3.657167901849334e-10,1.5171470746366822e-09,2.7978969141528864e-09,4.221630711676028e-09,4.1994425714619865e-09,2.4326701764110226e-09,2.1261132854277776e-09
2.4383499663827024e-09,1.5998694591345952e-09,6.656980522379286e-10,3.7119041174094036e-10,1.5244088213961504e-09,2.80631307081336e-09,4.228220551460993e-09,4.1897811886570935e-09,2.4054673808393545e-09,2.1269930261524905e-09
2.4381031638043282e-09,1.5992638324746622e-09,6.660568763194874e-10,3.717474106323948e-10,1.5253104335144485e-09,2.805076171341625e-09,4.2287440216171035e-09,4.175862322597368e-09,2.4262306608235917e-09,2.126963605242338e-09
2.437392621068568e-09,1.5993109059309063e-09,6.653350093088761e-10,3.727790298668765e-10,1.5246416351644143e-09,2.805872645339491e-09,4.240429229973586e-09,4.1922200155752876e-09,2.4245178087412e-09,2.126977816097053e-09
2.4369990470063385e-09,1.5982450918272662e-09,6.639662153418158e-10,3.7283076625982403e-10,1.5259449259730218e-09,2.816070487909883e-09,4.2279915124510126e-09,4.189928182185554e-09,2.421004063890564e-09,2.1270765149239423e-09
2.4342590165815636e-09,1.5950537557429811e-09,6.616085457267218e-10,3.7645897510429904e-10,1.5370642536538526e-09,2.80917100692335e-09,4.233377537410377e-09,4.183160928761254e-09,2.407552490701903e-09,2.127569231902271e-09
2.4344289917266337e-09,1.5962073884878691e-09,6.6207284099562e-10,3.816840177250924e-10,1.5272744180450104e-09,2.8088658066138805e-09,4.233672412645717e-09,4.178027812606899e-09,2.422652412015225e-09,2.127420128950064e-09
2.4330236714220632e-09,1.59397617327528e-09,6.549475406458782e-10,3.7696934462871923e-10,1.5305997580483677e-09,2.8130738849441173e-09,4.2422383383922124e-09,4.185361279773758e-09,2.4102458917596437e-09,2.127825804443262e-09
2.4323977276807796e-09,1.5895210703220641e-09,6.602250968157364e-10,3.7804059882518004e-10,1.5322059176980929e-09,2.818010269578508e-09,4.234076866893588e-09,4.177783896608389e-09,2.4136090903681406e-09,2.1279121797945777e-09
2.4319788405335885e-09,1.5973390388168696e-09,6.632961957464545e-10,3.749653920692708e-10,1.5313428303187493e-09,2.8059963241844343e-09,4.234210759790358e-09,4.1871774936197426e-09,2.433282131342196e-09,2.1272834604957325e-09
2.4368271844821265e-09,1.598178811512696e-09,6.639546690223597e-10,3.7630254468012936e-10,1.5238731387867688e-09,2.8086171166563645e-09,4.2293955004879535e-09,4.200010672583687e-09,2.430476042647456e-09,2.12707551572322e-09
2.436353008228309e-09,1.597430854261006e-09,6.614477854327561e-10,3.7183411905061803e-10,1.527754145413951e-09,2.8066706736495917e-09,4.221169191964691e-09,4.195324088129837e-09,2.423705458554082e-09,2.127129250517612e-09
2.4375330642811832e-09,1.5973846689831817e-09,6.672721264422421e-10,3.7252778639640383e-10,1.5234553618626023e-09,2.79698275651441e-09,4.2216047324572514e-09,4.19357404357612e-09,2.4412944998886132e-09,2.1268802274931886e-09
2.4353389305176165e-09,1.5997060343053704e-09,6.640475946895208e-10,3.7200431624029306e-10,1.5188953428335594e-09,2.800987997098048e-09,4.22708068548161e-09,4.20331236483662e-09,2.4273002496855156e-09,2.127102383120416e-09
2.43837194879859e-09,1.5983748768988448e-09,6.658946727355897e-10,3.66729424605694e-10,1.5203828196419522e-09,2.803471454981832e-09,4.217023508168438e-09,4.1943866158078436e-09,2.43238196251383e-09,2.1270381012072903e-09
2.4372921458848396e-09,1.5998692370899903e-09,6.701652566221128e-10,3.6793657010036895e-10,1.5223968752309247e-09,2.795327858073904e-09,4.224256611173871e-09,4.198499770069475e-09,2.437304469360413e-09,2.1270465389022775e-09
2.438464097309634e-09,1.6032857264036693e-09,6.691401877034764e-10,3.6962066740642285e-10,1.515858993883512e-09,2.8012516750663963e-09,4.220997107395874e-09,4.2024073110269455e-09,2.4268129728000076e-09,2.1269118688493904e-09
2.4408663978903178e-09,1.6020498261326566e-09,6.673253061251216e-10,3.6482572518536927e-10,1.5212138215758841e-09,2.7992298479162514e-09,4.218518867560306e-09,4.193144942377103e-09,2.4275184085098545e-09,2.126901432752959e-09
2.4406507925789356e-09,1.6014539694353402e-09,6.721799783449001e-10,3.6808411874034164e-10,1.5183775348148743e-09,2.7958906301250863e-09,4.224541827468897e-09,4.195359282199718e-09,2.4406613396976695e-09,2.126837372884438e-09
2.438220736422636e-09,1.6032212224459386e-09,6.671352359433058e-10,3.6845970718957233e-10,1.51864198993934e-09,2.8040685329244752e-09,4.226412553265391e-09,4.2019320245501035e-09,2.4052630998028235e-09,2.1268633521032143e-09
2.440347257604003e-09,1.5999072067174325e-09,6.676896813218036e-10,3.6772040967747444e-10,1.5242069828502736e-09,2.8044072619692884e-09,4.219781857273119e-09,4.174712575633066e-09,2.420336042696647e-09,2.1268934391471817e-09
2.4368653761541736e-09,1.5994676694219834e-09,6.673025465531168e-10,3.7332359426045514e-10,1.5256983454392525e-09,2.8003892538208675e-09,4.24333290727219e-09,4.18525314405116e-09,2.414095701119834e-09,2.1270836203513e-09
2.4364169570745275e-09,1.599052557033076e-09,6.626499349238202e-10,3.7465819335835704e-10,1.5225838367882716e-09,2.8196209811426343e-09,4.234969264160782e-09,4.1800057859475714e-09,2.414227262548252e-09,2.1273067751792496e-09
2.4352597716159607e-09,1.5943730780065835e-09,6.60556498388587e-10,3.732599784811441e-10,1.539411931261725e-09,2.8142350672055727e-09,4.240761963814066e-09,4.17839707278489e-09,2.4071004078862757e-09,2.1276854722529492e-09
2.432720691558643e-09,1.5940622155596884e-09,6.632300264541868e-10,3.85178666739705e-10,1.5331472758006726e-09,2.8168135601802646e-09,4.239715800657962e-09,4.175236489878387e-09,2.4110324847725906e-09,2.1277321016199835e-09
2.4314248392443005e-09,1.5950698539768382e-09,6.522877793457837e-10,3.8153613601821235e-10,1.5368256667258606e-09,2.8177338240453764e-09,4.244242179929358e-09,4.176240908648765e-09,2.4037198897985945e-09,2.1280004425250354e-09
9.122661126514942e-09,1.1738262362115393e-08,1.0929845417617656e-08,3.475972254474158e-08,5.8015738824135354e-08,9.426682090474259e-08,1.0397839256270913e-07,1.0376235043407789e-07,1.0000000000287557e-07,1.0000000000287557e-07
1.1738262417626544e-08,6.092984539129986e-08,5.475972281177022e-08,7.8015739091164e-08,1.0000000000287557e-07,1.0397839245168683e-07,1.0000000000287557e-07,1.0393396615571149e-07,1.0999999999761201e-07,1.4999999997655777e-07
1.0929845750684564e-08,8.780205451586198e-09,5.801573899066881e-08,5.426682081477452e-08,9.397839245695039e-08,9.376235055036375e-08,1.0000000000287557e-07,1.0471059780359226e-07,1.4999999997655777e-07,1.900000000110147e-07
1.4759722666290997e-08,2.801573883992603e-08,7.000000001866624e-08,8.000000001340268e-08,8.376235072216076e-08,8.39339661662386e-08,9.000000000813912e-08,9.492553892931355e-08,1.0000000000287557e-07,1.299999999870849e-07
1.984261199794446e-09,3.9999999978945766e-08,5.397839231147117e-08,5.3762350626929134e-08,5.3933966348562734e-08,6.00000000239298e-08,7.000000001866624e-08,8.226429437652172e-08,1.299999999870849e-07,1.4999999997655777e-07
1.4266821113384509e-08,1.3978392499058856e-08,2.3762350587208658e-08,3.3933966081534095e-08,3.4710597895948325e-08,3.1787078969003346e-08,6.00000000239298e-08,8.708934429169091e-08,1.0000000000287557e-07,9.760234898070763e-08
1.3978392499058856e-08,1.3238718232777558e-08,4.3933966020759385e-08,4.471059766864016e-08,3.49255390719172e-08,5.226429417026779e-08,5.325883256634967e-08,5.3977427860729676e-08,5.423133941917513e-08,6.00000000239298e-08
1.3762350814516822e-08,1.393396509286049e-08,1.471059823954235e-08,3.492553990458447e-08,3.226429423630606e-08,6.427459520175205e-08,6.636263549797405e-08,6.649269301828298e-08,5.83686408095474e-08,6.073826985808495e-08
1.39339655369497e-08,1.471059735136393e-08,1.4925538971422014e-08,1.2264294690922384e-08,1.0197182653826076e-08,1.3576817559091126e-08,1.626794299269818e-08,1.1146133349626552e-08,1.0687989937530062e-08,9.999999994736442e-09
4.710599021962025e-09,1.492553880488856e-08,2.226429485219228e-08,4.999999997368221e-08,5.3746730621639927e-08,5.417737813928625e-08,4.9976475846591484e-08,5.523002477580974e-08,5.649661638518211e-08,4.999999997368221e-08
1.4925539082444317e-08,2.9999999984209325e-08,3.9999999978945766e-08,5.599755548146845e-08,9.122055355526015e-08,8.704922205282628e-08,8.233204429330954e-08,8.362761660940521e-08,8.000000001340268e-08,8.415748942169898e-08
1.2264295079500442e-08,9.999999994736442e-09,2.9999999984209325e-08,3.229970679807792e-08,4.1761672120443905e-08,4.119737062602269e-08,3.800428993727678e-08,4.09925953182011e-08,4.1940165118603545e-08,3.9999999978945766e-08
1.0000001771093281e-08,2.9999999984209325e-08,2.9752609154165555e-08,4.257151553499483e-08,6.645677896877089e-08,5.941110448048903e-08,6.558534471068356e-08,6.16869852976265e-08,6.284935316624995e-08,6.00000000239298e-08
9.999999994736442e-09,7.763588327769355e-09,6.067842228674181e-09,1.5030517719338832e-08,1.5281443666026462e-08,1.3296979628485417e-08,1.5621505866647567e-08,9.14452946698674e-09,7.832227533199898e-09,9.999999994736442e-09
6.534598862018015e-09,2.9432721260214123e-08,2.8891737557934505e-08,2.5721707763715074e-08,2.8732829560063067e-08,3.194016240382069e-08,2.9999999984209325e-08,5.215599208074906e-08,4.8380567774231054e-08,2.9999999984209325e-08
1.7616942349363285e-09,1.1973750879690215e-09,1.995732246129478e-09,9.925757993300977e-10,1.9401571460520017e-09,1e-30,2.95714375209144e-09,3.436952944468885e-10,2.601498683141301e-09,1e-30
1.1714007319696407e-08,9.915760657008832e-09,1.4284958771426659e-08,1.6599602137290503e-08,1.601284127517033e-08,1.79070960282246e-08,2.7151995651841787e-08,2.680696808976535e-08,2.5597207686800516e-08,2.9999999984209325e-08
4.850845281012539e-09,3.3398506182891197e-10,2.816335720190466e-09,3.3089325168766948e-09,7.32859894991833e-09,7.696478232510628e-09,8.745987267744226e-09,5.597208418972599e-09,9.999999994736442e-09,2.9999999984209325e-08
8.860628564200113e-09,3.8461671625356075e-09,2.42846454057144e-09,4.168669631710031e-09,3.1858158333619713e-09,2.4549127175532703e-09,1.8094173381832945e-09,4.287044885753488e-09,1.9999999989472883e-08,2.9999999984209325e-08
2.860708336882567e-09,4.888660254387389e-09,3.090849687303887e-09,4.901109740274023e-09,3.5488537664107866e-09,1e-30,4.287044552686581e-09,1e-30,8.986033583902042e-09,4.999999997368221e-08
2.728471892865514e-10,4.498601935409852e-09,2.9006431701006363e-09,9.77698921822423e-10,1e-30,8.621705571698612e-10,1e-30,5.005644454492142e-09,1e-30,1.8343204732929053e-09
3.2023791396440515e-09,2.9494328090962085e-09,8.528140638119908e-09,9.999999994736442e-09,9.044163418181483e-09,9.999999994736442e-09,1.5005644837806642e-08,9.999999994736442e-09,1.1834323632164967e-08,1.419655137890885e-08
5.352997600738263e-09,2.425942668971004e-09,1e-30,9.044161974891551e-09,2.9999999984209325e-08,7.500564336293536e-08,7.000000001866624e-08,7.183431882662461e-08,6.419654785538853e-08,6.7308888462847e-08
4.081204707517827e-08,6.00000000239298e-08,5.9044164502086716e-08,6.00000000239298e-08,6.500564320166546e-08,6.00000000239298e-08,6.183432044171155e-08,5.419654780514094e-08,5.730889074406775e-08,6.014134190657217e-08
1e-30,1e-30,1e-30,4.994353486331704e-09,1e-30,1.8343193630698806e-09,4.196548331059091e-09,2.691109002306291e-09,1.4134138304200405e-10,4.807317988131388e-09
1e-30,1.9999999989472883e-08,6.500564420086619e-08,6.00000000239298e-08,6.183432532669286e-08,6.419655673717273e-08,6.730889490214054e-08,6.014134579235275e-08,6.519268891391761e-08,6.261737284241065e-08
1e-30,3.004951287799429e-09,4.1304776265960186e-09,4.2548498058181394e-09,3.431741890658202e-09,5.25687238184247e-09,2.0901517183702367e-09,4.583501134192147e-09,3.4142850768859034e-09,1e-30
9.999999994736442e-09,5.2078800716337526e-08,4.909234030403553e-08,5.458199237029504e-08,5.099047051260186e-08,5.0886106883751836e-08,5.172999928415578e-08,4.998930858146622e-08,5.05092812019825e-08,4.999999997368221e-08
4.2078796780309347e-08,3.9092331038936834e-08,3.4581981944725726e-08,4.099046979622045e-08,4.0886105612258916e-08,4.172999756857365e-08,3.998930775406251e-08,4.050927449039676e-08,3.9999999978945766e-08,5.2152505536362526e-08
5.192269947329464e-10,3.6053952046088966e-09,3.1849657355920158e-09,3.45865613926577e-09,4.676825482441416e-09,3.306666829239191e-09,4.193463687407473e-09,4.0473435714005745e-09,3.990418884214364e-09,2.1369727098985436e-09
3.4805651694114204e-09,1.0050213994361457e-09,5.105766920365795e-10,8.098646753218475e-09,8.694265529740619e-09,1.5271824915785714e-09,3.3077270367165568e-09,1.559445872434395e-08,1.584160602696727e-08,1.81680248623195e-08
1.3694866352054191e-09,2.2613322325781837e-09,4.091476268897054e-09,3.327169095790339e-09,4.81375939109796e-09,4.738562986439376e-09,8.361327408223929e-09,1.2178654529293453e-08,1.0541707173850057e-08,1.9999999989472883e-08
2.261328679864505e-09,4.0914691634696965e-09,8.081087687905608e-09,6.177649058969337e-09,7.61168938989698e-09,9.119122457157403e-09,8.814393215317295e-09,1.0744791278938237e-08,6.175930766794124e-09,4.976324574634816e-09
4.091474492540215e-09,3.3271685406788265e-09,4.813758058830331e-09,4.738564984840821e-09,4.207631576491622e-09,4.520905649840756e-09,4.505765760498548e-09,2.2114532427508493e-11,2.1597398314199268e-09,1.7601826662883013e-09
3.3271689847680364e-09,4.8137618335886145e-09,4.738561487638293e-09,9.288193547618562e-10,1.4064526543400291e-08,2.2080538841784403e-08,3.661201519733481e-08,3.636073109269944e-08,4.498266348296198e-08,6.00000000239298e-08
3.825994854267378e-09,5.383551771043216e-09,1.3911873764094196e-08,2.359813511265685e-08,5.22516641066062e-08,6.758142756524421e-08,6.812044828219399e-08,7.75247828155301e-08,8.40322102457769e-08,9.000000000813912e-08
1.341420641232105e-09,1.4397731895599009e-09,3.466841258514819e-09,4.483611770744744e-08,7.445569238928584e-08,7.522597000875209e-08,1.016898361072549e-07,1.0634494262973249e-07,1.1999999999234845e-07,1.1999999999234845e-07
1.2445549479878082e-08,2.2446470127057694e-08,6.141151775995723e-08,6.704968569248848e-08,6.789402473561523e-08,7.760062259443146e-08,9.000000000813912e-08,9.000000000813912e-08,8.000000001340268e-08,8.000000001340268e-08
1.1645939768101243e-10,3.930480696467953e-08,4.516404350507486e-08,4.622723914771143e-08,5.6150505689522845e-08,7.000000001866624e-08,6.00000000239298e-08,6.00000000239298e-08,8.432085818466106e-08,9.000000000813912e-08
5.451329831984708e-09,1.1649099129762419e-08,1.3047442570801593e-08,2.330250714610571e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,5.651715767607257e-08,6.00000000239298e-08,6.00000000239298e-08
1.5371498518490512e-09,6.9432237737032665e-12,1.03786640393011e-08,2.403220961122443e-08,1.9999999989472883e-08,1.9999999989472883e-08,4.3775857216932224e-08,3.9999999978945766e-08,3.9999999978945766e-08,4.999999997368221e-08
7.731405049504758e-08,1.553329918024815e-07,1.3252542657715694e-07,1.6027690413755735e-07,2.0000000000575113e-07,2.1999999999522402e-07,4.0000000001150227e-07,3.6006127346333017e-07,3.3460023879383627e-07,2.9000000001389026e-07
2.630597739639029e-09,1.3143334198773005e-09,4.933854436117713e-10,5.608085107411398e-10,1.743000521692295e-09,3.0389581961998147e-09,4.483890703177451e-09,3.900110345789187e-09,2.0999981753533348e-09,2.166561818839341e-09
2.323644054946783e-09,1.6001232561180245e-09,6.685011433305021e-10,3.754334620964528e-10,1.5211161219497171e-09,2.7981290617873356e-09,4.2255526855328185e-09,4.19266377171823e-09,2.422261613510557e-09,2.1269637162646404e-09
2.4371085149965666e-09,1.6002337233089747e-09,6.611742264794884e-10,3.706871476438778e-10,1.5204656422795892e-09,2.8048988687245924e-09,4.228610350764939e-09,4.1870147349243325e-09,2.4153985478392315e-09,2.1271433503500248e-09
2.436886803458549e-09,1.5939224384808881e-09,6.646004857557841e-10,3.706248641321963e-10,1.5264655095492685e-09,2.8079493175070525e-09,4.233823402977066e-09,4.180747081861114e-09,2.412021027353717e-09,2.1273816042111093e-09
2.4366920703400297e-09,1.6021624027473536e-09,6.707225885804746e-10,3.6873870623566063e-10,1.5214399740060003e-09,2.8038437127619886e-09,4.229647077025334e-09,4.188293378781793e-09,2.4481712213031415e-09,2.1266051142276865e-09
2.4365227613287743e-09,1.5995161861681595e-09,6.638009031334491e-10,3.7405656350131267e-10,1.528546289542021e-09,2.8120504813600178e-09,4.236411776936677e-09,4.2032661795587956e-09,2.4155701883188385e-09,2.1274987327402073e-09
2.433510615240664e-09,1.5929441099515884e-09,6.584200962223008e-10,3.810045612340218e-10,1.5365185790372493e-09,2.8190024758956156e-09,4.225919503220155e-09,4.175041978804472e-09,2.373836016644759e-09,2.128057507988501e-09
1e-30,1e-30,1.1799685617486233e-08,1.1856468418169896e-08,1.2607083987870027e-08,3.0616597979093996e-08,4.4603439164347947e-08,8.38385953993992e-08,8.408940166404477e-08,8.000000001340268e-08
9.999999994736442e-09,1.1799684451752057e-08,2.1856468190861733e-08,2.260708448220683e-08,3.0616596591315215e-08,5.460343921459554e-08,9.000000000813912e-08,9.453295002348483e-08,1.0000000000287557e-07,1.4999999997655777e-07
1.1799684451752057e-08,2.1856468246372884e-08,2.2607084315673376e-08,4.061660202614448e-08,5.460343893703978e-08,9.383859561618024e-08,1.0000000000287557e-07,1.0547018652884432e-07,1.0999999999761201e-07,1.6000000002680537e-07
1.1856468029591838e-08,1.260708409889233e-08,2.0616599316625184e-08,3.460343928063381e-08,8.38385953993992e-08,8.453295008425954e-08,9.000000000813912e-08,1.0605331041135813e-07,1.0999999999761201e-07,1.4999999997655777e-07
1.2607083987870027e-08,2.0616596596578773e-08,3.4603439114100354e-08,8.000000001340268e-08,8.000000001340268e-08,9.000000000813912e-08,1.0999999999761201e-07,1.1818328304880055e-07,1.2446232200424845e-07,1.3999999998182133e-07
9.999999994736442e-09,1.4603438902582866e-08,5.3838595526212174e-08,6.453295020580896e-08,6.547018666092086e-08,9.000000000813912e-08,1.0000000000287557e-07,1.4165583278602512e-07,1.3999999998182133e-07,1.3177734969893606e-07
4.957318000542443e-09,3.838594775373849e-09,4.532949571256495e-09,5.470187358636025e-09,9.999999994736442e-09,3.0519095584047307e-08,3.320012154084395e-08,3.4070682497500115e-08,3.175429208468472e-08,2.9999999984209325e-08
1.3838595547266408e-08,1.4532948566792214e-08,1.547018707581671e-08,1.605331034770785e-08,1.1013722600594633e-08,1.4289801231193167e-08,1.3449465763315516e-08,1.373928393277879e-08,1.5565145172757866e-08,9.999999994736442e-09
4.532951514146788e-09,5.470185415745732e-09,2.6053311730223072e-08,2.1013720874485387e-08,2.4289801392463062e-08,2.3449466590719226e-08,2.373928709165085e-08,2.5565143779715527e-08,1.9999999989472883e-08,3.993871933172244e-08
4.529812969167324e-09,1e-30,1.8183283267969585e-08,3.9999999978945766e-08,3.9718056954463066e-08,3.544519100451282e-08,3.7653989815034095e-08,3.736795484154953e-08,3.967419959227669e-08,3.9999999978945766e-08
6.05330952030414e-09,5.818328374651571e-08,7.073575336580262e-08,9.327131123004762e-08,9.046291360448322e-08,9.342153528546504e-08,8.627782577264043e-08,8.829497133433506e-08,9.013456225837047e-08,9.000000000813912e-08
8.183285271634588e-09,1.4128208714048185e-08,1.826746742761287e-08,2.2009109978959884e-08,1.6952269477066295e-08,1.4173251794424857e-08,2.101144247479425e-08,1.7323872003593976e-08,1.1617413697706525e-08,1.9999999989472883e-08
9.999999994736442e-09,5.4651233538649535e-09,1.2034806595728753e-08,5.0777086979536534e-09,5.617430298698878e-09,8.741179335913785e-09,9.876302109468327e-09,1.378866409940116e-08,1.6349581910546362e-08,9.999999994736442e-09
7.891426956341263e-09,5.3368214292248695e-09,9.24669596447103e-09,1.0644735093379154e-08,1.46182147497953e-08,6.594577717233818e-09,3.15731760736071e-08,5.4542990457484564e-08,5.8211479081471396e-08,6.00000000239298e-08
4.683011423090022e-09,6.729307111541516e-10,8.243062898927178e-10,1.4545924131859067e-08,1.7223006854028e-08,2.7680789771444836e-08,3.277971727388973e-08,3.9110337524128624e-08,5.486053278325187e-08,4.999999997368221e-08
6.729289347973122e-10,8.243100646510015e-10,1.735590493545658e-08,1.920489051121521e-08,1.9669706641245455e-08,2.5248745538775097e-08,3.205467258293737e-08,4.8275422992460904e-08,5.395895397164452e-08,7.000000001866624e-08
8.243055127366006e-10,1.735678734071655e-08,1.920576286895681e-08,1.967126905810801e-08,2.5250292190470702e-08,3.2056205578889774e-08,4.827694177755859e-08,5.395895358306646e-08,7.000000001866624e-08,1.0000000000287557e-07
1.9157782693568493e-08,2.0988746574079897e-08,5.9446035094445904e-08,6.462731094725171e-08,7.103945465214423e-08,8.385605054783696e-08,9.000000000813912e-08,1.0708290015815081e-07,1.299999999870849e-07,1.4999999997655777e-07
2.8228759885173815e-09,9.95075910559251e-10,4.690614674451865e-09,1.1602124816434412e-08,3.7927400109438736e-08,3.452758928768063e-08,3.833261447150349e-08,6.00000000239298e-08,7.411597413575777e-08,9.000000000813912e-08
6.596866497510234e-09,1.1506635200220217e-08,1.764998625031211e-08,3.321478581064241e-08,3.3958953038482065e-08,3.9999999978945766e-08,3.917333679659407e-08,4.999999997368221e-08,7.000000001866624e-08,8.000000001340268e-08
1.1069893890436333e-09,7.354335362919073e-09,2.3022089457036543e-08,2.9999999984209325e-08,2.7082901143948845e-08,2.9999999984209325e-08,2.6199456326647663e-08,2.9999999984209325e-08,2.9999999984209325e-08,6.00000000239298e-08
1.7519927730802465e-09,1.747577038635484e-08,1.9999999989472883e-08,2.450251324059849e-08,4.7445016693181685e-08,6.00000000239298e-08,6.238721977913642e-08,6.45542752031325e-08,9.000000000813912e-08,9.000000000813912e-08
3.854853736218189e-08,4.39589548650865e-08,3.9999999978945766e-08,3.9999999978945766e-08,6.39927197343404e-08,8.000000001340268e-08,8.455427413789351e-08,8.275454727035836e-08,1.1999999999234845e-07,1.1999999999234845e-07
2.9999999984209325e-08,3.769186485147458e-08,6.00000000239298e-08,8.000000001340268e-08,7.000000001866624e-08,7.455427442071283e-08,1.0000000000287557e-07,1.3999999998182133e-07,1.3469190740522663e-07,1.3999999998182133e-07
2.3081349609377355e-09,1e-30,1.9999999989472883e-08,2.9999999984209325e-08,3.455427377563325e-08,4.275454712487914e-08,7.038100302558803e-08,1.0000000000287557e-07,1.299999999870849e-07,1.299999999870849e-07
7.44501765792549e-09,9.999999994736442e-09,9.999999994736442e-09,4.55427406897968e-09,1.9999999989472883e-08,1.9571713694155335e-08,1.9999999989472883e-08,1.969851076699669e-08,2.9999999984209325e-08,7.373422117318285e-08
9.999999994736442e-09,4.999999997368221e-08,5.455427426470649e-08,8.920922694999334e-08,1.3038100266093977e-07,1.299999999870849e-07,1.299999999870849e-07,1.3999999998182133e-07,1.4731267261591796e-07,1.5562795263601714e-07
6.88824490224782e-08,1.2465846011000536e-07,1.6703526289907344e-07,1.9829204955801316e-07,2.3755168399031135e-07,2.800000000191538e-07,3.000000000086267e-07,2.9750168317743686e-07,3.058995706739509e-07,2.9992559580360734e-07
4.554274235513134e-09,1.9209227875016666e-08,3.038100276908651e-08,6.00000000239298e-08,8.969851067464063e-08,1.0999999999761201e-07,1.1001551603051496e-07,1.089603597348443e-07,1.1074349570705522e-07,1.074585181948251e-07
9.999999994736442e-09,1.0381002946147078e-08,1.9999999989472883e-08,4.9698510751206015e-08,7.000000001866624e-08,9.080805174477291e-08,9.898837793897997e-08,1.066604563559892e-07,1.0991379240099519e-07,1.6000000002680537e-07
1e-30,1e-30,1e-30,1e-30,6.593544599198253e-10,2.250509334444928e-09,1.4160187467027185e-09,4.170078726772886e-09,4.999999997368221e-08,4.231438621715711e-08
1e-30,2.9999999984209325e-08,6.00000000239298e-08,9.646012233410772e-08,9.42426156003151e-08,1.0186215149143862e-07,1.0506347059013876e-07,1.5393919111650334e-07,1.6752072706793797e-07,1.8870376516932907e-07
2.9999999984209325e-08,6.00000000239298e-08,9.646012233410772e-08,9.620310814639765e-08,1.0380303927526313e-07,1.0698494934402447e-07,1.484015651476156e-07,1.543978677132074e-07,1.776121335561598e-07,2.1999999999522402e-07
1.9999999989472883e-08,6.646012318256567e-08,7.448392880249344e-08,8.20010519486658e-08,8.51009820390658e-08,1.299999999870849e-07,1.520209277350304e-07,1.7165896226689625e-07,2.1000000000048757e-07,2.1000000000048757e-07
7.660125311836907e-09,5.988100348908176e-09,7.627219078543135e-09,1.1470887573139521e-08,6.00000000239298e-08,7.202092766611656e-08,1.0165896258129692e-07,1.3961644329540945e-07,1.3999999998182133e-07,1.3999999998182133e-07
1.152870756637725e-07,2.238140524024601e-07,2.151769500358114e-07,3.1000000000336314e-07,3.72310790419661e-07,4.1406984729874807e-07,6.100000000119898e-07,5.590265950705664e-07,5.372069468712048e-07,4.299999999957116e-07
4.639673312212267e-09,3.0461677624771255e-10,4.999999997368221e-08,6.202092761586897e-08,9.165896286411623e-08,1.302800455293962e-07,1.4999999997655777e-07,1.4686429533616874e-07,1.3999999998182133e-07,1.6000000002680537e-07
3.2345166545155735e-09,4.999999997368221e-08,6.202092761586897e-08,9.165896275309393e-08,1.3028004147708216e-07,1.299999999870849e-07,1.268642950691401e-07,1.4999999997655777e-07,1.4999999997655777e-07,1.6000000002680537e-07
1e-30,2.202092830305702e-08,4.165896350105669e-08,8.028004094828844e-08,8.000000001340268e-08,8.686429464610512e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.1675555688928085e-07,1.0999999999761201e-07
4.905037154223635e-09,3.245963609010971e-09,3.409095228334991e-11,4.1542602691180264e-10,1.5875292191935841e-09,2.8788098571652654e-09,4.275197640346562e-09,4.110495832598815e-09,2.327474102337135e-09,2.1368397051801935e-09
5.223997900927202e-10,1.9999999989472883e-08,1.9999999989472883e-08,1.6864295404594998e-08,3.1637678366003286e-08,7.000000001866624e-08,9.079342844220406e-08,9.38491639956851e-08,1.3999999998182133e-07,1.3999999998182133e-07
1e-30,1e-30,3.1357045848778853e-09,1.6376824896191522e-09,1e-30,9.999999994736442e-09,4.384916379995829e-08,3.9999999978945766e-08,3.9999999978945766e-08,6.00000000239298e-08
9.999999994736442e-09,1.6864294849483485e-08,1.1637681540666023e-08,2.9999999984209325e-08,3.9999999978945766e-08,6.384916378943117e-08,9.000000000813912e-08,1.3999999998182133e-07,1.3999999998182133e-07,1.4999999997655777e-07
6.864294965769346e-09,3.163768036440473e-08,4.999999997368221e-08,6.00000000239298e-08,8.38491635013483e-08,8.84000436185417e-08,9.000000000813912e-08,9.000000000813912e-08,1.0000000000287557e-07,1.4999999997655777e-07
1.6376822675745473e-09,1.9999999989472883e-08,2.9999999984209325e-08,5.384916312856092e-08,7.840004229153763e-08,8.000000001340268e-08,7.54172499450867e-08,1.2446629371609674e-07,1.700000000215418e-07,1.700000000215418e-07
9.999999994736442e-09,2.9999999984209325e-08,4.384916391098059e-08,4.8400044083685145e-08,6.00000000239298e-08,6.00000000239298e-08,9.446629417597663e-08,1.005914682661313e-07,1.0000000000287557e-07,1.0091479407670079e-07
6.755557002691148e-09,1.3849163760237815e-08,1.840004409947582e-08,1.9999999989472883e-08,1.9999999989472883e-08,3.446629409653568e-08,3.8599952012496885e-08,3.534692938345074e-08,3.730760300690861e-08,4.999999997368221e-08
1.3849163371659756e-08,1.8400042989252796e-08,3.9999999978945766e-08,7.000000001866624e-08,8.446629456981825e-08,8.14637927115669e-08,8.116770588983968e-08,7.717017258546122e-08,7.375433419554156e-08,8.000000001340268e-08
1.270663430030794e-08,9.999999994736442e-09,1.139509575587283e-08,5.4466293475385896e-08,5.120810475656157e-08,5.2676093265091595e-08,5.3623592788376584e-08,5.344321740707869e-08,5.709199535353093e-08,3.9999999978945766e-08
1e-30,1.9999999989472883e-08,2.4466293713221177e-08,4.059146907486877e-08,3.9999999978945766e-08,4.161554945092405e-08,4.171457113066879e-08,3.6980634998684536e-08,3.951999871798506e-08,4.0666448264392585e-08
1e-30,1.4466291997639047e-08,2.9999999984209325e-08,4.660236174736099e-08,7.050098427274776e-08,6.952796893777702e-08,7.20101177575927e-08,7.379918542937958e-08,7.050284522858163e-08,7.000000001866624e-08
1.4466293662973584e-08,1.9999999989472883e-08,2.6602360814198533e-08,3.9528393336318857e-08,5.142894032861278e-08,5.0298514797653127e-08,5.5797945264224325e-08,5.5881614335895335e-08,5.472498132430559e-08,5.993812812743471e-08
1e-30,3.3976394475665472e-09,2.5569268924385824e-10,4.5950132698813206e-08,4.900336914026582e-08,4.7624784227373596e-08,4.4990186021109935e-08,4.7242466383323745e-08,4.873043857323012e-08,4.999999997368221e-08
9.999999994736442e-09,1.0069897027342734e-08,1.0964435692706331e-08,1.0054895582811696e-08,1.5830511790326796e-08,3.333852627296352e-08,3.450732422027869e-08,3.3122644627070486e-08,3.204828569192131e-08,2.9999999984209325e-08
3.198982589935895e-08,6.867136326249579e-08,1.0693293783781144e-07,1.516571732640415e-07,1.5356976479363738e-07,1.5833676658694174e-07,1.6371379363278038e-07,1.5763352079201098e-07,1.584293829459682e-07,1.700000000215418e-07
5.435458083624667e-09,2.0076195039742117e-08,1.2805013605010629e-08,2.1054414101051577e-08,2.408704091738656e-08,5.8362123578348246e-08,6.523536899560867e-08,6.385521078566825e-08,6.394719698210594e-08,6.00000000239298e-08
3.2464679833310583e-09,2.7955801007450987e-09,1.6888157539085569e-09,3.1270555034268455e-09,2.8952012010030614e-08,6.688704679014279e-08,6.509037320245881e-08,6.49700052646196e-08,6.611258207556148e-08,7.000000001866624e-08
4.122555963270713e-09,1.3063857107198373e-08,2.6613713233203384e-08,3.790452329788252e-08,4.583363422128173e-08,6.06867223140739e-08,5.631039146081207e-08,5.3139563416237934e-08,5.2856714227722534e-08,6.00000000239298e-08
8.312977861635318e-09,2.432669110596919e-08,3.841204110344165e-08,4.390313901314613e-08,8.502251347408674e-08,1.0319989529605778e-07,9.726017280442534e-08,9.943611256613138e-08,1.0101360958802985e-07,9.218585372838817e-08
2.010240485184056e-08,4.073767001511186e-08,5.354652676814453e-08,7.535277946058017e-08,1.0858278609582328e-07,1.0914026260522292e-07,1.0319740373354591e-07,1.0473728240256719e-07,1.0357229263124879e-07,1.0000000000287557e-07
4.924353147472971e-09,1.1182520465169432e-09,4.3488723733275947e-10,1e-30,9.701567327269345e-11,2.2500000529390718e-08,4.0211489249486476e-08,4.924785601545523e-08,4.8336931457448884e-08,5.317130746806953e-08
1.1641615449420328e-09,4.803226705263342e-10,4.498079686499068e-11,1e-30,1.234442392750168e-08,5.6592146635559004e-08,5.6879633780759775e-08,5.2054722199379455e-08,9.506550724402985e-08,1.1999999999234845e-07
4.803211162140997e-10,4.4979187041604973e-11,1.0097015668009135e-08,5.569884709011319e-08,7.278870828297812e-08,1.0696870067494757e-07,1.3777416241200768e-07,1.318819432549745e-07,1.299999999870849e-07,1.3999999998182133e-07
4.4980130731175905e-11,1.0097020775035048e-08,5.5698854972696665e-08,7.278871749782923e-08,1.0696871011184328e-07,1.3777417096072497e-07,1.318819525808479e-07,1.2726275622210181e-07,1.3999999998182133e-07,1.3999999998182133e-07
9.999999994736442e-09,2.8172566612916228e-08,5.453769225116645e-08,8.800019724031216e-08,1.0809534867206594e-07,1.1149991374637125e-07,1.0587405824269425e-07,1.104405920049345e-07,1.0999999999761201e-07,1.299999999870849e-07
1.8267613755007517e-08,4.4731789050622695e-08,7.829235404432922e-08,9.848458060179865e-08,1.0198525690618965e-07,9.587405835898011e-08,1.0002200606651357e-07,9.895805358484111e-08,1.1999999999234845e-07,1.6000000002680537e-07
3.997004671685289e-08,7.357822784381796e-08,9.38175951370468e-08,9.736494310796928e-08,9.563585467997626e-08,9.411539725334706e-08,1.0000000000287557e-07,1.1189787552101649e-07,1.4995111274895834e-07,1.900000000110147e-07
3.072393262026907e-08,5.1391843225445655e-08,5.5363448492329326e-08,4.563585725980701e-08,9.41153967537467e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.099511141022802e-07,1.4999999997655777e-07,1.700000000215418e-07
3.6476601739110492e-09,2.804017573687645e-09,5.859723817280837e-11,3.9783809580029583e-10,1.5535613906436652e-09,2.831103684819425e-09,4.27698876315219e-09,4.1406680306721455e-09,2.36420727439679e-09,2.1329721322516093e-09
3.7207488201573824e-09,9.47473544066213e-10,6.4398342214389e-10,3.959046424029111e-10,1.5459944435747275e-09,2.8452493694430814e-09,4.269266495882107e-09,4.141606391172559e-09,2.3877805288563536e-09,2.132558463152634e-09
1.8706750593011634e-09,1.6009980008391267e-09,6.675077157680676e-10,3.653771729617006e-10,1.5303430744850743e-09,2.8088739112419603e-09,4.23504087354587e-09,4.1978907017181655e-09,2.4224082739721098e-09,2.1270374350734755e-09
2.432964052445641e-09,1.5941631348326268e-09,6.634676141814566e-10,3.84663301211674e-10,1.536393900991584e-09,2.820611078035995e-09,4.233296824196486e-09,4.177222678869441e-09,2.3888671041305543e-09,2.1283214080014545e-09
9.999999994736442e-09,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,2.9999999984209325e-08,4.999999997368221e-08,6.588736289891983e-08,6.00000000239298e-08,7.000000001866624e-08,7.000000001866624e-08
9.999999994736442e-09,9.999999994736442e-09,6.326366042141984e-09,2.4064923387356885e-08,2.9999999984209325e-08,3.9999999978945766e-08,4.386229529584895e-08,7.39428430152067e-08,7.000000001866624e-08,7.000000001866624e-08
9.95111210100319e-09,6.32636676378695e-09,2.406492360940149e-08,4.999999997368221e-08,4.999999997368221e-08,7.386229483596907e-08,7.821431446952687e-08,7.518053646293765e-08,7.435271875966265e-08,7.000000001866624e-08
6.326365986630833e-09,6.494425885961164e-09,1.2551139239036502e-08,1.2139525051857447e-08,4.3862295406871254e-08,4.3942843697131195e-08,4.2071704897672646e-08,4.853278678940143e-08,3.913826795987063e-08,1.9999999989472883e-08
1.4064923947731955e-08,2.9999999984209325e-08,3.9999999978945766e-08,4.38622952403378e-08,5.394284302573382e-08,8.000000001340268e-08,9.803014094922347e-08,9.285663049585224e-08,8.795430950225835e-08,9.000000000813912e-08
9.999999994736442e-09,1.9999999989472883e-08,2.386229530637607e-08,2.3942843374591405e-08,4.999999997368221e-08,7.000000001866624e-08,7.135032376037742e-08,7.306306615273428e-08,7.455545164569699e-08,1.0999999999761201e-07
7.8599097230736e-09,2.3862295084331464e-08,6.394284302047026e-08,7.000000001866624e-08,7.000000001866624e-08,1.0866013577803812e-07,1.0999977995140853e-07,1.0999999999761201e-07,1.2701051060881596e-07,1.299999999870849e-07
1.3862295811239989e-08,1.3942842713721149e-08,3.9999999978945766e-08,6.00000000239298e-08,5.151309889761535e-08,5.13030369297951e-08,5.1863665029294737e-08,5.701051064566087e-08,6.00000000239298e-08,6.00000000239298e-08
3.942843218585068e-09,2.9999999984209325e-08,4.999999997368221e-08,4.1350323720656945e-08,4.3063066224036106e-08,4.999999997368221e-08,6.539638996994057e-08,7.000000001866624e-08,7.000000001866624e-08,1.0999999999761201e-07
2.9999999984209325e-08,4.999999997368221e-08,4.135032360963464e-08,4.3041889385975196e-08,3.9999999978945766e-08,6.701051064039731e-08,7.000000001866624e-08,8.000000001340268e-08,1.0999999999761201e-07,1.1999999999234845e-07
1e-30,1.3503266282910431e-09,3.041895624278368e-09,1e-30,1.9999999989472883e-08,2.9999999984209325e-08,2.768300594313544e-08,7.000000001866624e-08,1.1999999999234845e-07,1.1999999999234845e-07
6.773055671871475e-09,8.431568998545913e-09,9.999999994736442e-09,2.3367033863408437e-08,2.9999999984209325e-08,2.9999999984209325e-08,4.999999997368221e-08,1.0000000000287557e-07,1.167125366907662e-07,1.1999999999234845e-07
5.0527358963492475e-09,1e-30,4.336702130736114e-08,3.9999999978945766e-08,3.9999999978945766e-08,7.000000001866624e-08,9.000000000813912e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07
9.999999994736442e-09,4.336703551821586e-08,4.999999997368221e-08,4.999999997368221e-08,7.000000001866624e-08,1.1999999999234845e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.6000000002680537e-07,1.700000000215418e-07
1.9999999989472883e-08,2.0636973574461592e-08,1.9999999989472883e-08,4.999999997368221e-08,9.000000000813912e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.299999999870849e-07,1.3999999998182133e-07
6.369749172563388e-10,1e-30,2.9999999984209325e-08,7.000000001866624e-08,9.000000000813912e-08,1.1999999999234845e-07,1.4999999997655777e-07,1.5651379675629684e-07,1.700000000215418e-07,1.8000000001627825e-07
3.460814301803339e-09,3.9999999978945766e-08,8.000000001340268e-08,1.2231039825394419e-07,1.1999999999234845e-07,1.1999999999234845e-07,1.4057401542810766e-07,1.4999999997655777e-07,1.4999999997655777e-07,1.4999999997655777e-07
9.999999994736442e-09,6.00000000239298e-08,8.000000001340268e-08,1.0000000000287557e-07,1.0000000000287557e-07,1.2057401566067938e-07,1.299999999870849e-07,1.299999999870849e-07,1.299999999870849e-07,1.700000000215418e-07
1e-30,1e-30,1e-30,9.999999994736442e-09,1.0574014663866649e-08,3.9999999978945766e-08,6.00000000239298e-08,9.000000000813912e-08,9.375291060154112e-08,9.000000000813912e-08
9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,4.0574023252304414e-08,3.9999999978945766e-08,7.000000001866624e-08,1.0999999999761201e-07,1.0999999999761201e-07,1.4388424690592316e-07,1.900000000110147e-07
1e-30,2.9999999984209325e-08,6.057401352732583e-08,6.00000000239298e-08,1.0736108746467465e-07,1.0801829941620156e-07,1.0999999999761201e-07,1.299999999870849e-07,1.700000000215418e-07,1.8000000001627825e-07
1e-30,2.0574013603891217e-08,2.9999999984209325e-08,2.9999999984209325e-08,3.8076512942630814e-08,7.000000001866624e-08,1.0028067287670694e-07,9.303999581877775e-08,9.475617723797569e-08,9.000000000813912e-08
5.740154462863245e-10,1.9999999989472883e-08,1.9999999989472883e-08,1.8076517616094634e-08,6.00000000239298e-08,1.0000000000287557e-07,1.0000000000287557e-07,1.0257243931999227e-07,9.783810017705008e-08,1.0000000000287557e-07
1.9999999989472883e-08,1.9999999989472883e-08,1.807651656138276e-08,6.00000000239298e-08,8.000000001340268e-08,1.1755648587907785e-07,1.2251729619716656e-07,1.20283507376584e-07,1.1792095289120397e-07,1.2212183508886199e-07
1e-30,3.807652237952652e-08,8.000000001340268e-08,1.094075052221477e-07,1.1609487604591351e-07,1.1821199863426557e-07,1.1082126272210502e-07,1.1465333327187466e-07,1.0978688891327693e-07,1.1377313863247807e-07
1.9234798198652925e-09,3.9999999978945766e-08,6.940750540973539e-08,7.521942768651257e-08,7.674530366763577e-08,7.876923624472454e-08,7.2021826391655e-08,7.658169798308023e-08,7.000000001866624e-08,7.66395764628669e-08
9.999999994736442e-09,3.9999999978945766e-08,6.52194284134211e-08,6.674530728112416e-08,5.876924091818836e-08,6.20218305602549e-08,5.6581698659741164e-08,6.00000000239298e-08,5.6639582246553744e-08,7.818062097708633e-08
2.388424946708767e-08,1.765615476045923e-08,2.0157672531162518e-08,2.104748064724049e-08,2.347727967588753e-08,2.092259443475797e-08,2.5297488659425937e-08,1.6284089743301422e-08,2.4932542030953186e-08,1.9999999989472883e-08
9.999999994736442e-09,5.166780542298355e-08,5.2157723584578264e-08,7.676772095788209e-08,8.008013541171977e-08,7.706345361846445e-08,7.723239514589864e-08,7.237136345761286e-08,7.286443159948419e-08,7.000000001866624e-08
1.1667804999948572e-08,3.1339406958430516e-08,2.8921769090750615e-08,3.461264264092989e-08,2.5350633370280207e-08,2.7836703164751952e-08,3.15696279118427e-08,2.5170716622113787e-08,2.8683219466252297e-08,2.9999999984209325e-08
4.6518955354457603e-10,4.593381563999799e-09,9.127564259969745e-09,2.620418881882358e-09,7.733770623907787e-09,9.677244561245857e-10,8.97482088646484e-09,8.492817560323829e-10,4.5444104035397e-09,1e-30
3.477280574593067e-09,9.225951114189002e-10,4.702511935406051e-09,3.715911245372183e-09,4.932539043878137e-09,1e-30,3.874294218775276e-10,3.0200572043170837e-09,3.8908837263207374e-09,1e-30
9.021337010750585e-10,4.722774171739275e-09,3.735967424312037e-09,4.91267881930213e-09,1.9664714301370623e-11,3.894250810709821e-09,2.458920844716772e-09,2.0353593255251212e-09,1.836966134760587e-09,1e-30
4.7227657340442875e-09,3.735959874795469e-09,4.912693474246055e-09,1.965005935744557e-11,3.408535098614607e-08,3.8835058613351237e-08,3.854773666933653e-08,3.9510281713006634e-08,3.7033779265449596e-08,3.9999999978945766e-08
3.735964093642963e-09,4.912683815305741e-09,1.9659940342364735e-11,3.812710747119752e-08,4.122161112452005e-08,4.271042586267981e-08,3.413134752605629e-08,3.8908636645906824e-08,3.495610267911786e-08,3.9999999978945766e-08
4.912687923130932e-09,1.965139162507512e-11,3.6203016140490263e-09,3.6422034277450166e-09,4.304749445793732e-09,3.863261932579576e-10,4.5010560834057856e-09,3.207394461135493e-09,3.872950071759362e-09,1e-30
1.9654722294148996e-11,4.0517061705713786e-08,8.659853389936245e-08,8.593357936348411e-08,9.062226657974293e-08,8.473463886105037e-08,8.702385045911143e-08,8.624707592552738e-08,8.000000001340268e-08,8.077231128389428e-08
2.6346556714074154e-08,4.810871501170766e-08,5.1494190023149145e-08,5.2527276528380185e-08,5.1720600025007e-08,4.903995076688261e-08,4.474301285029014e-08,8.644189986029005e-08,1.2258191295355658e-07,1.299999999870849e-07
4.304526957099597e-09,1.360554269247416e-08,1.0917544535082868e-08,7.2269730200247295e-09,1.1791232878977098e-08,1.526677384511288e-08,8.529511097421505e-09,8.716498411942553e-09,9.57324775008317e-09,9.999999994736442e-09
2.4853030744509397e-10,1.519342429645576e-09,6.7227731159746895e-09,8.992112388028772e-09,5.4956434958342015e-09,4.3560771656459e-09,1.0684823692486134e-08,6.921869299958416e-09,1.3751253469251878e-09,9.999999994736442e-09
3.5157726174794846e-08,4.3524742476819256e-08,4.0026048586661034e-08,3.491924671639168e-08,3.7585450418653465e-08,3.258190850452536e-08,3.9999999978945766e-08,3.950383264950119e-08,3.624742739294362e-08,3.9999999978945766e-08
4.981034029682974e-09,5.476940345694459e-09,1.5156322863418836e-09,5.31587140972789e-09,4.634863493002683e-09,6.532419438709525e-09,1.307144026352347e-08,1.4217173993635868e-08,1.6490043552863654e-08,1.9999999989472883e-08
1.867784593656552e-09,2.857428960112429e-09,1.8654289224429021e-10,4.443011070165426e-09,4.18301873139626e-08,5.982057826869891e-08,8.710274501666504e-08,8.174675880656679e-08,7.990415185066269e-08,8.000000001340268e-08
2.8574326238484105e-09,1.8653889544140156e-10,6.504702332321699e-09,1.4183561658498434e-08,1.654607173495748e-08,2.1762603830133287e-08,1.6283169701480915e-08,2.3065036436342723e-08,2.9629275810627576e-08,2.9999999984209325e-08
1.8653711908456216e-10,4.443016510258246e-09,3.345319576908423e-09,4.2784863429901066e-09,1.1014170686607372e-09,4.72333661072355e-09,3.593111252975234e-09,3.109835389203397e-09,1.8927575062832602e-09,1.0349561208045088e-09
4.4430193968381104e-09,3.3453151360163247e-09,4.239028572605719e-09,1.140613159478221e-09,4.6803388942251445e-09,3.6517318058315595e-09,3.1708784486994546e-09,1.9540747908664002e-09,1.1057714743856195e-09,9.999999994736442e-09
3.3453170233954665e-09,1.027370999384658e-08,3.2360310542323134e-08,4.518171325962328e-08,7.416461100806515e-08,9.683215418387903e-08,9.467940431662214e-08,9.292223301926583e-08,9.000000000813912e-08,1.0999999999761201e-07
5.816210624232099e-09,1.1651751452568249e-08,6.780842554121591e-09,2.489238648539782e-08,2.7808618408009522e-08,4.4028075407709366e-08,6.700841526097179e-08,6.696162552222162e-08,9.000000000813912e-08,9.000000000813912e-08
1.937340843305435e-09,3.1600465688619295e-08,4.0124079059289386e-08,5.273205883060683e-08,6.742180769236938e-08,8.983952659580297e-08,8.843145360426519e-08,9.000000000813912e-08,9.000000000813912e-08,9.000000000813912e-08
3.9909664684145696e-08,9.10479706073275e-08,1.2746945510233587e-07,1.5636427030951694e-07,1.8832732684437303e-07,2.1999999999522402e-07,2.1999999999522402e-07,2.3022072276335237e-07,2.356891070087741e-07,4.100000000062387e-07
2.668630560975771e-08,6.04571184226188e-08,2.639706151441601e-07,3.3079520944667706e-07,3.900000000167658e-07,4.901233836562824e-07,1.299999999870849e-07,2.9238435789169515e-07,3.013175762234255e-07,3.900000000167658e-07
7.70303453245802e-08,1.5482307935688056e-07,2.823790682393579e-07,3.419367483603608e-07,4.188613148548015e-07,5.063071631394855e-07,3.800000000220294e-07,4.067414643427192e-07,4.4847787866730826e-07,4.4999999998518447e-07
2.837012069711875e-09,6.2433311853737905e-09,1.9999999989472883e-08,7.000000001866624e-08,8.000000001340268e-08,1.0000000000287557e-07,1.0000000000287557e-07,1.0714094872410485e-07,1.0000000000287557e-07,1.1999999999234845e-07
1.0096557112593274e-07,2.1095993946174119e-07,3.0108020904195953e-07,3.772020429892997e-07,4.557926326920203e-07,5.466968776568493e-07,4.6999999997465736e-07,4.940124120333955e-07,5.213462622166709e-07,5.299999999985872e-07
3.3587955194924746e-09,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,3.9999999978945766e-08,3.714094437556881e-08,3.798622705275534e-08,4.369561457107096e-08,3.9999999978945766e-08,3.9999999978945766e-08
2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,3.7986224110664324e-08,3.9999999978945766e-08,3.589465913389489e-08,3.9999999978945766e-08,3.9999999978945766e-08
1e-30,1e-30,6.058293311461682e-10,1e-30,2.0137735923242417e-09,1e-30,8.793737182877237e-09,1e-30,9.999999994736442e-09,9.999999994736442e-09
9.999999994736442e-09,9.999999994736442e-09,1.714095054783371e-08,1.798622673021555e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.7681835440264138e-08,1.9999999989472883e-08,6.00000000239298e-08
1e-30,7.140948277140069e-09,1e-30,9.999999994736442e-09,9.999999994736442e-09,6.3832227281679366e-09,9.999999994736442e-09,6.932404539305992e-09,4.999999997368221e-08,6.00000000239298e-08
7.140948554695825e-09,7.986226679967956e-09,9.999999994736442e-09,9.999999994736442e-09,1.638322327801589e-08,1.9999999989472883e-08,2.0473069739512795e-08,5.530522884100719e-08,7.000000001866624e-08,7.000000001866624e-08
7.986226679967956e-09,9.999999994736442e-09,9.999999994736442e-09,1.6383223111482437e-08,1.9999999989472883e-08,1.3738927662210187e-08,2.9999999984209325e-08,6.512062650232409e-08,6.00000000239298e-08,8.000000001340268e-08
9.999999994736442e-09,9.999999994736442e-09,1.638322283392668e-08,9.999999994736442e-09,1.9999999989472883e-08,5.527686003370391e-08,8.512062610321891e-08,8.000000001340268e-08,1.0000000000287557e-07,1.0000000000287557e-07
1e-30,3.6167771000350513e-09,1e-30,3.738927945029502e-09,1.9999999989472883e-08,4.7532956681806127e-08,4.999999997368221e-08,6.165171018146509e-08,6.00000000239298e-08,7.000000001866624e-08
1e-30,6.537977825793462e-09,1e-30,1.9999999989472883e-08,4.7532946190198544e-08,4.999999997368221e-08,7.165170995415693e-08,7.82477014293903e-08,8.000000001340268e-08,9.000000000813912e-08
2.4441988433210327e-09,1.5789202167937333e-09,6.437623767396872e-10,3.957909555651895e-10,1.553819628519193e-09,2.8390645390174996e-09,4.267678099800776e-09,4.1473529055480185e-09,2.3743804700160354e-09,2.132238274832332e-09
2.4351914928999463e-09,1.597117327278852e-09,6.634869320620851e-10,3.7628544724555013e-10,1.5304107980895765e-09,2.8132287610560525e-09,4.236654804756768e-09,4.180070733994512e-09,2.4136604936941808e-09,2.127636178350656e-09
2.4352172500741176e-09,1.5967454025656025e-09,6.611210467966089e-10,3.7750802484026735e-10,1.5319100432620303e-09,2.8130178186813737e-09,4.23783974579095e-09,4.181126334046326e-09,2.4138516740990212e-09,2.127636733462168e-09
2.433657830813729e-09,1.593431053770189e-09,6.585774148248902e-10,3.804483394986846e-10,1.5336568681689755e-09,2.816108457537325e-09,4.239352202617397e-09,4.1786507587460164e-09,2.4070533344300316e-09,2.127933829143558e-09
2.4355308880785742e-09,1.596437537720874e-09,6.618248171719188e-10,3.756098765350657e-10,1.5292110910891665e-09,2.809612209553336e-09,4.232778572088591e-09,4.182674873121073e-09,2.448088509687807e-09,2.12740236538167e-09
2.43188558179952e-09,1.5923092844261078e-09,6.582360212448179e-10,3.8035086191712253e-10,1.533218663141156e-09,2.814587007904379e-09,4.2409613598692886e-09,4.2031998992442254e-09,2.40493969183575e-09,2.128146547875076e-09
8.24770129970176e-09,2.6718699919214828e-08,4.374907836002251e-08,4.4268308518891075e-08,4.414702048372021e-08,3.620248595348485e-08,3.9999999978945766e-08,8.56413425731617e-08,8.968021214528221e-08,9.000000000813912e-08
1.6718699979989537e-08,2.4852609470382703e-08,3.5634446837740086e-08,3.351230282166995e-08,2.6202486236304168e-08,2.9999999984209325e-08,5.449448442496063e-08,6.845016503609358e-08,8.000000001340268e-08,1.0000000000287557e-07
1.4852609253601656e-08,2.4268308584929343e-08,6.414702041768194e-08,1.062024860831734e-07,1.0999999999761201e-07,1.0449448473170975e-07,1.1845016473222003e-07,1.594102904123318e-07,1.700000000215418e-07,1.8000000001627825e-07
4.268308817501065e-09,4.1470204492632945e-09,6.202486246831285e-09,9.999999994736442e-09,1.4494484446014866e-08,2.8450164779592058e-08,7.000000001866624e-08,7.000000001866624e-08,7.000000001866624e-08,8.000000001340268e-08
4.147020282729841e-09,4.62024861702659e-08,4.999999997368221e-08,5.449448475802754e-08,6.845016481404897e-08,1.0999999999761201e-07,1.0232985758751312e-07,1.0000000000287557e-07,1.0000000000287557e-07,1.0999999999761201e-07
6.202486135808982e-09,9.999999994736442e-09,1.449448461254832e-08,2.9999999984209325e-08,5.3950532874491586e-08,6.232985760856735e-08,6.00000000239298e-08,6.248096334759978e-08,7.000000001866624e-08,7.000000001866624e-08
9.999999994736442e-09,1.449448461254832e-08,2.9999999984209325e-08,5.3950528378088336e-08,6.23298575530562e-08,6.00000000239298e-08,6.248096351413324e-08,6.358395449046483e-08,7.000000001866624e-08,7.000000001866624e-08
1.4494484557037168e-08,2.9999999984209325e-08,2.395053327886032e-08,4.232985717500526e-08,3.9999999978945766e-08,4.6303838707739686e-08,4.358395461201425e-08,3.9999999978945766e-08,3.9999999978945766e-08,3.9999999978945766e-08
1.549835426661872e-09,3.950535454322335e-09,1.2329857246307085e-08,1.9999999989472883e-08,1.2480963484939878e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,3.4281083416409786e-08,2.9999999984209325e-08
1e-30,2.3298575846375513e-09,1e-30,2.480963490203436e-09,1e-30,9.477949036718059e-09,9.999999994736442e-09,9.999999994736442e-09,2.3002098004099025e-09,9.999999994736442e-09
1.2329857801418598e-08,1.9999999989472883e-08,1.2480963429428726e-08,1.3583954627804928e-08,1.9477948920432198e-08,1.9999999989472883e-08,1.9999999989472883e-08,2.4754049310349302e-08,1.9999999989472883e-08,1.9999999989472883e-08
9.999999994736442e-09,1.2480963373917575e-08,1.3583954405760323e-08,9.477949147740361e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,3.533530562593867e-08,2.9999999984209325e-08
1.2480963429428726e-08,9.999999994736442e-09,9.477949203251512e-09,1.9999999989472883e-08,1.9999999989472883e-08,1.888085210399737e-08,1.951238220998519e-08,6.00000000239298e-08,1.0000000000287557e-07,1.0000000000287557e-07
9.999999994736442e-09,9.477948870184605e-09,1.9999999989472883e-08,9.999999994736442e-09,1.88808511603078e-08,1.9512382098962888e-08,6.00000000239298e-08,9.785170262954779e-08,1.0000000000287557e-07,1.0000000000287557e-07
9.477949258762663e-09,9.999999994736442e-09,9.999999994736442e-09,1.0715922926785026e-08,9.999999994736442e-09,1.9999999989472883e-08,1.9999999989472883e-08,2.0633761033117537e-08,3.9999999978945766e-08,4.787583873788748e-08
9.999999994736442e-09,2.9999999984209325e-08,2.8880844216150336e-08,2.951238259329969e-08,7.000000001866624e-08,7.884512281952638e-08,9.5226972085527e-08,1.2148547845480806e-07,1.176273615177692e-07,1.1999999999234845e-07
1.000001798034944e-08,9.999999994736442e-09,9.512383103427169e-09,4.999999997368221e-08,9.785170135279131e-08,1.0056085153475891e-07,1.0190832278045292e-07,9.354597541033627e-08,9.355942931499328e-08,1.0000000000287557e-07
4.754049320876419e-09,4.876177794876924e-10,3.9999999978945766e-08,8.78517025793002e-08,8.000000001340268e-08,8.000000001340268e-08,8.787583871683324e-08,9.438218173674073e-08,8.947130569758599e-08,8.871140699806546e-08
9.512382381782203e-09,4.999999997368221e-08,9.785170251852549e-08,9.063376110729493e-08,1.0000000000287557e-07,9.787583898912544e-08,1.1591040682823461e-07,1.4310525697780463e-07,1.601088632785519e-07,1.6000000002680537e-07
9.999999994736442e-09,4.785170271137673e-08,8.063376094602503e-08,1.0000000000287557e-07,9.787583876708084e-08,1.1175027625487388e-07,1.3253663866397147e-07,1.4495980837914146e-07,1.4687860688811227e-07,2.0000000000575113e-07
9.999999994736442e-09,6.06337610120633e-08,9.000000000813912e-08,9.098310904676055e-08,9.661155397910903e-08,1.038274244358206e-07,1.1106648412084752e-07,1.0138053579966666e-07,1.1999999999234845e-07,1.299999999870849e-07
1.0633761093892247e-08,9.999999994736442e-09,1.0362918745343563e-08,2.958415856735286e-08,4.5860509167994223e-08,4.4836718338103765e-08,3.9999999978945766e-08,3.9999999978945766e-08,6.00000000239298e-08,9.000000000813912e-08
9.999999994736442e-09,7.875839425075526e-09,1.005612748627982e-08,1.9128830963666132e-08,1.837235652502045e-08,1.9999999989472883e-08,3.9999999978945766e-08,4.999999997368221e-08,4.717753249172674e-08,3.9999999978945766e-08
1.1453510362358088e-09,1.89358750901647e-10,1.6116043832781202e-08,5.2225321178767103e-08,4.999999997368221e-08,4.999999997368221e-08,8.000000001340268e-08,9.662465727533487e-08,1.299999999870849e-07,1.299999999870849e-07
6.406508656908727e-10,5.007452896776954e-09,3.0031162223664865e-08,4.999999997368221e-08,7.000000001866624e-08,7.000000001866624e-08,7.662465911772998e-08,7.486599579165087e-08,7.000000001866624e-08,9.000000000813912e-08
6.806693653160778e-09,6.173440203482983e-09,9.999999994736442e-09,2.9999999984209325e-08,2.9999999984209325e-08,3.6624656696293556e-08,3.4865995202082445e-08,3.699347272956288e-08,3.9999999978945766e-08,3.9999999978945766e-08
7.265868795514052e-09,5.2159377372795745e-09,4.999999997368221e-08,8.000000001340268e-08,9.721548460683849e-08,1.1999999999234845e-07,1.169934720213206e-07,1.1849244158090855e-07,1.1999999999234845e-07,1.1944301503419297e-07
5.215937626257272e-09,1e-30,3.9999999978945766e-08,4.7215483467422104e-08,8.000000001340268e-08,7.699347220890829e-08,7.849244104685127e-08,8.000000001340268e-08,1.1451607773160788e-07,1.0999999999761201e-07
9.999999994736442e-09,2.9999999984209325e-08,4.66246569130746e-08,4.48659957519304e-08,6.00000000239298e-08,8.000000001340268e-08,1.311770498890752e-07,1.795920383518279e-07,1.8000000001627825e-07,1.906004710727771e-07
1.9999999989472883e-08,6.66246573466367e-08,8.486599561985386e-08,8.699347198160012e-08,9.000000000813912e-08,9.000000000813912e-08,1.219496650328722e-07,1.1999999999234845e-07,1.2556202433344765e-07,1.3999999998182133e-07
6.624657267195744e-09,3.9999999978945766e-08,3.9999999978945766e-08,4.999999997368221e-08,4.5940553472512136e-08,6.645922634440637e-08,8.000000001340268e-08,7.661507506195875e-08,8.000000001340268e-08,1.0999999999761201e-07
1.4865995490165318e-08,1.699347196293388e-08,1.9999999989472883e-08,1.9999999989472883e-08,2.157254308521317e-08,7.000000001866624e-08,6.819832498727862e-08,6.639266902919161e-08,9.000000000813912e-08,1.0000000000287557e-07
6.993472190242045e-09,2.9999999984209325e-08,2.9999999984209325e-08,4.3123672077705066e-08,6.173107497398078e-08,7.197386020507679e-08,7.913738619969024e-08,1.0701685804193062e-07,1.4999999997655777e-07,1.8051947758834785e-07
9.999999994736442e-09,1.9999999989472883e-08,3.0553333862926024e-08,3.173107726572866e-08,3.092191191989002e-08,3.8963223203403174e-08,3.7294098143014764e-08,3.7505702432660826e-08,3.7641262662369e-08,3.9999999978945766e-08
1e-30,4.842688472450618e-10,1e-30,6.615074599203297e-09,4.629431282765495e-10,3.262192405095732e-09,2.3141174532170794e-09,1.4984077312263366e-09,1.6482735176737151e-09,1e-30
2.5735112929581305e-09,1e-30,1.1400902111269318e-08,9.999999994736442e-09,2.7016857473416422e-08,3.151967642445186e-08,3.501509615588816e-08,3.490009370388236e-08,3.228288381063038e-08,2.9999999984209325e-08
1.7310777811196942e-09,1.951332762040181e-09,9.999999994736442e-09,1.4617816068707157e-08,4.551066590252617e-08,4.456617519466022e-08,4.935566322306073e-08,4.709389800350294e-08,4.766290495616943e-08,4.999999997368221e-08
6.079028391781094e-10,9.999999994736442e-09,3.701685874490934e-08,3.2583095443960985e-08,3.415563498698759e-08,2.984922953253033e-08,2.9282528068996783e-08,3.682964899720531e-08,3.389963154631914e-08,2.9999999984209325e-08
9.999999994736442e-09,9.999999994736442e-09,6.979442579435613e-09,4.62140326007443e-09,5.810340542033998e-09,7.784026312407377e-09,7.84612863569123e-09,2.2059494231285726e-09,7.023257198035537e-09,9.999999994736442e-09
2.6939267483427898e-09,1.2554041139978267e-09,2.2322040882372107e-09,2.525280873300062e-09,2.317890324121663e-10,7.694161974214353e-10,1e-30,3.053108554862405e-08,3.577279450439619e-08,2.9999999984209325e-08
1.2553748041099766e-09,2.232214746378247e-09,2.525241793449595e-09,2.317694924869329e-10,7.694233028487929e-10,1e-30,7.491393505532074e-09,4.4382414854382546e-08,3.852353869238101e-08,3.9999999978945766e-08
2.2321929860069645e-09,1.3209748628284501e-08,3.2191377341561633e-08,3.240940593673969e-08,3.132358772361954e-08,3.149109573108433e-08,3.1750768902938376e-08,3.4894694467269005e-08,3.4757938416341005e-08,6.263133212058847e-08
2.525277986720198e-09,2.318168990100844e-10,7.69443730952446e-10,2.964295475749168e-14,1.0477878564785215e-09,1.965462237407678e-09,2.662789544416455e-09,3.389969638334378e-09,7.472414131903804e-09,9.999999994736442e-09
2.3181279118489329e-10,7.694399561941623e-10,2.3869795029440866e-14,6.884256054107141e-09,3.1226675689666195e-09,2.0637096809217326e-08,2.5748649212786745e-08,3.0599436429135096e-08,2.5109646195620172e-08,2.9999999984209325e-08
7.694411774394894e-10,2.6423307986078726e-14,3.6041944984077645e-09,3.24549331853774e-09,1.075207800571576e-08,1.4478346854751578e-08,2.1615223944060347e-08,3.510964591280086e-08,4.999999997368221e-08,6.00000000239298e-08
2.853273173286652e-14,1.9306746867897573e-08,2.60209375158027e-08,4.2310337011741694e-08,4.185416035973333e-08,4.5576422857962484e-08,4.999999997368221e-08,4.999999997368221e-08,5.0045952271204897e-08,4.999999997368221e-08
2.4158687272901602e-08,2.022435408033374e-08,4.5871717868628537e-08,5.073092401719492e-08,5.533188829343061e-08,4.999999997368221e-08,6.00000000239298e-08,6.00000000239298e-08,7.041122307427372e-08,1.0999999999761201e-07
3.4216499633643593e-09,2.246217523094174e-08,2.1604483646520123e-08,2.6496711491574843e-08,1.9999999989472883e-08,2.8888031189389096e-08,1.9999999989472883e-08,2.9999999984209325e-08,4.999999997368221e-08,4.2123494359280755e-08
1.1891558848731165e-09,6.495187609978359e-09,9.475904283462455e-09,9.999999994736442e-09,8.888030644804701e-09,9.999999994736442e-09,1.9999999989472883e-08,2.785918379322183e-08,4.881882642582269e-08,6.00000000239298e-08
5.20235299283911e-10,4.5932389003411345e-09,1e-30,1.1119700160655555e-09,1e-30,9.999999994736442e-09,2.3093968737342152e-08,7.258124312681247e-08,7.000000001866624e-08,7.584462180521001e-08
3.2375058189870742e-09,2.9999999984209325e-08,7.888803160716051e-08,8.000000001340268e-08,9.000000000813912e-08,1.0309396852870023e-07,1.074942840295634e-07,1.3999999998182133e-07,1.4365426448392782e-07,1.4993853125755408e-07
1e-30,3.8888031461681294e-08,3.9999999978945766e-08,3.9999999978945766e-08,3.9999999978945766e-08,4.7078305920322805e-08,7.23397046153984e-08,6.815961883788191e-08,7.141578428626616e-08,1.0200071631771834e-07
8.888029978670886e-09,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,5.7318211621470994e-08,6.089639581485784e-08,8.96716633169703e-08,8.279166363589496e-08,8.206425916590376e-08,9.000000000813912e-08
1.0000001993137886e-08,1.9999999989472883e-08,1.9999999989472883e-08,5.9370319105411795e-08,7.233970628073294e-08,7.069792196112701e-08,1.0144189377392365e-07,9.832798619768823e-08,9.910108800248452e-08,1.0000000000287557e-07
1.0411222883810467e-08,4.999999997368221e-08,4.867412450870745e-08,5.233970551410394e-08,5.759785381975746e-08,6.28524978729672e-08,6.636249971769814e-08,6.715525480149864e-08,6.657362672246592e-08,6.00000000239298e-08
1.3093966966248871e-08,1.1192924365133194e-08,4.2339705297322894e-08,5.405469694075293e-08,5.3622845719303314e-08,6.012554454315477e-08,5.455937490683738e-08,5.490370391658672e-08,5.674677772127268e-08,6.00000000239298e-08
7.210158026182967e-09,2.1000000000048757e-07,3.5677277021584075e-08,5.0057495815103437e-08,4.879916215561053e-08,5.7858649427089404e-08,1.569669364487325e-07,1.5918936713266163e-07,1.5661817098777675e-07,2.599999999741698e-07
2.3397044857098592e-09,2.1702545316415467e-09,5.894359444980068e-10,1.9312196286591643e-10,2.8599825840913695e-09,2.71791599226745e-08,6.094808047141242e-08,5.665929037057538e-08,5.9260430562702027e-08,6.00000000239298e-08
1.0945394590677893e-09,1.0229470492895132e-08,4.755893456831473e-10,3.330301379111944e-08,3.3568427038055404e-08,2.904253371127652e-08,2.5472799536352397e-08,2.468580329040293e-08,3.1771121511425804e-08,3.127330361341052e-08
2.8073973812325903e-08,1.8136278256974947e-08,2.66195659959223e-08,2.3643054292143972e-08,2.826538669786771e-08,3.990227737116214e-08,4.0570987791532787e-08,3.199744846860142e-08,3.2297371110878714e-08,3.9999999978945766e-08
1.7037493416083294e-08,4.981752110833071e-08,7.267430202073655e-08,1.0777980807841203e-07,1.4552488714070222e-07,1.8949392188716274e-07,1.8143115587676562e-07,1.8233673704237674e-07,1.808389734625493e-07,1.8000000001627825e-07
3.556321237496718e-08,6.660657014823101e-08,1.1077534478598494e-07,1.1095510943359699e-07,1.0834541863680158e-07,1.1129413624022533e-07,1.0690108864785941e-07,1.0415768303406736e-07,1.0808552208807498e-07,1.0000000000287557e-07
6.066062985254916e-09,5.936127589478701e-09,6.665366480973489e-09,9.493927088932708e-09,1.1431157465047193e-08,2.3367388024553293e-09,1.0838972941407121e-08,9.999999994736442e-09,3.2291327389799562e-09,9.999999994736442e-09
1.5670199693396114e-08,2.2644482622347084e-08,2.1644918080099274e-08,2.3860640463446714e-08,4.23367345625536e-08,5.0838969700706116e-08,4.999999997368221e-08,5.5187178604754195e-08,6.00000000239298e-08,6.00000000239298e-08
3.054692943038617e-09,3.949390903201788e-08,4.143116028032523e-08,3.233674950031684e-08,4.083895788209446e-08,3.9999999978945766e-08,3.779859170105482e-08,3.801292769445297e-08,3.435327533551913e-08,3.9999999978945766e-08
5.06064301575293e-10,1.4311585250226244e-09,2.336724591600614e-09,8.389632322192142e-10,1e-30,4.9194070150804237e-08,5.0729849709885144e-08,4.5389229041958856e-08,4.242558571121435e-08,4.999999997368221e-08
6.693620102637965e-10,1.5825634136490407e-09,9.234402131852448e-11,7.391629530673072e-10,4.616336068963278e-08,4.1076166468201336e-08,4.025969291276965e-08,4.6247349061445675e-08,4.438353629065972e-08,3.9999999978945766e-08
1.5825618593368063e-09,9.234091269405553e-11,7.391617873331313e-10,2.492279937982289e-09,2.245627239716441e-09,2.3398740722768707e-09,6.719612311023582e-09,1.1489200701930713e-09,4.622875970916596e-09,5.815641856976583e-10
9.233858122570382e-11,7.391672829371032e-10,2.4804024389979418e-09,1.9999999989472883e-08,1.9999999989472883e-08,3.872343290467484e-08,3.770046752560319e-08,3.538376358580564e-08,3.303484874539464e-08,2.9999999984209325e-08
7.391673939594057e-10,2.4920365770952912e-09,1e-30,9.999999994736442e-09,1.4523203195615508e-08,3.0306182452477515e-08,5.7631156402671024e-08,6.065976287938923e-08,5.784866707880809e-08,6.00000000239298e-08
5.7855389368199894e-09,1e-30,1e-30,2.6724295221214334e-08,5.0535687079467095e-08,8.801335960040291e-08,1.2567079177294715e-07,1.2816537198201416e-07,1.260368609479201e-07,1.2683830974413723e-07
1e-30,1e-30,7.3523473975711795e-09,1.0976223818737196e-08,2.845995783484767e-08,7.022951575841319e-08,7.287664494093349e-08,7.089687015238155e-08,7.224842102360185e-08,7.000000001866624e-08
9.999999994736442e-09,1.4669189973837149e-08,1.3294244260997345e-08,8.08491595893912e-09,1.5660484797841434e-08,1.012094197339053e-08,2.0251224475131835e-08,1.2277221128620397e-08,1.9999999989472883e-08,2.9999999984209325e-08
4.605119174883043e-09,9.36319444200251e-09,1.8361644205100447e-08,3.996089892321919e-08,3.5863978120609374e-08,4.682358367702477e-08,3.8583857553398104e-08,7.000000001866624e-08,8.000000001340268e-08,9.000000000813912e-08
8.539489115833021e-10,1.5013450482825874e-09,9.01799646069179e-09,4.267864173179703e-09,4.632886518862733e-09,7.515066124952341e-09,3.9999999978945766e-08,4.9922391998080684e-08,4.999999997368221e-08,4.999999997368221e-08
3.8090984810779105e-09,1.8811861290934928e-08,1.7005445385187556e-08,2.0348322027352594e-08,2.3073346455682042e-08,6.00000000239298e-08,5.99223907715718e-08,7.000000001866624e-08,1.0000000000287557e-07,1.1999999999234845e-07
3.754662802890607e-09,2.0988202287242075e-09,5.590765517204943e-09,8.463368228461832e-09,9.999999994736442e-09,1.9922391014670637e-08,2.9999999984209325e-08,6.00000000239298e-08,6.00000000239298e-08,7.000000001866624e-08
3.3384173203643286e-10,2.6279360909597926e-09,1.8739785279109356e-09,1.6100507593819202e-09,1.572661112447804e-09,2.8635764870443836e-09,4.279213761115841e-09,4.123711150327836e-09,2.3549886485341176e-09,2.1360866409025903e-09
2.285674094437695e-09,1.05958020135688e-10,4.4640147134344943e-10,4.1133807471283035e-10,1.5722547708207912e-09,2.8470061863572482e-09,4.2829527702181736e-09,4.134199760308377e-09,2.3444923780147064e-09,2.1350544665565963e-09
1.5829956234725273e-09,5.995941521064196e-10,6.326168477954752e-10,4.11525702403992e-10,1.5594073810021314e-09,2.850672253806863e-09,4.275165887968058e-09,4.124909525060616e-09,2.36318564716953e-09,2.1344078726670546e-09
1.5652953377909284e-09,1.5990960777756413e-09,6.629713444894492e-10,3.6722302976244237e-10,1.5247144657948297e-09,2.802518106470586e-09,4.236193951179246e-09,4.1917137538760585e-09,2.4326722858347694e-09,2.1269814798330344e-09
2.4376883844823283e-09,1.5975282208202657e-09,6.697953303103077e-10,3.7141201225665554e-10,1.5215878557128804e-09,2.8108151362005174e-09,4.226376137950183e-09,4.1987850973868035e-09,2.4317053926026233e-09,2.1268987682177e-09
2.4367247108969536e-09,1.6031603822241891e-09,6.66518618075429e-10,3.6875014153281427e-10,1.5281647058884573e-09,2.8027029586041863e-09,4.220470861682202e-09,4.198199121674406e-09,2.436900237157147e-09,2.1268624639247946e-09
2.438591328868256e-09,1.597508347828125e-09,6.653453343830051e-10,3.777773649460414e-10,1.525704451665888e-09,2.8024872422705016e-09,4.226020422493093e-09,4.196770264641714e-09,2.448109159836065e-09,2.127843568011656e-09
2.4327534431378695e-09,1.595160781242555e-09,6.564790933083486e-10,3.775111334647363e-10,1.5274487230598766e-09,2.8091137194152793e-09,4.229548267176142e-09,4.203219217124854e-09,2.418062639009122e-09,2.1287868134933774e-09
2.434691448449655e-09,1.5922438922899573e-09,6.614343517341581e-10,3.7365710525705254e-10,1.5269647768434425e-09,2.8054697454038546e-09,4.217098781289508e-09,4.186906044090222e-09,2.4124342523634823e-09,2.128443976623373e-09
2.432326340340296e-09,1.5962563493232551e-09,6.645537453664474e-10,3.732680831092239e-10,1.5240154693785257e-09,2.7953888093179557e-09,4.230317096620695e-09,4.182341806213685e-09,2.4171717960541628e-09,2.128168419268661e-09
2.435574741888047e-09,1.5987804413697404e-09,6.648670503039966e-10,3.708813256508847e-10,1.5158527766345742e-09,2.806099019814212e-09,4.234016137694141e-09,4.186175406317716e-09,2.4180872859602687e-09,2.127904075166498e-09
2.4376173302087523e-09,1.5990320179071205e-09,6.66797062010005e-10,3.64272612074501e-10,1.5245310569511616e-09,2.809098953449052e-09,4.230915950920178e-09,4.1869124833837645e-09,2.4165246470531088e-09,2.1276147510462806e-09
2.437816726263975e-09,1.6005948788588853e-09,6.721476708548835e-10,3.713049867570817e-10,1.5269642217319301e-09,2.8065899604357014e-09,4.230323535914238e-09,4.185641278020569e-09,2.4201419757119425e-09,2.127376719229801e-09
2.4390833797127698e-09,1.6049243045657136e-09,6.664493401586924e-10,3.732777420495381e-10,1.5249359552882424e-09,2.8061132306689274e-09,4.231354377992602e-09,4.1885682700026905e-09,2.42220088431111e-09,2.1271672201450542e-09
2.444440649895796e-09,1.60236557356086e-09,6.671350138987009e-10,3.6909708622800963e-10,1.5217292981262176e-09,2.8038158461640705e-09,4.22550405776434e-09,4.1941052852934035e-09,2.428350298622206e-09,2.126462672613627e-09
2.442205104813411e-09,1.6027418281439054e-09,6.70323019313912e-10,3.667212089553118e-10,1.5201134795361781e-09,2.799350973248238e-09,4.2213215145636696e-09,4.198748237982386e-09,2.4310938817606598e-09,2.125842613054374e-09
2.4405288900908317e-09,1.6031217464629322e-09,6.698007704031284e-10,3.6813141424119067e-10,1.5195170677273495e-09,2.799318998825129e-09,4.221289651162863e-09,4.196827441127482e-09,2.431180146089673e-09,2.1258431681658863e-09
2.4407407206439302e-09,1.6025971660837968e-09,6.68542887716228e-10,3.677762538956131e-10,1.51963430727875e-09,2.7994500051420346e-09,4.2230217101035805e-09,4.196700542635767e-09,2.4292035050166305e-09,2.125844056344306e-09
2.4402564413605887e-09,1.6015132553448552e-09,6.687590481391226e-10,3.679503368658743e-10,1.5198291514195716e-09,2.8009531360950746e-09,4.223231209188327e-09,4.194974034810173e-09,2.427971712570809e-09,2.1258449445227257e-09
2.439331181491866e-09,1.601627719338694e-09,6.685545450579866e-10,3.6818004200966925e-10,1.5211243376000994e-09,2.8012113739706024e-09,4.22472590244638e-09,4.193872138458232e-09,2.4268705933749857e-09,2.125845943723448e-09
7.042225580455863e-09,9.832721137303935e-09,1.4017168814550729e-08,1.5552176879651824e-08,1.9919917437771772e-08,3.555555549983325e-08,3.9999999978945766e-08,4.395523278688529e-08,4.999999997368221e-08,7.000000001866624e-08
9.832720526681271e-09,1.4017168814550729e-08,1.627071022358706e-08,1.991991777083868e-08,1.555555539933806e-08,1.3852961000537789e-08,1.9999999989472883e-08,2.7049780859655925e-08,4.999999997368221e-08,6.00000000239298e-08
1.4017168814550729e-08,2.5552177318477476e-08,2.9999999984209325e-08,4.555555516150278e-08,4.385296120679172e-08,4.3955232509329534e-08,6.185384049395282e-08,7.52818942739708e-08,7.173216987066411e-08,8.000000001340268e-08
5.552176829404232e-09,9.999999994736442e-09,3.555555516676634e-08,3.3852962211256e-08,3.39552327366377e-08,4.0491400232767205e-08,3.897602218749796e-08,3.538935589020298e-08,3.282061522558166e-08,3.9999999978945766e-08
8.008022023275885e-11,1.5555553345425466e-08,1.3852961666671604e-08,2.3955233074968163e-08,2.9999999984209325e-08,3.216171495790121e-08,3.019212457822107e-08,2.9775354515315655e-08,2.2785191289287354e-08,2.9999999984209325e-08
5.555556903402703e-09,1.3852960722982033e-08,1.195977972212603e-08,3.704978057683661e-08,3.990454577884606e-08,4.5015805083536975e-08,4.755079929807948e-08,4.088288074743929e-08,4.421671273568961e-08,6.00000000239298e-08
3.852960950290196e-09,3.95523219731686e-09,1.7049780864919484e-08,4.7099777633619055e-08,1.9999999983921768e-07,2.2955917633460388e-07,2.592711322302321e-07,2.5242108048217915e-07,2.541578162373881e-07,2.4999999997943334e-07
1.3955234634543956e-08,1.0539765726846895e-08,7.099778487340558e-09,1.9999999989472883e-08,2.0451372040319882e-08,1.409404948304882e-08,2.029576862128124e-08,1.7853754474828065e-08,1.785897951744886e-08,2.0000003542186562e-08
9.999999994736442e-09,4.709977780015251e-08,6.00000000239298e-08,6.160270815680491e-08,6.04540120185959e-08,6.215753878269226e-08,6.099690863514695e-08,5.957070026152422e-08,6.069460933844084e-08,5.704190014776955e-08
7.099779153474373e-09,9.999999994736442e-09,3.192223274606221e-08,4.408456188986776e-08,7.377964328370012e-08,7.760279363555611e-08,6.991053091986998e-08,7.573103599778364e-08,7.062796847367991e-08,7.334591056729067e-08
9.999999994736442e-09,1.341748134819909e-08,2.1846453868157312e-08,5.768408817274917e-08,5.779574530073717e-08,5.70015489254061e-08,5.525114854521007e-08,5.665287550193909e-08,4.951057452906582e-08,4.999999997368221e-08
2.728829384679443e-09,1.788811432312798e-09,2.5309614071211683e-08,1.8544254576369212e-08,2.294257661628052e-08,2.093276429970814e-08,1.727767229287025e-08,2.152912415009922e-08,2.169836244014789e-08,1.9999999989472883e-08
2.6960118582053383e-09,5.309620298987738e-09,1.455745746170578e-09,2.942573074093957e-09,9.32760757521578e-10,2.7223263643350037e-09,1.5291263810723876e-09,1.6983695561023637e-09,1e-30,5.638195355039954e-09
1.5309583156764006e-08,1.8544257018859867e-08,2.2942608146614418e-08,2.0932808264539915e-08,1.7277694941419952e-08,2.1529122817831592e-08,2.1698345564757915e-08,1.9999999989472883e-08,1.5638207839785423e-08,1.918681180601567e-08
1.4557155481043083e-09,2.9425868408594624e-09,9.327434380423938e-10,2.7223441279033977e-09,1.5291121702176724e-09,1.6983668915671046e-09,1e-30,4.361175753864188e-09,8.12584222131818e-10,4.999999997368221e-08
2.9426231451523677e-09,9.328131600483403e-10,2.7222681886485134e-09,1.5291770072423105e-09,1.6984166295586078e-09,4.618527782440651e-14,4.361752181658574e-09,8.131419981793897e-10,1.9999999989472883e-08,6.00000000239298e-08
9.328073868886122e-10,2.7222799570125744e-09,1.5291700128372554e-09,1.6984136319564413e-09,4.618527782440651e-14,1.2125513593197468e-08,3.13614934022155e-09,2.8061529711020938e-08,6.449052081247686e-08,7.000000001866624e-08
2.7222809562132966e-09,1.5291705679487677e-09,1.6984134099118364e-09,4.639328365918516e-10,8.202182266714431e-10,5.3170097213950385e-09,1.9999999989472883e-08,6.622390280597301e-08,6.00000000239298e-08,8.000000001340268e-08
1.5291681254581135e-09,1.6984098571981576e-09,4.2521541843143495e-14,4.361760397308956e-09,8.131495476959572e-10,1.3737436410643511e-08,2.9999999984209325e-08,3.9999999978945766e-08,5.45576152588545e-08,7.000000001866624e-08
1.6984095241312502e-09,4.241051954068098e-14,4.3617615075319804e-09,8.131493256513522e-10,1.3737436521665813e-08,2.9999999984209325e-08,3.9999999978945766e-08,6.45576136992787e-08,8.000000001340268e-08,1.1999999999234845e-07
4.258003893919948e-09,5.3345878825439286e-09,1.3761103367926353e-11,2.3737434351467357e-08,5.7401292385961256e-08,6.00000000239298e-08,9.216977869819232e-08,1.249775819500698e-07,1.6000000002680537e-07,1.700000000215418e-07
6.010730801975228e-10,3.5099306794350582e-09,4.64808402877992e-09,2.5987116902825846e-09,1e-30,1e-30,4.4977583490979356e-08,4.9134810053974576e-08,7.000000001866624e-08,9.000000000813912e-08
3.382582436373127e-09,3.737436637951674e-09,4.740128850544423e-08,3.9999999978945766e-08,7.000000001866624e-08,8.497758374748088e-08,9.913481008316793e-08,1.0000000000287557e-07,1.0000000000287557e-07,1.0000000000287557e-07
3.737436971018582e-09,3.740128817764088e-08,3.9999999978945766e-08,6.00000000239298e-08,9.497758352017271e-08,1.1913481023917427e-07,1.3999999998182133e-07,1.4999999997655777e-07,1.4933406849992892e-07,1.4999999997655777e-07
2.5987125784610043e-09,1e-30,1.9999999989472883e-08,3.497758377379867e-08,5.913481004871102e-08,6.00000000239298e-08,8.000000001340268e-08,9.000000000813912e-08,8.969167442085535e-08,9.000000000813912e-08
1e-30,1.9999999989472883e-08,5.497758326367119e-08,8.000000001340268e-08,1.0000000000287557e-07,1.0999999999761201e-07,1.326136070400885e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.3999999998182133e-07
3.399151216054719e-08,6.497758336942994e-08,1.0000000000287557e-07,1.0999999999761201e-07,1.299999999870849e-07,1.2261360748944128e-07,1.299999999870849e-07,1.3999999998182133e-07,1.4999999997655777e-07,1.4999999997655777e-07
1.4977583617792334e-08,2.9999999984209325e-08,7.000000001866624e-08,7.000000001866624e-08,9.26136074497208e-08,1.0000000000287557e-07,1.462780570005151e-07,1.6438278688246655e-07,1.700000000215418e-07,1.6464185592646174e-07
9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,2.2613607042476502e-08,2.9999999984209325e-08,2.9999999984209325e-08,3.4382786340270144e-08,8.027758902073856e-08,8.337211865327987e-08,8.000000001340268e-08
9.999999994736442e-09,1.9999999989472883e-08,3.261361147810504e-08,3.9999999978945766e-08,3.9999999978945766e-08,5.5153483113912216e-08,5.599282049129073e-08,5.963020011101605e-08,8.35415449040866e-08,9.000000000813912e-08
9.999999994736442e-09,2.2613606598387292e-08,3.9999999978945766e-08,4.999999997368221e-08,8.438278759070883e-08,1.2098339752242282e-07,1.4677004889218637e-07,1.4666394898554813e-07,1.5119118312867386e-07,1.4999999997655777e-07
1.261360788040733e-08,9.999999994736442e-09,1.9999999989472883e-08,3.4382786784359354e-08,2.9999999984209325e-08,3.4635796231086147e-08,4.488472993280368e-08,4.105485984506885e-08,3.944026638613707e-08,4.8729691948246057e-08
9.999999994736442e-09,1.9999999989472883e-08,5.438278705138799e-08,6.00000000239298e-08,6.143251740642341e-08,6.84112374527146e-08,8.211344260100617e-08,1.0694061169935765e-07,1.12194620593975e-07,1.0999999999761201e-07
9.999999994736442e-09,2.438278706717867e-08,2.9999999984209325e-08,2.4894369010652895e-08,4.583651747047668e-08,4.195372771409467e-08,5.023014515437296e-08,5.9411671915476916e-08,7.000000001866624e-08,7.000000001866624e-08
1.4382786850397622e-08,1.9999999989472883e-08,1.4894368849383e-08,3.583651764227369e-08,4.1953727936139273e-08,4.023014565923688e-08,4.941167253136314e-08,6.200419860880046e-08,7.000000001866624e-08,9.000000000813912e-08
9.999999994736442e-09,1.4894368072226882e-08,2.583651681486998e-08,3.195372755282477e-08,3.0230145831033894e-08,3.941167281418245e-08,4.8477070302421765e-08,4.256925850709692e-08,7.000000001866624e-08,9.000000000813912e-08
7.174569649492923e-08,1.2928656867305932e-07,1.5016025312064585e-07,1.8389764633308658e-07,2.1873259836713288e-07,2.4999999997943334e-07,3.29999999992836e-07,3.147547379400706e-07,3.059747080147446e-07,1.8000000001627825e-07
1.3799091869159952e-09,5.009464731919877e-09,3.555322924952975e-09,1.3003598198224608e-08,3.038146639822159e-08,2.9999999984209325e-08,4.999999997368221e-08,5.095785882147652e-08,4.999999997368221e-08,6.00000000239298e-08
1.97279403924e-09,3.149020488812937e-09,1.5201359393479663e-08,3.038146628719929e-08,2.9999999984209325e-08,5.121476653879853e-08,8.09578568072844e-08,7.230192655693912e-08,1.0999999999761201e-07,1.466343761968858e-07
4.4243183561221144e-09,4.66541061339143e-09,2.9999999984209325e-08,3.9999999978945766e-08,5.12147652065309e-08,7.095785731214832e-08,9.230192560272243e-08,1.1855042492125989e-07,1.3599570225508728e-07,1.3479727511978012e-07
1.293329332519022e-09,2.314310798556818e-09,1.9999999989472883e-08,3.121477082368429e-08,5.095785665654162e-08,7.32197188435535e-08,6.85504236708212e-08,8.59805620034848e-08,9.84834284123437e-08,7.980815242003558e-08
3.038146761946692e-08,3.9999999978945766e-08,5.121476615022047e-08,7.095785764521523e-08,8.230192577451945e-08,1.0882388401523002e-07,1.1430959778735428e-07,1.0953928797352575e-07,1.0673033623564976e-07,1.0999999999761201e-07
9.999999994736442e-09,9.047236959602856e-09,1.0957857898841183e-08,1.2301926255453566e-08,1.672003102637376e-08,1.2571592211685356e-08,1.0418661045008548e-08,1.0500912805966323e-08,1.0832872154864503e-08,9.999999994736442e-09
1e-30,9.578567938817173e-10,1.9999999989472883e-08,4.30446510102378e-08,5.804298019995713e-08,5.5268644771899744e-08,5.430239902182166e-08,5.2696337737856425e-08,5.554483217817818e-08,5.4254999826142125e-08
1.0957858564974998e-08,2.9999999984209325e-08,3.304465101550136e-08,3.579028484690383e-08,7.330029538898941e-08,7.175373473167213e-08,7.957318648443845e-08,7.185291261979643e-08,7.000000001866624e-08,7.377802413444101e-08
9.999999994736442e-09,1.3044648750071275e-08,2.3385226310956853e-08,3.3300323720730773e-08,3.1753761176034345e-08,3.9573188725938735e-08,3.1852912307783754e-08,2.9999999984209325e-08,3.377802615389669e-08,3.106023271914893e-08
9.999999994736442e-09,8.316461852508894e-09,2.3300305795892484e-08,2.1753719825490236e-08,1.9573177079124093e-08,2.1852913811848396e-08,1.9999999989472883e-08,2.377802932329587e-08,1.2991080100555052e-08,4.345680104655969e-08
8.722441657837976e-10,3.307132345753416e-11,1.1807805844199493e-09,3.957321736969277e-08,3.18529145282298e-08,2.9999999984209325e-08,3.37780265979859e-08,3.106021762011579e-08,3.482090660256176e-08,3.460228015228495e-08
3.3003484389837467e-09,1.7537721275218132e-09,4.2681280731926563e-10,1.8529092704611116e-09,1e-30,3.7780389927632996e-09,1.0602461131270502e-09,4.820906562841287e-09,4.602280112564472e-09,1.9208232782119694e-09
1.5385090978980998e-09,5.96548366260663e-10,1.7161415621913534e-09,2.3425705819590803e-14,2.9634052989280235e-09,5.239573219739668e-10,2.3918966807201514e-09,1.2529179915787836e-09,2.4369433138105023e-09,9.758649444080447e-10
6.344383907119777e-10,1.6957157900066022e-09,2.786659791809143e-14,3.016413674394869e-09,3.939845116818219e-10,2.609678251275227e-09,1.5609780135150686e-09,2.03070604776201e-09,4.6034398515359953e-10,2.695005996145028e-09
1.654945624984805e-09,2.964295475749168e-14,3.0615243673537407e-09,2.7191082718758253e-10,2.8151234676698778e-09,1.86082971254109e-09,1.6324750440332991e-09,4.5133230486271714e-11,3.319706287641111e-09,1.3153065303583844e-09
2.8310687127941492e-14,3.078847399251572e-09,1.9954460306337296e-10,2.952418531876333e-09,2.068986537651085e-09,1.342846944751841e-09,4.2058845295400715e-10,3.789085489813715e-09,1.8895516262773526e-09,3.277962346004415e-09
2.7422860648940173e-09,8.13407785571485e-10,2.0341450746030887e-09,8.213214552910131e-10,2.9497955189583536e-09,1.5766854488674653e-09,1.3628853601233004e-09,1.0107541470461001e-09,3.2994158516430616e-09,3.17804538241262e-09
7.265946733170381e-10,2.2154635903604003e-09,1.1054128723486656e-09,2.5531914360499286e-09,1.056716270042557e-09,2.0184129922995453e-09,2.0550761092863468e-10,4.269721465277598e-09,4.330408032160449e-09,2.634361617737113e-09
2.2998933868478844e-09,1.2816445682517497e-09,2.2765396234802893e-09,6.700242582979854e-10,2.525932796260122e-09,4.353699623038665e-10,4.942434905785831e-09,4.719733492919431e-09,1.5055396929142262e-09,2.3254482783841013e-09
1.3645853336186065e-09,2.1028601082662135e-09,3.969982120821669e-10,2.9079867402970194e-09,9.376690535134458e-10,4.3077150735371106e-09,3.939107262596053e-09,5.638360889292926e-10,3.445187246597925e-09,1.7341910130141969e-09
2.0208743567451393e-09,2.252327213625449e-10,3.178186602781352e-09,1.3163692358375556e-09,3.809617066252713e-09,3.3095370888247544e-09,2.1081536516476262e-10,4.380086515709536e-09,2.846345825702201e-09,6.51031228926513e-10
1.4386447588776718e-10,3.3487745909610567e-09,1.5852115176073767e-09,3.432718109763755e-09,2.8137288055063436e-09,8.377400995129847e-10,4.848245360733472e-09,3.778038326629485e-09,4.5787285074538886e-10,1.4112320201320472e-09
3.4297280571138344e-09,1.7552914677310127e-09,3.1646796294637625e-09,2.437980484160107e-09,1.3321659331211322e-09,4.222866945013948e-09,4.548106780077887e-09,1.388067882857058e-09,3.034488216258069e-10,4.369089978695229e-09
1.836198748605966e-09,2.9949340785151435e-09,2.1705788277870397e-09,1.7071006830349233e-09,3.72938968595804e-09,4.827530819540016e-09,2.157213963016602e-09,6.261693386022671e-10,3.261343195504196e-09,2.3245121383297374e-09
2.9142634971890402e-09,2.0013515289463157e-09,1.9738064516161558e-09,3.355304034613482e-09,4.334972381059288e-09,2.7807440794447302e-09,1.3947651922308069e-09,2.3318271757943876e-09,1.2150458417181653e-09,3.25653370936152e-09
1.920952286127431e-09,2.142606092547794e-09,3.089175137915845e-09,3.961522665463235e-09,3.272701665224531e-09,2.0179422577371042e-09,1.563180695995925e-09,2.838724810771964e-10,4.370323658520192e-09,1.508674074557348e-09
2.222830808307208e-09,2.920679254003744e-09,3.6957854554486858e-09,3.6458023267016415e-09,2.509770169467629e-09,9.398268829841072e-10,4.86350515416234e-10,4.694543420669106e-09,3.8812952851685623e-10,5.384226398064129e-11
2.840585544561236e-09,3.5274894116810174e-09,3.9113658978351395e-09,2.8828468501274074e-09,4.4774761676080743e-10,1.1112319953099359e-09,3.92069487986646e-09,5.531033409056363e-10,1.0768665958948986e-09,1.6113688161567552e-09
3.4474627597091967e-09,4.079610871343675e-09,3.148517890849689e-09,7.429612480791548e-11,1.6048202766683062e-09,3.2924178938742443e-09,1.3325873737812799e-09,2.0273862588737757e-09,2.7532545132658015e-09,4.658417651626223e-09
4.159658839597569e-09,3.316943164577424e-09,1.9178436616584804e-10,1.9796946304495577e-09,2.795698783586431e-09,1.966019347321435e-09,2.8153221975912857e-09,3.713914509262395e-09,3.5059146696880816e-09,1.1611982486670058e-09
3.397119030523754e-09,3.6055780583410524e-10,2.2470514338124303e-09,2.4179902524679164e-09,2.467385407101119e-09,3.4563463202630373e-09,4.510960494030769e-09,2.5357103083933907e-09,9.112710586123285e-13,9.826610636309852e-10
4.4094239370906507e-10,2.416872035837514e-09,2.1481962875213867e-09,2.8491617953818604e-09,3.9644696414598e-09,4.839896483588291e-09,1.7301422516879938e-09,9.79690994995508e-10,1.880113842389619e-10,6.73709976695136e-11
2.498017792618157e-09,1.976349750520967e-09,3.122478275940921e-09,4.352165738907843e-09,4.3246215497561025e-09,1.0734497735143123e-09,1.7928414308698848e-09,1.1743761518800966e-09,1.110446845586921e-09,4.63576999010229e-09
1.894043144545776e-09,3.296823258835957e-09,4.630159367025044e-09,3.9311007782316665e-09,5.520215395904415e-10,2.4557387234835915e-09,1.9937465012276334e-09,2.1026327345907703e-09,4.1806202943917015e-09,2.4078516958070395e-11
3.380183244416912e-09,4.8073198755105295e-09,3.6495135802283585e-09,1.5487788829204874e-10,2.980537594510224e-09,2.659614750655237e-09,2.9241871146723497e-09,3.186800157095604e-09,1.2090746182025214e-09,4.9398707346881565e-09
4.892664051681095e-09,3.4691911565687406e-09,1.304432117876786e-10,3.381791735534989e-09,3.1889042517718735e-09,3.5946774445960727e-09,2.360182271843314e-09,2.2087807138859716e-09,3.748187538121783e-09,3.882950849742883e-09
3.382953472907957e-09,3.119779989901872e-10,3.6684459914226863e-09,3.591564379235024e-09,4.125164210222465e-09,1.6884520448456897e-09,3.0369688985842913e-09,2.7465940632964703e-09,2.688815392559718e-09,3.099487777546983e-09
3.986233565456132e-10,3.850621155265799e-09,3.879066845513535e-09,4.528651231794356e-09,1.1569243341114088e-09,3.7102392269616757e-09,1.9163417519507675e-09,1.6844010630734374e-09,4.298117417533831e-09,3.3203111371449268e-09
3.937736359205246e-09,4.062204794763602e-09,4.817430898640396e-09,7.515872368912824e-10,4.2445007508717936e-09,1.2393828185963685e-09,8.492175851415595e-10,4.6903689820965155e-09,4.52754278512657e-09,2.534845222612603e-09
4.150209065301169e-09,4.997757763192112e-09,4.6004267062471627e-10,4.6540433729092e-09,6.992939560745981e-10,1.6444712258589789e-10,3.844434992572587e-09,4.4477124205855034e-09,3.758496625039243e-09,2.317271707852342e-09
4.919935570057987e-09,2.9687807767686536e-10,4.910994277906866e-09,3.391891212345399e-10,3.0943692053142513e-10,3.2442875053106945e-09,3.7075631453831193e-09,4.655002605602476e-09,1.2429586249140812e-09,1.2048566588873655e-09
2.2362911522577633e-10,4.934104680387463e-09,9.312550730555813e-11,6.575646693818271e-10,2.781174401889075e-09,3.1154145929690458e-09,4.607638715015128e-09,3.4064218112916933e-10,2.29441265986452e-09,4.599155722928572e-09
4.586489410485228e-09,1.1989991222094432e-09,1.2808483162984885e-09,4.141648801692099e-09,2.2346293704345044e-09,1.5060308555803203e-09,6.944613772930097e-10,3.802942849517876e-09,1.8244037391923484e-09,2.4191919578697707e-09
3.994600206169707e-10,2.2190045356751398e-09,3.9407588303674856e-11,9.237082210233893e-10,8.589129407710061e-10,3.2935894012098288e-09,1.087335554927904e-09,3.883235066837187e-09,1e-30,1e-30
2.2190000947830413e-09,3.941114101735366e-11,9.237046683097105e-10,8.589182698415243e-10,3.2935902893882485e-09,1.0873364431063237e-09,3.883233290480348e-09,1e-30,1e-30,1e-30
3.941647008787186e-11,9.237037801312908e-10,8.589138289494258e-10,3.2935929539235076e-09,1.0873399958200025e-09,3.883234178658768e-09,1e-30,1e-30,1e-30,1e-30
9.23700227417612e-10,8.589147171278455e-10,3.2935902893882485e-09,1.0873382194631631e-09,3.883233290480348e-09,1e-30,1e-30,1e-30,1e-30,3.5503333606357046e-10
8.589084998789076e-10,3.2935956184587667e-09,1.0873382194631631e-09,3.883232402301928e-09,1e-30,1e-30,1e-30,1e-30,3.5503422424199016e-10,1.970740015622141e-09
3.293600059350865e-09,1.0873337785710646e-09,3.883235955015607e-09,1e-30,1e-30,1e-30,1e-30,3.5502711881463256e-10,1.9707426801574e-09,1.9600499001626304e-10
1.0873275613221267e-09,3.883234178658768e-09,1e-30,1e-30,1e-30,1e-30,3.5502800699305226e-10,1.9707426801574e-09,1.9600143730258424e-10,2.866966219983169e-09
3.883243060442965e-09,1.999999987845058e-08,1.999999987845058e-08,4.999999969612645e-08,4.999999969612645e-08,4.964497080095498e-08,5.197074326446227e-08,5.019600823885639e-08,4.713303614067854e-08,1.0000000028043132e-07
1e-30,1e-30,1e-30,1e-30,3.5502889517147196e-10,1.9707453446926593e-09,1.9600854272994184e-10,2.86696355544791e-09,1e-30,2.4399193776503125e-09
1e-30,1e-30,1e-30,3.5502889517147196e-10,1.97074356833582e-09,1.9600410183784334e-10,2.8669653318047494e-09,1e-30,2.4399202658287322e-09,1e-30
1e-30,1e-30,3.5502711881463256e-10,1.9707426801574e-09,1.9600499001626304e-10,2.8669679963400085e-09,1e-30,2.439921154007152e-09,1e-30,1e-30
3.999999975690116e-08,3.964496997355127e-08,4.197074243705856e-08,4.0196002970560585e-08,3.713303087238273e-08,6.999999957457703e-08,6.243992434207257e-08,1.0000000028043132e-07,1.200000001588819e-07,1.300000000981072e-07
1.8559465075895787e-09,4.559605137899325e-09,3.1589806326337566e-09,4.663780472924373e-10,1e-30,2.4399229303639913e-09,1e-30,1e-30,1e-30,1e-30
4.559606914256165e-09,3.1589815208121763e-09,4.663816000061161e-10,9.99999993922529e-09,1.2439923757767701e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,1.0000000028043132e-07,1.0000000028043132e-07
3.1589841853474354e-09,4.663771591140176e-10,3.000000017294724e-07,3.0243992288347954e-07,3.1999999983156613e-07,7.300000000043383e-07,1.1200000011868383e-06,1.160000000055561e-06,1.2399999995693634e-06,1.2399999995693634e-06
4.663807118276964e-10,9.999998162868451e-09,1.2439921981410862e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999880794803e-08,1.0000000116860974e-07,9.99999993922529e-08,5.199999995042504e-07,5.400000002708794e-07
3.000000017294724e-07,3.024399246598364e-07,3.2000000160792297e-07,7.300000008925167e-07,1.1200000002986599e-06,1.160000000055561e-06,1.2399999995693634e-06,1.4699999999479019e-06,1.4699999999479019e-06,1.4799999998871272e-06
1.4916841095669042e-09,2.000000165480742e-08,2.999999981767587e-08,4.3000000005122274e-07,4.800000006355276e-07,4.699999989199455e-07,7.000000001866624e-07,7.199999991769346e-07,7.300000000043383e-07,7.399999999435636e-07
1.999999987845058e-08,2.9999999995311555e-07,7.000000001866624e-07,7.40000000831742e-07,8.300000020611265e-07,1.0599999988869513e-06,1.0700000006025334e-06,1.3699999996674705e-06,1.3799999996066958e-06,1.3799999996066958e-06
4.100000010609506e-07,6.800000029727471e-07,7.300000000043383e-07,7.300000026688735e-07,7.200000036178267e-07,7.400000026080988e-07,1.1700000044356784e-06,1.1800000043749037e-06,1.1800000043749037e-06,1.189999999873237e-06
4.000000011217253e-07,4.399999991022696e-07,5.399999976063441e-07,7.699999997612395e-07,7.800000005886432e-07,7.900000005278685e-07,8.099999986299622e-07,8.10000000406319e-07,8.200000003455443e-07,8.300000002847696e-07
4.999999791976961e-08,1.4000000003733248e-07,3.800000003550963e-07,3.8999999940614316e-07,4.1000000017277216e-07,4.3000000005122274e-07,4.399999991022696e-07,4.499999990414949e-07,4.599999998688986e-07,8.300000002847696e-07
9.999999672771764e-08,1.0000000028043132e-07,1.1999999838252506e-07,1.4000000003733248e-07,1.600000016921399e-07,1.6999999985500835e-07,1.8999999973345894e-07,1.9999999967268423e-07,2.0999999961190952e-07,4.1000000017277216e-07
9.99999905104687e-09,2.999999804131903e-08,4.999999969612645e-08,6.999999779822019e-08,8.000000040198074e-08,9.99999993922529e-08,1.1000000110783503e-07,1.200000001588819e-07,3.1999999983156613e-07,3.1999999983156613e-07
2.0000000766629e-08,3.999999975690116e-08,5.999999874717332e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000116860974e-07,1.1000000021965661e-07,3.0999999989234084e-07,5.099999995650251e-07,5.099999995650251e-07
1.999999987845058e-08,3.999999975690116e-08,4.999999880794803e-08,6.999999957457703e-08,8.000000217833758e-08,9.000000034120603e-08,2.9000000001389026e-07,4.899999996865745e-07,6.499999996023575e-07,6.499999996023575e-07
1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,8.000000040198074e-08,8.000000040198074e-08,9.000000034120603e-08,9.000000034120603e-08
9.99999993922529e-09,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,5.999999963535174e-08,6.999999957457703e-08,6.999999957457703e-08,6.999999957457703e-08,9.000000034120603e-08
2.0000000766629e-08,1.0999999844329977e-07,1.2000000104706032e-07,1.2000000104706032e-07,1.2000000104706032e-07,1.2999999920992877e-07,1.2999999920992877e-07,1.300000000981072e-07,1.3999999914915406e-07,1.5999999902760464e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,2.999999981767587e-08,3.999999975690116e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,8.000000040198074e-08,1.0000000028043132e-07
9.999998162868451e-09,2.0999999961190952e-07,4.099999983964153e-07,4.099999983964153e-07,5.600000001493299e-07,7.499999989946105e-07,7.499999998827889e-07,7.599999998220142e-07,7.699999997612395e-07,7.699999997612395e-07
1.999999987845058e-07,1.9999999967268423e-07,2.1000000138826636e-07,2.099999987237311e-07,2.0999999961190952e-07,2.199999995511348e-07,2.399999994295854e-07,2.5000000203334594e-07,2.500000002569891e-07,2.700000001354397e-07
1.9999999967268423e-07,1.9999999967268423e-07,3.600000004766457e-07,5.400000002708794e-07,5.500000010982831e-07,5.600000001493299e-07,5.800000000277805e-07,5.800000000277805e-07,5.800000000277805e-07,5.899999999670058e-07
1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07
1e-30,9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08,8.000000040198074e-08,8.000000040198074e-08,9.000000034120603e-08,1.1000000021965661e-07
1e-30,1.999999987845058e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,2.999999981767587e-08,4.999999969612645e-08,4.999999969612645e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07,1.200000001588819e-07
1.999999987845058e-08,3.999999975690116e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07,1.200000001588819e-07
1.999999987845058e-08,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
1e-30,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.1000000021965661e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,1.0000000028043132e-07,1.0000000028043132e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,9.000000034120603e-08,9.000000034120603e-08,9.000000034120603e-08
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,8.000000040198074e-08,8.000000040198074e-08,8.000000040198074e-08
9.99999905104687e-09,1.999999810209374e-08,4.000000064507958e-08,4.999999880794803e-08,6.000000052353016e-08,5.999999874717332e-08,6.999999868639861e-08,6.999999779822019e-08,8.000000040198074e-08,1.0000000028043132e-07
9.99999993922529e-09,1.999999987845058e-08,3.999999975690116e-08,4.999999969612645e-08,4.999999969612645e-08,5.999999963535174e-08,5.999999963535174e-08,5.999999963535174e-08,8.000000040198074e-08,8.000000040198074e-08
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,3.999999975690116e-08,4.999999969612645e-08,4.999999969612645e-08,6.999999957457703e-08,6.999999957457703e-08,6.999999957457703e-08
9.99999905104687e-09,1.999999899027216e-08,2.999999981767587e-08,2.999999892949745e-08,3.999999975690116e-08,1.4000000003733248e-07,1.6999999985500835e-07,2.299999994903601e-07,2.3000000037853852e-07,2.400000003177638e-07
9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,1.999999987845058e-08,1.999999987845058e-08,3.999999975690116e-08,3.999999975690116e-08,3.999999975690116e-08,4.999999969612645e-08,6.999999957457703e-08
9.99999993922529e-09,9.99999993922529e-09,9.99999993922529e-09,9.99999993922529e-09,2.999999981767587e-08,2.999999981767587e-08,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,5.999999963535174e-08
1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08
1e-30,1e-30,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,6.999999957457703e-08
1e-30,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,2.999999981767587e-08,4.999999969612645e-08,4.999999969612645e-08,6.999999957457703e-08,6.999999957457703e-08,8.000000040198074e-08
1.999999987845058e-08,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,4.999999969612645e-08,4.999999969612645e-08,5.999999963535174e-08,6.999999957457703e-08,8.000000040198074e-08,1.0000000028043132e-07
1e-30,9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,4.999999969612645e-08,5.999999963535174e-08,8.000000040198074e-08,1.0000000028043132e-07
1.6999999985500835e-07,1.8000000157059048e-07,1.8999999973345894e-07,1.8999999973345894e-07,2.0000000056086265e-07,3.1999999983156613e-07,3.199999980552093e-07,3.4000000059819513e-07,3.599999995884673e-07,3.800000003550963e-07
1.999999987845058e-08,3.999999886872274e-08,3.999999975690116e-08,5.000000236066171e-08,6.000000052353016e-08,7.000000135093387e-08,9.000000034120603e-08,1.1000000021965661e-07,1.300000000981072e-07,1.4999999997655777e-07
9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,2.999999981767587e-08,4.999999969612645e-08,6.999999957457703e-08,9.000000034120603e-08,1.1000000021965661e-07,1.300000000981072e-07,1.300000000981072e-07
9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,5.999999963535174e-08,8.000000040198074e-08,1.0000000028043132e-07,1.1000000021965661e-07,1.200000001588819e-07,1.4000000003733248e-07
9.99999993922529e-09,9.99999993922529e-09,2.999999981767587e-08,4.999999969612645e-08,6.999999957457703e-08,9.000000034120603e-08,1.1000000021965661e-07,1.1000000021965661e-07,1.300000000981072e-07,1.300000000981072e-07
1.1999999838252506e-07,1.300000000981072e-07,1.5999999813942622e-07,1.7999999890605523e-07,1.9999999967268423e-07,2.2000000043931323e-07,2.2000000043931323e-07,2.400000003177638e-07,2.400000003177638e-07,2.600000001962144e-07
9.99999993922529e-09,2.999999981767587e-08,4.999999969612645e-08,6.999999957457703e-08,9.000000034120603e-08,1.0000000028043132e-07,1.200000001588819e-07,1.200000001588819e-07,1.4000000003733248e-07,1.5999999991578306e-07
1.999999899027216e-08,3.999999975690116e-08,6.000000052353016e-08,8.000000040198074e-08,9.000000034120603e-08,1.1000000199601345e-07,2.800000009628434e-07,2.900000009020687e-07,3.0999999989234084e-07,3.299999997707914e-07
1.999999899027216e-08,3.999999886872274e-08,6.000000141170858e-08,6.999999957457703e-08,9.000000034120603e-08,2.500000011451675e-07,2.700000001354397e-07,2.9000000001389026e-07,3.0999999989234084e-07,3.299999997707914e-07


==> simulation-data/box-plot-data-nonlinear-dynamics/box-plots-simple-data.csv <==
Step 0,Step 1,Step 2,Step 3,Step 4,Step 5,Step 6,Step 7,Step 8,Step 9
7.994449546799842e-10,2.6338122793845287e-09,7.942517754599976e-10,1.7712955546755893e-09,2.7513238354259784e-09,9.298171121940868e-10,1.3683241206763341e-09,9.39262001509178e-10,2.0833645919537958e-10,4.765671857143161e-09
2.2168720192894398e-09,8.801448458939376e-11,3.6937963798777673e-10,7.640714727585873e-10,3.4640161850063578e-09,1.7695773735226794e-09,2.8655993133952506e-09,4.335093173324367e-09,1.2882539479619481e-10,4.929910701889639e-09
1.9233992176737047e-09,3.2844531538955835e-09,4.2532943833606396e-09,3.152629268754481e-10,2.333037318891229e-09,1.5970802458298294e-09,5.291020954700798e-10,4.816215426473036e-09,7.433200721607136e-10,1.5677810161207617e-09
3.933711578696375e-09,4.888353499765685e-09,8.445475430107763e-10,2.7466491303584917e-09,1.8840164983657814e-09,6.769043103815875e-10,4.8216759473973525e-09,5.687912363327996e-10,1.9302235365614706e-09,7.627698472845168e-10
4.710113632455659e-09,1.1525189691496962e-09,2.9521527444842377e-09,1.9771486670094873e-09,6.464508928161194e-10,4.9884270048039525e-09,2.515281316561868e-10,2.4149415800422958e-09,9.054446081790957e-11,4.245442219996676e-09
1.07203490529173e-09,2.783155927943426e-09,1.7107164573815226e-09,2.724851455582211e-10,4.5186330233093486e-09,3.7317393619673567e-10,3.186637176355589e-09,8.461622513777911e-10,3.1229419050760043e-09,2.1774626546289255e-09
2.702329915393875e-09,1.5413728071678179e-09,5.687450510549752e-12,4.144191656507701e-09,8.666725115347163e-10,3.8128051826902265e-09,1.6211130215992853e-09,2.180615688018861e-09,1.0460157184866148e-09,2.024929557364885e-09
1.4606671427941365e-09,1.6356427323671596e-10,3.877278054176259e-09,1.2414966832352547e-09,4.307778134204909e-09,2.2507267161131495e-09,1.399634186327603e-09,9.410605628090707e-11,3.1755638119079777e-09,4.316047963470737e-09
2.442939184277293e-10,3.707810058983796e-09,1.508878355593879e-09,4.684068244387163e-09,2.7489606146957613e-09,7.644089805580734e-10,6.957128206863672e-10,4.144987464371752e-09,4.504637551860924e-09,3.1689060264739055e-09
3.626945854762198e-09,1.6786754208908405e-09,4.952644516720284e-09,3.1280267265287875e-09,2.6131985464417085e-10,1.3386580732799302e-09,4.9502872911943996e-09,3.5097382777848907e-09,4.371995210306068e-09,4.909455064705526e-10
1.7596648582696162e-09,4.876703041389874e-09,3.3988380998550838e-09,1.2181011754819338e-10,1.8483410357816865e-09,4.393243102640554e-09,2.681982635976965e-09,4.612258130975988e-09,7.364602261361597e-10,1.2537926252775833e-10
4.795079888708642e-09,3.5713956236804734e-09,3.9622527481242287e-10,2.2374182506723628e-09,3.871297060697998e-09,2.0051249549624117e-09,3.76546527292021e-09,1.7744676839015483e-09,1.1137379907211198e-09,2.9886990660088486e-09
3.653996216712585e-09,5.711546791076216e-10,2.516166830446309e-09,3.472358400813391e-09,1.4661782898883757e-09,3.073030718780956e-09,2.6394877394864125e-09,2.160167600351315e-09,4.23224832957203e-09,8.511600313454437e-10
6.548486197743841e-10,2.69375632910851e-09,3.1861588922765804e-09,1.0535474714856718e-09,2.5219328847470024e-09,3.346114052504845e-09,3.030027784234335e-09,4.7208077447180585e-09,4.068501091580856e-10,3.4725684550096503e-09
2.7785338474473065e-09,3.0033806552864917e-09,7.566667292735474e-10,2.100329687948488e-09,3.907529411151245e-09,3.7375156303198764e-09,3.855521235607284e-09,1.4599215170107982e-09,2.2060953064340083e-09,5.853997286919821e-10
2.9143540913878496e-09,5.646194622954681e-10,1.7998882384517856e-09,4.323775559811338e-09,4.264251618479875e-09,3.217766497698449e-09,2.22963647544816e-09,1.289231832402038e-09,1.6462045060450237e-09,1.4801893044591452e-10
2.305249324763281e-09,4.043976709056096e-09,1.9719563759679204e-09,2.0843389236802068e-09,4.75584105430471e-09,3.825699756987433e-10,2.9347253516220917e-09,2.0612844764400506e-10,1.0699934271940492e-09,3.1878792938755396e-09
4.7183199569644785e-09,1.3100049933711944e-09,1.5408287978857516e-09,4.348868820613916e-09,1.3767254003482776e-10,2.9934272838261222e-09,3.435522977213168e-10,7.120832812290701e-10,3.807810067257833e-09,4.149862675717486e-10
9.013980672989419e-10,1.2369296698011567e-09,4.164648181870234e-09,9.539835588157075e-11,2.872979187884539e-09,6.349165637686838e-10,2.2942625577115905e-10,4.516137241949991e-09,1.3794188014060182e-09,1.752254785714058e-09
1.327471910173017e-09,4.358339467103178e-09,4.1180658882922216e-10,2.4157857936302207e-09,1.239736313607409e-09,5.402878144877832e-10,4.520337881785963e-09,2.561616696539204e-09,3.261888537053892e-10,2.0397528111004704e-09
4.462167524366123e-09,6.391549511874928e-10,2.0472525896764182e-09,1.7550427777734967e-09,1.2182375108693577e-09,3.6529854696709663e-09,3.6396086144918627e-09,9.821721214109402e-10,3.612948606956934e-09,1.6348398190757507e-09
9.098215514313779e-10,1.342165489859326e-09,3.0568156894617005e-09,3.145586457975469e-09,8.78218386901608e-10,2.405934118598907e-09,3.5763738637228926e-09,8.266445306048809e-10,7.566978155182369e-10,3.2607911926163524e-09
2.1096906444029173e-09,2.0817774171177916e-09,2.1897923474512027e-09,1.941335536770339e-09,3.830147310424081e-09,4.4070134208595846e-09,1.940624105856159e-09,2.758474781927589e-09,7.170579685578105e-10,1.9733601419602564e-09
1.8297345860673886e-09,2.0020394231323735e-09,2.055874581685657e-09,3.864849773549395e-09,4.45779368973831e-09,1.7946315544747904e-09,2.5080235666052886e-09,3.5348524107803314e-10,2.463956150222657e-09,2.0882024998059023e-09
2.0576469417221688e-09,1.9366104275775342e-09,3.6759026933452787e-09,4.721610213920258e-09,1.4470575848690714e-09,2.0682540124994375e-09,1.8626478137662161e-10,3.1159368418798294e-09,1.3030891921061993e-09,3.2148328443781793e-10
4.412681331444901e-09,5.97887073183756e-10,2.60285659692272e-09,2.6593438562372285e-10,2.269565868573409e-09,1.270415328491481e-09,4.39189129508577e-10,4.733079705943055e-09,4.89119766911017e-09,4.4826351519589025e-09
8.499223547175916e-10,4.2859071847090036e-09,2.01211980410676e-09,4.006235343467779e-09,2.9603310913728365e-09,1.193582122027692e-09,3.1459141958123382e-09,3.5590024261011877e-09,3.996841080322611e-09,3.5206650927932515e-09
4.333613023987937e-09,3.6716856222085426e-09,4.265555908489205e-09,4.675286824351588e-09,2.8680937624869784e-09,1.5083916338198833e-09,1.9574994958304615e-09,2.428716783242635e-09,1.9802162132265266e-09,4.6517796281619894e-09
4.802941155901408e-09,3.03741698459703e-09,4.178566825885355e-09,3.875035403666516e-09,6.718918754700098e-10,1.3314442881551258e-09,2.080955407990359e-09,1.880816613564207e-09,4.5547055016470495e-09,8.342501134350755e-10
2.396224552114745e-09,3.847031582182581e-09,3.66150487707273e-09,1.6883872078210516e-09,3.3182527836572717e-09,4.855553958904579e-09,3.88615939428405e-09,8.985516775084079e-10,4.11226475094395e-09,2.7318909356921495e-09
3.041666918335295e-09,4.474628223505306e-09,1.0132894523451341e-09,2.8516260464073184e-09,4.931356878401516e-09,3.84482734538949e-09,1.1824878853872178e-09,3.588165986556646e-09,4.5721076924465365e-09,2.1331483246456173e-09
2.784518393639246e-09,4.232480588228782e-09,2.5331363673330998e-09,8.345630853057173e-10,3.2529179350149207e-09,6.126417151364194e-10,4.344359538777098e-09,1e-30,1.9999999989472883e-08,1.9999999989472883e-08
1.7552452824531883e-09,3.5012854837646046e-09,4.337755710182023e-09,2.9677036383901623e-09,2.2336543725742786e-09,2.35001273996005e-09,1.241716396371828e-09,4.1887531221362906e-09,2.4051358682442014e-09,2.1309145559200715e-09
2.723628433898284e-09,4.803150321919247e-09,3.794300651449589e-09,1.4776444512420994e-09,3.0196080080813203e-09,2.1802031291429103e-09,4.2288522683620045e-09,4.176171963798936e-09,2.390042053157515e-09,2.130342457995482e-09
4.105731532533241e-09,4.551874877023465e-09,7.59668328242924e-10,3.6660057212145603e-09,3.6990144280935056e-09,2.80494294457867e-09,4.239258943883328e-09,4.163927314060345e-09,2.397010923083087e-09,2.1298625085819367e-09
4.866255398638941e-09,1.4742496112774006e-10,4.227584060600975e-09,1.0376152159707885e-09,1.5236215622493887e-09,2.8135708207699395e-09,4.2491867802141314e-09,4.169561251821108e-09,2.4002109189069643e-09,2.129420639818136e-09
2.8528845952280335e-10,4.653882057503722e-09,3.681476679062712e-09,3.7059033619613047e-10,1.5307901612970909e-09,2.821616607029398e-09,4.244627871408113e-09,4.1721480714684844e-09,2.4013937505174e-09,2.128987652838532e-09
4.897653615998365e-09,2.0780039911016956e-09,6.670114460760601e-10,3.765565637081636e-10,1.537305616139406e-09,2.8179220068480504e-09,4.242530438069991e-09,4.17310863642939e-09,2.404379362275222e-09,2.1285901929957163e-09
1.1102230246251565e-16,9.99999993922529e-09,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08,1.999999982293943e-08,1.9999999989472883e-08,1.9999999989472883e-08,7.500000001048335e-07,1.4500000000139401e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30
1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.9999999989472883e-08,1.9999999989472883e-08
1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,2.220446049250313e-16,2.220446049250313e-16,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1.0000000438825651e-08,1.999999982293943e-08,4.999999997368221e-08,6.00000000239298e-08,6.00000000239298e-08
1e-30,1.9999999989472883e-08,3.9999999978945766e-08,6.000000035699671e-08,1.0999999972005625e-07,1.6000000002680537e-07,2.0000000000575113e-07,1.9999999983921768e-07,3.1000000000336314e-07,3.1000000000336314e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,3.3306690738754696e-16,1e-30,3.3306690738754696e-16,8.399999997799057e-07,8.899999997535879e-07,1.3300000000215917e-06,1.3200000000268552e-06,1.3099999999766077e-06
1e-30,1e-30,5.551115123125783e-17,1.1102230246251565e-16,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,4.838330291967452e-09
1e-30,9.999999661669534e-09,1.700000000215418e-07,3.4000000020961707e-07,5.90000000022517e-07,8.299999999517027e-07,8.499999999966867e-07,1.230000000351783e-06,1.2148383305987664e-06,1.2089806390447322e-06
1e-30,1.0000000000287557e-07,9.199999999598418e-07,1.390000000212055e-06,1.6700000001201865e-06,2.524963221395282e-06,2.4996073029193155e-06,2.476647424476397e-06,2.4480362450507442e-06,2.4299999999977118e-06
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,3.2682511774684286e-07,7.917641097199279e-07,7.807781379209899e-07,7.769144738656308e-07,7.699999999832841e-07
1e-30,1e-30,1.6653345369377348e-16,1e-30,2.220446049250313e-16,3.0567747177911997e-07,6.213067880178613e-07,6.207378374645245e-07,6.171851302250175e-07,6.100000000119898e-07
1e-30,1.1102230246251565e-16,1e-30,1.6653345369377348e-16,7.913400292824946e-07,1.3535794377572685e-06,1.3440877607573398e-06,1.3304015544779446e-06,1.3095842599231133e-06,1.2999999999818712e-06
1e-30,1.1999999999234845e-07,5.200000000038507e-07,5.143855072997638e-07,1.402809163941754e-06,1.3922251894671334e-06,1.3773576087450223e-06,1.3605707538388856e-06,1.3560766288778225e-06,1.3400000000163281e-06
1e-30,5.399999998267901e-07,5.348383299574877e-07,5.322962486342675e-07,5.308885351329451e-07,5.280343207125782e-07,5.205800875929256e-07,5.13085869346952e-07,5.056391482183287e-07,5.000000000143778e-07
1e-30,4.838330069922847e-09,7.985367922458408e-10,2.174835805890396e-07,4.960356730920878e-07,4.942620375203433e-07,4.916309996882973e-07,4.80840930294768e-07,4.792758234728467e-07,4.699999995860793e-07
4.9430071147327226e-09,9.108785794520458e-07,1.2217449663065594e-06,1.2088821877975775e-06,1.2005800872350036e-06,1.19308586898903e-06,1.175639147810159e-06,1.1599999995559607e-06,1.280328032704503e-06,1.9399999999780704e-06
7.372425704366137e-07,1.4017449665448822e-06,1.388882187924878e-06,1.3705800873120566e-06,1.3630858691771053e-06,1.3456391477761898e-06,1.3299999995219913e-06,1.3374302068047683e-06,1.3200000000268552e-06,1.379999999995274e-06
1.7449665046243013e-09,1.1178119541099818e-09,5.800874225414532e-10,3.0858692268154186e-09,4.3608522348748124e-09,1.1102230246251565e-16,7.560199566380987e-08,1.099999998865897e-07,5.499999999325489e-07,1.1600000000000499e-06
1.118025894086827e-09,5.798757030106572e-10,3.0856593946637645e-09,4.361059735558115e-09,2.0594637106796654e-13,7.0154139164557705e-09,8.799999999808961e-07,8.900000001976771e-07,8.799999999253849e-07,8.720295192610195e-07
5.7940829911729e-10,3.0851968757517056e-09,4.361517702555773e-09,6.59250432022418e-13,3.0172341158873905e-07,6.382866258869413e-07,6.335833664383728e-07,6.242211807450104e-07,6.200000000067263e-07,6.126757995383869e-07
3.085869559882326e-09,4.360851790785603e-09,1e-30,5.887194736153845e-07,1.2082866261975411e-06,1.1935833668097473e-06,1.184221180783318e-06,1.1699999999947863e-06,1.152675799698244e-06,1.1464979006170495e-06
4.36151759153347e-09,1e-30,3.0923262839266386e-09,1.7133737761909629e-09,3.583366825488099e-09,4.221180960328752e-09,1e-30,2.6757995819082225e-09,6.4979004399390305e-09,5.996451557521709e-09
1e-30,3.1752135365437084e-09,1.7133741092578703e-09,3.5833669365104015e-09,4.221180960328752e-09,1e-30,2.675799692930525e-09,3.5020993882639573e-09,4.003548048636674e-09,3.520599478612496e-09
1.0433032215928506e-10,4.181463730823509e-09,2.019256872820563e-09,1.6727125240478813e-09,4.2298364810733347e-10,4.157047261976743e-09,3.6356608834609005e-09,4.876450977464586e-07,4.818527588046351e-07,4.80000000024905e-07
8.127305495264636e-10,1.3403625032104571e-07,8.242282939496803e-07,8.16407041748235e-07,8.040187710056657e-07,3.023952502845262e-07,7.881156998124084e-07,7.852186547641082e-07,7.754322369768474e-07,7.699999999832841e-07
1.0786183057831522e-09,7.892654722008174e-07,7.788938484187824e-07,7.68280709495528e-07,7.676467612682814e-07,7.589338238966903e-07,7.533285973915227e-07,7.40161080203805e-07,7.343815546789756e-07,7.300000000043383e-07
7.92446596120655e-08,7.889384867620919e-08,7.828070980320234e-08,7.764676157595574e-08,7.893382414358996e-08,7.332859763842237e-08,8.016108044017756e-08,7.438155480432584e-08,7.000000001866624e-08,7.160698956010236e-08
1.047857578484468e-09,2.4997949821248255e-08,5.101796873852038e-08,7.89567018433246e-08,7.387353906374017e-08,8.089953407175443e-08,7.50646795832921e-08,8.034740600626478e-08,7.196220108696139e-08,7.485203135093599e-08
2.4768137429909132e-08,5.092444199661372e-08,7.911214972011749e-08,7.395914425334382e-08,8.098549963975188e-08,7.510484856254607e-08,8.032351589415399e-08,7.193539930394621e-08,7.58255773725125e-08,7.575427674044732e-08
4.189741807936187e-07,5.363349099285486e-07,5.276628456396537e-07,5.277928019076228e-07,5.178780549952577e-07,5.200000000038507e-07,5.056670484560044e-07,5.077412044141028e-07,5.045756517052524e-07,5.000000000143778e-07
2.7229551946561514e-10,9.8546060200988e-10,6.901627047639636e-10,4.743815545937835e-07,4.6999999997465736e-07,4.618758472352269e-07,4.596649598731517e-07,4.6182024082686013e-07,4.500721433320365e-07,4.4999999998518447e-07
9.854607130321824e-10,6.901625937416611e-10,2.946539678916338e-10,7.05948077772689e-11,1.8080151820143442e-09,2.0978033754559533e-09,8.628755931994192e-09,2.6125734908788445e-09,9.3150253066554e-09,9.999999994736442e-09
6.90162815786266e-10,2.946536348247264e-10,1e-30,3.824256356033118e-09,4.315925505871121e-09,1.7262984375321366e-09,3.668532366774002e-09,4.712596646250233e-09,3.3614199201892347e-09,1.912815461579953e-09
2.9465374584702886e-10,1e-30,1.1002426747452887e-09,9.971087289173397e-10,2.560931577910708e-09,1.652171732757779e-10,1.9650128191273097e-09,3.923487645884904e-09,2.800000000191538e-07,2.7407133385004556e-07
1e-30,2.0093307018242967e-09,1.318630982183322e-09,3.557375283236297e-09,6.080932424268326e-10,1.4734345965550233e-09,2.3805751814265363e-09,1.8410224456033575e-09,1.8487217312568305e-09,4.718447854656915e-15
4.4038266366897005e-09,4.084554594552259e-08,3.858902097864103e-08,4.0373235754564973e-08,4.049808066675098e-08,4.097122485724469e-08,3.937725978619966e-08,3.425482086871767e-08,3.4482033117733124e-08,4.0000000423034976e-08
6.845263145205394e-07,6.749329820587846e-07,6.714537573726531e-07,6.614677976468641e-07,6.610312447419275e-07,6.527366788189326e-07,6.510806459525398e-07,6.418396000240634e-07,6.327839917608102e-07,6.299999999459516e-07
4.9812327596043815e-09,1.6613155295885917e-09,4.916124618503659e-09,1.3111617347405513e-09,3.862029585022242e-10,4.4889926220648135e-09,1.71386327352252e-09,9.40487909772969e-10,2.6127652263951973e-09,3.7682993392351705e-09
3.739861642593212e-09,1.889971290580661e-09,2.755150996236466e-09,4.792579666457186e-09,9.8960706296225e-10,4.4906203200412165e-09,2.1012170892120707e-09,1.055558307427873e-09,4.5494586986549734e-09,3.740795007090014e-09
3.026107031622871e-09,7.26029347752899e-10,2.403017118624007e-09,2.492346884430674e-09,2.6281610221445817e-10,2.897400652734916e-09,3.976622919843464e-09,2.8851596667323065e-09,3.2037591468636606e-09,1e-30
7.260289036636891e-10,2.4030218925830127e-09,2.492341888427063e-09,2.628209871957665e-10,2.897405204649317e-09,2.569138124464132e-09,3.5917497864801362e-09,4.695761890438632e-09,4.1794741001410785e-09,1.6653345369377348e-16
2.4030215595161053e-09,2.4923422214939706e-09,2.6282065412885913e-10,2.897404760560107e-09,6.754174997070095e-10,1.9421745989234296e-08,1.4187595764880712e-08,8.984809662937465e-08,8.611193602625633e-08,9.000000000813912e-08
2.492342776605483e-09,2.6281998799504436e-10,2.8974043164708974e-09,6.754180548185218e-10,9.889754792880012e-09,1.7390681950057996e-07,1.6879602970920615e-07,1.6857038909190436e-07,1.6993386908747965e-07,1.700000000215418e-07
2.628204320842542e-10,2.8974046495378047e-09,1.296300699005215e-07,5.071400186462682e-07,4.975286855835037e-07,4.962816766429512e-07,4.86781180808471e-07,4.848625521081118e-07,4.774793957995627e-07,4.6999999964159045e-07
2.8974046495378047e-09,8.559974353783417e-07,1.6021107278607616e-06,1.5805496877963066e-06,1.5685724692460212e-06,1.5473490648787447e-06,1.530924757631169e-06,1.5248809793755314e-06,1.5036275673452337e-06,1.489999999992886e-06
4.855756006172385e-07,4.821107277841463e-07,4.805496874871196e-07,4.6857246882581194e-07,4.673490647810752e-07,4.609247575837472e-07,4.5488097888402024e-07,4.536275668431955e-07,4.4999999998518447e-07,4.4094884354972663e-07
2.1107273706633123e-09,5.496874067034696e-10,1.4275308712896617e-09,2.65093513807102e-09,9.247572707593577e-10,4.880978954346915e-09,3.6275669135221733e-09,1e-30,9.488436703009029e-10,1.905239299659911e-09
5.496870736365622e-10,1.427531426401174e-09,2.6509356931825323e-09,9.247569376924503e-10,4.88097873230231e-09,3.6275669135221733e-09,1e-30,7.449639793932761e-10,1.7326677870244112e-09,2.7818728431938666e-09
1.427531426401174e-09,2.6509356931825323e-09,9.247569376924503e-10,4.88097873230231e-09,3.6275669135221733e-09,1e-30,1.0617173806792835e-10,1.645679148509771e-10,4.6523348506966045e-09,3.1492963792345563e-09
2.6509356931825323e-09,9.247570487147527e-10,4.880978843324613e-09,3.6275671355667782e-09,1e-30,9.488460017692546e-10,1.9052416311282627e-09,9.378233745138687e-10,5.918759371503768e-09,1e-30
9.247568266701478e-10,4.880978510257705e-09,3.627566580455266e-09,2.55351295663786e-15,9.488462238138595e-10,1.9052418531728676e-09,1.1321529269636699e-09,3.1305170677953242e-09,3.858784070054355e-09,1e-30
4.88097873230231e-09,3.6275669135221733e-09,1e-30,9.488452246131374e-10,1.9052408539721455e-09,5.728505424462682e-07,5.648640208910649e-07,5.574558087362291e-07,5.569014464024136e-07,5.4999999998806e-07
3.627566802499871e-09,3.3306690738754696e-16,9.48843226211693e-10,1.9052389665930036e-09,3.536994459540921e-07,9.577154657103293e-07,9.465787388363012e-07,9.409331473975158e-07,9.273913836871372e-07,9.20000000015353e-07
1.1102230246251565e-16,9.488435592786004e-10,1.9052391886376085e-09,6.493466186974217e-08,5.6051382424371354e-08,5.453129658938849e-08,5.860618024211561e-08,6.178768519049527e-08,5.5852337976780575e-08,6.00000000239298e-08
9.701601744183108e-10,1.926342640956591e-09,3.244874305918799e-07,3.1580862347446725e-07,3.215909650799986e-07,3.1329525129741853e-07,3.0772986647775724e-07,3.10035097261796e-07,3.0284093166521586e-07,3.000000000086267e-07
1.9052391886376085e-09,6.544874309177828e-07,6.458086232452587e-07,6.415909651336094e-07,6.332952513510293e-07,6.277298664203457e-07,6.200350972651592e-07,6.12840931668579e-07,6.100000000119898e-07,6.057017175598034e-07
6.544874303626713e-07,6.458086232452587e-07,6.415909650225871e-07,6.33295251240007e-07,6.277298663093234e-07,6.200350973761815e-07,6.12840931668579e-07,6.100000000119898e-07,6.057017175598034e-07,6.005159146615924e-07
3.1698930147427973e-09,8.977659726738807e-10,3.651170565888151e-08,6.227013371606915e-08,6.996490264921107e-08,6.715906830656593e-08,7.000000001866624e-08,6.429828247611624e-08,5.948408532407967e-08,5.822059145899061e-08
1.5909646933209842e-09,3.295250960988483e-09,2.270133858672807e-09,3.5097147410567686e-11,2.8409313790334068e-09,3.885780586188048e-16,4.2982828407645e-09,5.159143112720699e-10,1.7794081763611302e-09,1.9878314549970355e-09
3.2952510720107853e-09,2.2701337476505046e-09,3.5097480477475074e-11,2.840931712100314e-09,1e-30,4.35503255680203e-09,2.3340857024933825e-09,2.7203169716827347e-09,4.3348028500034275e-09,1.2567040741373603e-09
2.2701337476505046e-09,3.5097480477475074e-11,2.840931712100314e-09,1e-30,4.489725036194159e-09,2.048079483785159e-09,2.26748120280007e-09,3.6969788341778553e-09,4.217048932275702e-10,2.839575907742642e-09
3.5097480477475074e-11,2.840931712100314e-09,1e-30,4.61094851189614e-09,1.7908671212651939e-09,1.8604959794998877e-09,3.1240569020596354e-09,3.2796454441097467e-10,1.8932713174990567e-09,5.208611320028922e-11
2.8409318231226166e-09,1e-30,4.720043578210209e-09,1.559546047857907e-09,1.4946920368075212e-09,2.6093723848319428e-09,1.001128291377995e-09,1.0438940822865561e-09,1.0025922314582658e-09,2.781312957722548e-09
1e-30,4.818227261615959e-09,1.351480483080536e-09,1.165822660631477e-09,2.14684658939035e-09,1.6058565588394913e-09,2.8110958005811426e-10,1.9494408309839173e-09,1.6353527421131275e-09,3.900071376961023e-09
4.906583583874635e-09,1.1647852682372672e-09,8.712824905998673e-10,1.7331297508249577e-09,2.146267608083008e-09,4.000682007898604e-10,2.7944855318651207e-09,6.131064544945275e-10,4.8668762353543116e-09,3.4164351347953925e-09
1.0723043564198065e-09,6.808440478067723e-10,1.4354044619580009e-09,2.5575366269237065e-09,9.373051224059736e-10,3.4781777458192664e-09,2.2881141426012164e-10,3.836972739534872e-09,2.180254421446648e-09,4.460237068570905e-09
5.86962367599142e-10,1.2391653259058444e-09,2.8620490422071043e-09,1.3618326466513508e-09,4.042065127052297e-09,9.431679881544142e-10,2.9440667681512878e-09,1.0915506276631959e-09,4.23337587207584e-09,3.875070042624884e-09
1.1478265005138155e-09,3.048814756212437e-09,1.654221204461237e-09,4.4569443691244715e-09,1.490197742981536e-09,2.2404156307942458e-09,2.16284767873276e-10,3.1674838307793607e-09,4.8382204909103166e-09,2.44881226407756e-10
3.1366633734819516e-09,1.8391659306615793e-09,4.7543358139279235e-09,1.908814439843809e-09,1.6783083811588995e-09,5.029381355825535e-10,2.27387197959672e-09,3.742794296712759e-09,1.067553379030528e-09,1.9340927748245917e-09
1.924618464599348e-09,4.9385322498096684e-09,2.1991222176609426e-09,1.2624099543501188e-09,1.056111864627951e-09,1.5686465459907595e-09,2.8619890901637746e-09,2.136389509743708e-09,6.541700514617332e-10,2.243013663694171e-09
4.97242491626082e-09,2.3784976210805553e-09,9.755374286157803e-10,1.460230381056249e-09,1.03499719905642e-09,2.1789345883149736e-09,2.977885604771302e-09,3.635600709372966e-10,3.4516197677803007e-09,2.6820233811619687e-09
2.4701471978971767e-09,7.754381581293046e-10,1.7790218187485607e-09,5.844784656261481e-10,1.575818808774443e-09,3.74499764532743e-09,1.3157471778768581e-09,4.608565862262992e-09,1.3008407684367285e-09,4.269742892581974e-09
3.740825649245494e-09,2.6469193503686483e-09,3.895103128925825e-09,1.889031597812618e-09,3.5415451682396792e-09,3.399593606623341e-09,3.765121658894088e-09,6.504374816529435e-11,4.432583633473541e-09,1.1540670641352335e-09
3.853552144050809e-09,2.529824572050643e-09,5.414297898909126e-10,4.780186801944808e-09,2.31452323973258e-09,4.667687680814936e-09,6.367177896038356e-10,4.914294526869867e-09,9.050408200650395e-10,2.7080918618693772e-09
4.983819579251758e-09,4.6374795115156076e-09,2.148866307116748e-09,1.3578702606764637e-09,3.547512505974737e-09,2.509360164104635e-09,2.9262603451485347e-10,1.8355970077266193e-09,2.1181942866377312e-09,2.062849890904772e-09
1.6243415501548952e-09,3.8015888215170435e-09,3.416663507671558e-09,3.3332455684487172e-09,9.885749996385584e-10,2.9523824496280326e-09,3.233390555301696e-09,4.1309766718455876e-10,2.2945640942850787e-09,1.179079833768526e-09
1.5519551199716375e-09,2.305942992109067e-09,2.8253124284560727e-09,1.0815430773192247e-09,3.2623682644228325e-09,4.644958639943297e-09,4.9372036459160995e-09,5.780059764148859e-10,2.237725782450184e-09,1e-30
2.305942992109067e-09,2.8253124284560727e-09,1.0815430773192247e-09,3.2623682644228325e-09,4.644958639943297e-09,1.2798984094786192e-11,3.05316649740206e-09,3.0881347479194687e-09,3.241905188744454e-09,1e-30
2.825312539478375e-09,1.0815430773192247e-09,3.262367931355925e-09,4.644958639943297e-09,8.562702769054908e-10,4.613544990483831e-09,4.067090664250372e-09,2.8582319844261406e-09,2.3798358839144385e-09,5.551115123125783e-17
1.0815432993638296e-09,3.2623684864674374e-09,4.6449584178986925e-09,1.1700437285711018e-09,8.07494404675424e-10,4.764919236954768e-09,1.2019217843217689e-09,4.719583612811107e-09,1.8364942899751213e-10,3.3306690738754696e-16
3.262368375445135e-09,4.6449584178986925e-09,1.170043284481892e-09,8.074948487646338e-10,4.764919570021675e-09,1.2019221173886763e-09,4.719583390766502e-09,1.8364976206441952e-10,1e-30,1e-30
4.6449584178986925e-09,1.1700436175487994e-09,8.074945156977265e-10,4.764919125932465e-09,1.2019217843217689e-09,4.719583612811107e-09,1.836495400198146e-10,3.885780586188048e-16,9.999999994736442e-09,4.999999997368221e-08
1.170043284481892e-09,8.074946267200289e-10,4.76491934797707e-09,1.2019221173886763e-09,4.719583168721897e-09,1.8364998410902444e-10,1e-30,2.699999996358393e-07,4.3999999999044803e-07,6.000000000172534e-07
8.074949597869363e-10,4.764919236954768e-09,1.2019222284109787e-09,4.719583168721897e-09,1.8364998410902444e-10,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1e-30,1e-30
4.7649199030885825e-09,1.2019224504555837e-09,4.719582946677292e-09,1.8365020615362937e-10,4.440892098500626e-16,4.440892098500626e-16,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30
1.2019223394332812e-09,4.7195830576995945e-09,1.836500951313269e-10,1.1102230246251565e-16,5.551115123125783e-16,3.9999999978945766e-08,3.793098224402769e-08,4.663477737310018e-08,4.47879651144234e-08,3.9999999978945766e-08
4.719583390766502e-09,1.8364976206441952e-10,1e-30,1e-30,6.099999999009675e-07,1.379999999995274e-06,1.6400000000249548e-06,1.6300000000857295e-06,1.6681635839344011e-06,2.2700000000264176e-06
1.8364976206441952e-10,5.551115123125783e-17,1e-30,1.700000000215418e-07,6.099999999564787e-07,6.100000000119898e-07,7.00000000020129e-07,7.007013089754821e-07,6.900000000253925e-07,6.900000000253925e-07
3.885780586188048e-16,3.3306690738754696e-16,3.000000009523163e-08,6.00000000239298e-08,1.0000000011389787e-07,7.600000000995699e-07,7.828708924462191e-07,9.300000000100894e-07,9.999999999732445e-07,9.89999999978508e-07
1.6653345369377348e-16,1e-30,3.00000000119649e-07,5.786123262740972e-07,5.699999999775329e-07,5.809094287823058e-07,9.000000000258801e-07,1.5600000000115521e-06,1.5500000000168157e-06,1.6299999999747072e-06
5.551115123125783e-17,9.100000000206165e-07,9.699999999890352e-07,9.799999999837716e-07,9.692109300685203e-07,1.1999999999789956e-06,1.379999999995274e-06,1.5200000003101621e-06,1.5099999999823588e-06,1.4999999999876223e-06
5.551115123125783e-17,3.000000009523163e-08,2.2999999998996046e-07,2.2884400741052247e-07,8.300000000072139e-07,8.200000000124774e-07,1.7900000000015126e-06,1.7800000005618877e-06,1.7600000000173033e-06,1.7500000000225668e-06
5.551115123125783e-17,1e-30,1.1556849921490198e-09,1e-30,1e-30,1e-30,5.551115123125783e-17,6.100000002340344e-07,6.099999999564787e-07,6.000000000172534e-07
5.551115123125783e-17,1.1559926349491434e-09,1e-30,1e-30,1e-30,2.220446049250313e-16,4.300000003287785e-07,4.3000000088389e-07,4.299999999957116e-07,4.299999999957116e-07
2.221568706772814e-09,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,2.220446049250313e-16,2.7755575615628914e-16,1.1102230246251565e-16,1.20884191545656e-09
1.1102230246251565e-16,8.000000001340268e-08,7.999999990238038e-08,8.000000001340268e-08,9.000000011916143e-08,8.20000000234522e-07,8.499999999966867e-07,8.599999999914232e-07,6.245414309047348e-07,6.193308813573495e-07
1.1102230246251565e-16,1e-30,9.99999993922529e-09,6.300000000014627e-07,6.300000000014627e-07,6.200000000067263e-07,8.599999999914232e-07,6.558616582053034e-07,6.503379064159986e-07,6.475778683290301e-07
1.1102230246251565e-16,7.000000001866624e-08,5.100000000091143e-07,5.600000000938188e-07,5.4999999998806e-07,5.4999999998806e-07,1.3164293743983535e-07,7.041057403789353e-08,5.600934689375947e-07,1.0925544334794424e-06
1.1102230246251565e-16,7.000000001866624e-08,5.599999999827965e-07,5.799999999722694e-07,6.200000000067263e-07,6.668256992137245e-07,7.130691924706056e-07,7.678471933836306e-07,8.282668796377735e-07,8.799999999808961e-07
1.1102230246251565e-16,3.9999999978945766e-08,6.00000000239298e-08,4.100000002282833e-07,1.1441844596227213e-06,1.958013124192526e-06,2.8640317388806125e-06,2.835462447503545e-06,3.550000000018816e-06,4.0499999999776826e-06
1e-30,1e-30,1.700000000215418e-07,1.687911578285295e-07,1.7133811103242635e-07,1.6666807078902224e-07,1.7145332165124927e-07,1.7000000046563102e-07,1.6000000002680537e-07,1.6000000002680537e-07
1e-30,5.299999999985872e-07,5.28791157861086e-07,5.76382215178306e-07,6.326220705066277e-07,6.946334242252661e-07,6.999999997980844e-07,9.999999999732445e-07,1.1300000000158406e-06,1.1157925838833904e-06
1e-30,1.2088421375011649e-09,1.3381110663956974e-09,3.3319288439415118e-09,1.4533221293078213e-09,5.299999999985872e-07,5.299999999985872e-07,5.284294514185106e-07,5.143022480114112e-07,5.100000000091143e-07
1.34550375285869e-08,1.585535192027976e-08,1.1040139469287169e-08,1.568166962950812e-08,3.000000020625393e-08,2.409804522596204e-08,2.869455351106609e-08,2.386469832860172e-08,2.3566825935184e-08,3.000000009523163e-08
5.103934630490414e-08,4.5872293963356015e-08,5.0165502529786465e-08,7.000000024071085e-08,6.300000000014627e-07,7.848771403917709e-07,7.811371030008729e-07,7.746665062757785e-07,7.67888683195217e-07,7.599999999885476e-07
3.469446618886707e-09,3.886683974663185e-09,1e-30,1e-30,1e-30,4.207416304247147e-09,2.3353894373912e-09,3.046588648025761e-09,4.504849382414022e-09,1e-30
3.916730606512431e-09,9.999999828202988e-09,2.0000000100495186e-08,1.9999999989472883e-08,1.588775855321245e-08,2.253834763266127e-08,1.7274836672243055e-08,1.4823061333935073e-08,1.299999999870849e-07,1.299999999870849e-07
2.220446049250313e-16,1.1102230246251565e-16,1e-30,5.839582595257298e-09,2.4356177075191e-09,1.2472977650723749e-08,1.9869220824197953e-08,5.4999999998806e-07,5.4999999998806e-07,5.4999999998806e-07
1e-30,1.1102230246251565e-16,4.2070724681764204e-09,2.3361224066320574e-09,3.0454274657643055e-09,4.505999795512139e-09,8.299999998406804e-07,8.200000000124774e-07,8.199999999569663e-07,8.10000000017741e-07
1e-30,4.207416193224844e-09,2.3353895484135023e-09,9.820300128637882e-10,1.1196353399967052e-08,1.2999999982055144e-07,6.399999999961992e-07,7.00000000020129e-07,7.00000000020129e-07,7.399999999990747e-07
4.1789688376425715e-09,2.3635524648568662e-09,3.018706840052232e-09,4.5324530795198825e-09,5.551115123125783e-17,1.9999999989472883e-08,3.9999999978945766e-08,6.00000000239298e-08,9.000000000813912e-08,9.000000000813912e-08
2.3374879809523463e-09,3.04451064359057e-09,4.5069075138570724e-09,1e-30,1e-30,2.220446049250313e-16,7.899999999172458e-07,7.899999999727569e-07,7.799999999780205e-07,7.699999999832841e-07
1.3543702825913329e-09,4.380146134685958e-09,1e-30,1.2212453270876722e-15,1e-30,2.220446049250313e-16,1e-30,1e-30,5.551115123125783e-17,1e-30
4.380146356730563e-09,6.200000000067263e-07,6.100000000119898e-07,6.000000000172534e-07,6.000000000172534e-07,5.90000000022517e-07,1.4300000000244673e-06,1.4099999999794832e-06,1.3999999999847468e-06,2.239999999986697e-06
2.1227022362069192e-09,1.5967175359676844e-09,6.681046826884085e-10,3.683572336043994e-10,1.5235752659492618e-09,2.8026502230105166e-09,4.224394278828925e-09,4.193258962281732e-09,2.4163020473366714e-09,2.1270248895532973e-09
4.8436895605519226e-09,1.6025480942261083e-09,6.675655583876505e-10,3.718406693664633e-10,1.5231279570926404e-09,2.802581167138385e-09,4.226649252814241e-09,4.183669632951137e-09,2.419329847569429e-09,2.127095610759966e-09
2.220446049250313e-16,1.6001622249461889e-09,6.625496817846965e-10,3.7390401885772917e-10,1.525720549899745e-09,2.8069999657986955e-09,4.23632984247746e-09,4.1835214181773495e-09,2.405304733166247e-09,2.1274942918481088e-09
4.846633427924019e-09,1.598062127072808e-09,6.631364346532109e-10,3.7347214210115e-10,1.526529236350882e-09,2.812989063905036e-09,4.234208095255099e-09,4.176468060279603e-09,2.4166935119751543e-09,2.1274854100639118e-09
4.842129808224627e-09,1.5904982886283392e-09,6.581990508180979e-10,3.7999747792838434e-10,1.5371440786893231e-09,2.8171649457675585e-09,4.2473886630034485e-09,4.177038048780446e-09,2.3919602964994624e-09,2.128444420712583e-09
2.220446049250313e-16,1.1102230246251565e-16,1e-30,9.999999994736442e-09,1.9999999989472883e-08,3.000000009523163e-08,6.00000000239298e-08,7.000000001866624e-08,9.000000000813912e-08,9.000000000813912e-08
2.220446049250313e-16,1e-30,5.551115123125783e-17,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1.3322676295501878e-15,1e-30
1e-30,9.999999994736442e-09,3.000000009523163e-08,6.00000000239298e-08,8.000000001340268e-08,2.9000000023593486e-07,3.29999999992836e-07,4.0000000001150227e-07,4.599999999799209e-07,4.599999999799209e-07
1e-30,4.999999997368221e-08,6.00000000239298e-08,1.4999999997655777e-07,2.2999999998996046e-07,3.499999999823089e-07,4.3999999999044803e-07,6.000000000172534e-07,5.90000000022517e-07,5.90000000022517e-07
1e-30,5.999999996841865e-08,6.100000000119898e-07,1.580000000001025e-06,1.70999999998811e-06,1.819999999985722e-06,1.979999999845994e-06,2.899999999972369e-06,3.2400000000154527e-06,3.22000000002598e-06
1e-30,2.220446049250313e-16,1e-30,1e-30,3.9999999867923464e-08,8.000000023544729e-08,7.918130964235104e-07,1.0504753431561653e-06,1.0377385343263157e-06,1.0299999999574538e-06
1e-30,3.29999999992836e-07,8.300000000072139e-07,1.3099999999766077e-06,1.8999999999991246e-06,2.6400000003312662e-06,2.6078696333531326e-06,2.736128199343213e-06,2.704605768455437e-06,2.679999999977145e-06
1e-30,1.6000000002680537e-07,3.9000000012778813e-07,3.809017989908625e-07,6.399999999961992e-07,1.0500000000024379e-06,1.4400000000192037e-06,1.4258976136494184e-06,1.412554253232834e-06,1.4799999999981495e-06
1e-30,1.9999999989472883e-08,2.0000000100495186e-08,8.999999978609452e-08,1.0999999999761201e-07,2.399999999846969e-07,2.3589761366515916e-07,2.43377469621997e-07,2.599999999741698e-07,5.599999999827965e-07
1e-30,1.1102230246251565e-16,1e-30,2.220446049250313e-16,1e-30,4.102386319537743e-09,7.024211212680598e-10,1e-30,1e-30,9.999999994736442e-09
5.551115123125783e-17,4.000000008996807e-08,9.79999999761727e-07,1.8600000000201788e-06,1.8458976136503935e-06,1.8353674876570025e-06,1.819999999985722e-06,1.7999999999407379e-06,1.7800000000067762e-06,1.8099999999909855e-06
5.551115123125783e-17,5.499999999325489e-07,7.599999999885476e-07,7.458976137852957e-07,7.439023086419638e-07,7.399999999990747e-07,7.332012744720728e-07,7.200000000096018e-07,7.144657763191731e-07,7.599999999885476e-07
1e-30,1.900000000110147e-07,1.958976135751911e-07,1.8941213286716163e-07,1.140000000010577e-06,1.1799999999895228e-06,1.2600000000029254e-06,1.4699999998368796e-06,1.7700000000120397e-06,2.3399999999895726e-06
1e-30,4.102386097493138e-09,5.878668662973041e-10,9.999999994736442e-09,9.999999994736442e-09,2.0000000211517488e-08,1.9999999989472883e-08,1.9999999933961732e-08,3.7000000002729294e-07,3.7000000002729294e-07
4.735692837876115e-09,1.858131648546646e-09,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
4.968115474568435e-09,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
2.5253807933722783e-09,1.5945131881522911e-09,6.658922302449355e-10,3.788318547748304e-10,1.5285603893744337e-09,2.8094939708012134e-09,4.237978301624423e-09,4.176886503337585e-09,2.407802623949351e-09,2.127850784461316e-09
2.7755575615628914e-16,2.2999999998996046e-07,5.299999999985872e-07,9.100000000206165e-07,1.2799999999923983e-06,1.8299999999804584e-06,1.819999999985722e-06,2.700000000022129e-06,3.5400000000240794e-06,3.529999999973832e-06
2.7755575615628914e-16,3.9999999978945766e-08,9.000000000813912e-08,1.4999999997655777e-07,2.1000000000048757e-07,2.1000000000048757e-07,3.3999999998757247e-07,3.5999999997704535e-07,5.100000000091143e-07,5.100000000091143e-07
1e-30,1.0999999999761201e-07,2.700000000244174e-07,4.299999999957116e-07,6.399999999961992e-07,6.399999999961992e-07,1.0399999999521903e-06,1.5199999999770952e-06,1.9900000000072637e-06,1.9800000000125273e-06
1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,2.0000000100495186e-08,1.9999999989472883e-08,3.000000009523163e-08,3.9999999978945766e-08,3.9999999978945766e-08
1e-30,1e-30,1e-30,1e-30,1e-30,4.440892098500626e-16,9.99999993922529e-09,1.0000000216781046e-08,1.9999999989472883e-08,1.9999999989472883e-08
1e-30,1.9999999989472883e-08,4.3999999960186997e-07,5.299999999985872e-07,6.700000000914308e-07,6.59999999985672e-07,9.195080995505478e-07,1.4249165822821652e-06,1.405800360565479e-06,1.3900000001010326e-06
1e-30,1e-30,6.00000001349521e-08,1.8000000001627825e-07,9.400000000048259e-07,9.308609479896646e-07,1.1918762466978094e-06,1.1848904284406103e-06,1.1736991676336572e-06,1.1600000000000499e-06
1e-30,1e-30,1e-30,1e-30,2.513663166503477e-09,2.429898282585441e-09,7.385435596418688e-10,2.8111982741663155e-09,3.0452625976451486e-09,1e-30
1e-30,1e-30,1.1102230246251565e-16,9.999999994736442e-09,1.4238215384487773e-08,3.978742033616811e-07,3.945531048543671e-07,3.8994539763859137e-07,3.837607535084331e-07,3.800000000220294e-07
1e-30,1e-30,9.80000000094794e-07,1.303824763487782e-06,2.1685813206273608e-06,2.147553150977366e-06,2.1262154430434776e-06,2.0977680986744573e-06,2.0803672715619115e-06,2.06000000002593e-06
1e-30,8.699999999861596e-07,8.677226405184868e-07,1.0062273281263856e-06,9.87922698425514e-07,9.7958129507969e-07,9.735002921562597e-07,9.56942142971151e-07,9.55009122893813e-07,9.400000000048259e-07
1e-30,4.786242513432626e-09,1.8622732811390819e-07,1.8792269840250952e-07,1.7958129505668552e-07,1.8350029218350272e-07,1.7694214293761945e-07,1.7500912286028125e-07,1.8000000001627825e-07,1.7751698122570048e-07
3.6271509129548463e-09,8.462273280995802e-07,8.379226984489563e-07,8.2958129499211e-07,8.235002921797019e-07,8.169421430448409e-07,8.050091230282774e-07,8.000000000230045e-07,7.875169812932015e-07,7.799999999780205e-07
2.2622732798183165e-07,2.179226983312077e-07,2.1958129492460898e-07,2.135002921122009e-07,2.1694214291656522e-07,2.1500912283922702e-07,2.1000000000048757e-07,2.0751698126542095e-07,2.1000000000048757e-07,5.200000000038507e-07
4.494795202703017e-09,6.120236539786106e-10,4.491093275049707e-09,1.13067144535961e-09,1.355766166000194e-09,2.1000000000048757e-07,2.0751698126542095e-07,2.1000000000048757e-07,2.1000000000048757e-07,2.1000000000048757e-07
6.120235429563081e-10,4.491093275049707e-09,1.13067144535961e-09,1.3557660549778916e-09,1e-30,2.483018679555471e-09,3.631883460641916e-09,1.2445692920692863e-08,9.99999993922529e-09,8.960277186886856e-09
4.491093164027404e-09,1.1306715563819125e-09,1.3557662770224965e-09,1.5168230005357941e-09,1.8846735283517546e-09,4.844120549130082e-09,2.4456930924898757e-09,1e-30,1.0397227523384345e-09,4.3547638828300705e-09
1.13067144535961e-09,1.3557660549778916e-09,2.1000000000048757e-07,2.0751698137644325e-07,2.1000000000048757e-07,2.024456929872187e-07,2.0000000000575113e-07,1.98960277364435e-07,2.043547642216481e-07,1.9500792913795806e-07
1.3558939526703284e-09,1.5166966016444405e-09,1.884548295194577e-09,3.4912132074182978e-09,2.4456930924898757e-09,1e-30,1.0397227523384345e-09,4.3547638828300705e-09,4.992071422904587e-09,2.644897412196201e-09
5.585385709494517e-09,5.445018991245831e-09,3.3323814818686515e-09,4.9591402095927606e-09,1e-30,1.0397227523384345e-09,5.645236167417522e-09,4.992071422904587e-09,2.644897412196201e-09,2.7807225411180525e-09
3.832126171943173e-09,1e-30,2.4456930924898757e-09,1e-30,1.0397227523384345e-09,4.3547638828300705e-09,5.007928738365308e-09,2.644897412196201e-09,2.7807225411180525e-09,1.42313005824235e-09
1.6653345369377348e-16,2.4456930924898757e-09,1e-30,1.0397227523384345e-09,4.354763993852373e-09,4.992071422904587e-09,2.644897412196201e-09,2.7807225411180525e-09,1.42313005824235e-09,1.3775138807403664e-09
4.819745824669042e-09,2.3503123891543964e-09,2.7511870559493445e-10,4.644433837519557e-09,4.161384570267046e-09,5.289433335775584e-10,8.079583668774148e-10,3.3860139136976386e-09,4.366902395247507e-09,4.328808866915779e-09
1.174958574878815e-09,7.736166152128021e-10,3.704178075381037e-09,3.340507426230488e-09,1.5829071386974647e-10,1.3398242515449965e-09,3.026197736843983e-09,5.793536761444784e-09,4.253350116556476e-09,5.4595894471987094e-09
4.793243579825912e-10,4.9627955078790364e-09,4.763974548183114e-09,1.367859381318226e-09,3.0761615477103987e-10,4.806562259318525e-09,3.8607159691395054e-09,2.144063371289917e-09,3.150920857564188e-09,4.155402022476551e-09
4.871019143593003e-09,4.9575974436777415e-09,1.6752985665391407e-09,7.471459007035719e-10,4.610451131981108e-09,3.115100399853077e-09,1.2122374215550735e-09,2.010407618158183e-09,2.793735909278894e-09,2.100569718166412e-09
4.960314825552814e-09,1.848816211236226e-09,1.0266130168190557e-09,4.216047289062885e-09,2.5905342315724056e-09,5.387856827354653e-10,1.1702678825997737e-09,1.77712822235776e-09,3.3114462283379e-09,6.977118882645073e-10
1.9318824318048655e-09,1.2057344012106341e-09,3.93286780919766e-09,2.1896380264507798e-09,3.3657521214536246e-12,4.843745404770061e-10,9.320639815513232e-10,4.331586644923391e-09,1.911266256371391e-09,2.770923712702711e-09
1.292718154743966e-09,3.752849364602184e-09,1.9046373367359593e-09,4.0141001633742235e-10,5.409406256262628e-11,2.525863962432595e-10,4.834188604974088e-09,2.916136443431583e-09,3.968879891402821e-09,3.7229368476943137e-09
3.6658776014775185e-09,1.719651088194496e-09,6.981344391476796e-10,4.75548711520446e-10,3.0060909317342066e-10,4.13625755868452e-09,3.77386100147703e-09,4.992396718250802e-09,4.96308150133018e-09,3.1709563863557833e-09
1.6316707984742607e-09,8.853489052995656e-10,7.719949124407322e-10,7.101632615302833e-10,3.6034562000963888e-09,4.442182843789055e-09,4.170908063372281e-09,4.04538669229737e-09,4.345916515546833e-09,1.4732850495136063e-09
1.2986862696351409e-09,1.6481775944043875e-09,2.0788788468451003e-09,1.6923360490750383e-09,3.0475240109240076e-09,9.825777969041383e-10,1.0265077676763212e-10,8.946554608257884e-10,2.826007428069488e-09,1.1068976846217993e-09
5.511162637361622e-10,7.051090822329797e-10,3.373578527643417e-09,4.930366781508155e-09,3.3912781471912012e-09,2.9423028458097633e-09,4.20165369163783e-09,3.3276417177319217e-09,3.338419318765773e-09,6.069367231020806e-12
7.931113543691026e-10,3.1884950235649967e-09,4.77738892890045e-09,2.9779185783951334e-09,2.39431496851239e-09,3.5080267579701285e-09,4.188970503804512e-09,2.2912209907133274e-09,1.246993175385569e-09,1.3205925242232297e-09
3.098412415525331e-09,4.5890005129223255e-09,2.6788258278287458e-09,1.9725949762516848e-09,2.954132938270959e-09,4.89469131892406e-09,1.4177206075771664e-09,2.305676538583157e-09,2.5836990324989983e-09,4.960579058632675e-09
4.4998702541931834e-09,2.4899946549084007e-09,1.6738537222948935e-09,2.5374293777247203e-09,4.5533417036836e-09,7.1658545763853e-10,3.1710651882121965e-09,3.6299261374495018e-09,3.8003475921755125e-09,3.9821519415284e-09
2.399687337728551e-09,1.488900558399564e-09,2.2537083310680828e-09,4.156695432300239e-09,1.9594681432977268e-10,3.827532513156484e-09,4.435079414832899e-09,2.837585277859489e-09,2.8441378141508267e-09,2.728322900935609e-09
1.3927570208238649e-09,2.0598336369914705e-09,3.851038155033848e-09,2.3282931138624008e-10,4.39177316735595e-09,4.851556489882114e-09,1.965021034777692e-09,1.794108417385587e-09,1.4764243161380364e-09,1.4728960273657776e-09
1.961550033513504e-09,3.640499457446822e-09,5.66930058454318e-10,4.861779867582072e-09,4.231956562961159e-09,1.185656461899498e-09,8.368012949233616e-10,3.1696201219233444e-10,8.218048463959349e-11,4.904264105931588e-09
3.226289901903101e-09,1.438493324457113e-09,3.7615803805124415e-09,2.2968831281389157e-09,1.3488810068906787e-09,2.364980655755744e-09,3.6413130288792672e-09,4.739495462757759e-09,9.0214413717149e-10,4.42248682119839e-09
1.4935075398625486e-09,3.6461842434221126e-09,2.115194686069799e-09,1.601168975184919e-09,2.695550449516304e-09,4.060377811754279e-09,4.740778436485016e-09,1.5361738547881032e-09,4.814858733936944e-09,1.3822958333520319e-09
3.9130232387663e-09,2.7062294627455685e-09,6.50169251770194e-10,1.344306888029223e-09,2.256704600966941e-09,2.9408391277740975e-09,1.367468360768953e-09,1.62092161914984e-09,4.298570388527878e-09,4.070380255072337e-09
2.584194191967981e-09,8.978431331740921e-10,1.7313985800626597e-09,2.8014173203416703e-09,3.664958114768524e-09,4.3929393456210164e-10,2.779370511518664e-09,4.27990576312709e-09,4.200699565970467e-09,4.754158844377798e-09
1.0043028630946083e-09,1.9557635511091576e-09,3.1588855975428487e-09,4.1737160394461625e-09,2.413114152943763e-10,3.6536595970915187e-09,3.1846363324206095e-09,2.847549307460895e-09,3.105349755117004e-09,3.246232949116745e-09
2.2353905393401874e-09,3.77642361826247e-09,4.7963997218403165e-09,1.7729173684699617e-09,4.2126968580191715e-09,3.1787417142936647e-10,9.36883237656616e-10,1.7941095276086116e-09,5.441638251113545e-10,2.2685386902310256e-09
4.074351522831421e-09,4.174484757868413e-09,2.7456659168478836e-09,2.8633420079415828e-09,1.4371579482030938e-09,3.132296644281496e-09,4.4604895332867045e-09,2.6184083790070645e-09,6.463539703460697e-10,1.2880035926698952e-09
3.783272362056778e-09,3.559611272407892e-09,1.5969638944568487e-09,3.1891296270458724e-09,4.5908694623619795e-09,2.7046447304002186e-09,3.963124939332374e-09,2.545344379711878e-09,2.448216740447151e-09,2.1264208172055987e-09
3.559611272407892e-09,1.5969638944568487e-09,3.1891294050012675e-09,4.590869684406584e-09,2.7046449524448235e-09,3.963124939332374e-09,1.1102230246251565e-16,1e-30,1e-30,1e-30
1.5969638944568487e-09,3.1891291829566626e-09,4.590869684406584e-09,2.7046447304002186e-09,3.963124939332374e-09,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30
1.2741283583750374e-09,2.3841362217780215e-09,3.3904623553127067e-09,1.38450084730124e-09,2.8042952404661037e-09,2.7977430372416734e-09,4.235643280559032e-09,4.1819621099392634e-09,2.397331555492599e-09,2.1271200356665076e-09
1.834782992204964e-09,2.8128346318823105e-09,8.584027932911908e-10,1.1031603408540036e-09,1.519912751213326e-09,2.81298384585682e-09,4.237180273314323e-09,4.166930134275049e-09,2.412184341160639e-09,2.1272708039532517e-09
2.3876700616654034e-09,4.407669784711743e-10,4.587917157294896e-09,3.7116620887900353e-10,1.5342833670217715e-09,2.816300970209795e-09,4.251658691778459e-09,4.1764025571211505e-09,2.4021139521934742e-09,2.1276531647629326e-09
1.9705159726157717e-10,2.2610343597406768e-09,6.721707634937957e-10,3.731306374987753e-10,1.5260472885358922e-09,2.815890409735289e-09,4.230498840129826e-09,4.183230317700293e-09,2.4477468940631297e-09,2.1264454641567454e-09
1e-30,1e-30,5.551115123125783e-17,1.1102230246251565e-15,1e-30,1e-30,1e-30,2.1094237467877974e-15,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30
1e-30,1e-30,1e-30,4.999999999033555e-07,5.000000000143778e-07,4.900000000196414e-07,4.90000000241686e-07,4.800000001359273e-07,4.80000000024905e-07,4.6999999997465736e-07
1e-30,1e-30,5.000000000143778e-07,5.000000000143778e-07,4.900000000196414e-07,4.900000000196414e-07,4.80000000024905e-07,4.799999999138826e-07,4.7000000008567966e-07,4.6999999997465736e-07
4.85287776630372e-09,1.5958570021012974e-09,6.619114145678395e-10,3.642436352535583e-10,1.5271613973411036e-09,2.8079677472092612e-09,4.230863437371113e-09,4.191499369810003e-09,2.418767408585154e-09,2.1265333938202957e-09
1e-30,1e-30,3.3306690738754696e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30
1e-30,7.100000000148654e-07,1.6700000000091642e-06,1.6500000000196913e-06,1.6700000000091642e-06,1.6800000000039006e-06,1.680000000114923e-06,1.6799999996153225e-06,1.6600000000144277e-06,1.799999999996249e-06
1e-30,9.999999994736442e-09,1.9999999989472883e-08,3.000000020625393e-08,1.799999999607671e-07,1.900000000110147e-07,2.1000000000048757e-07,2.399999999846969e-07,2.700000000244174e-07,2.700000000244174e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.0000000216781046e-08,3.9999999978945766e-08,3.9999999978945766e-08
1e-30,4.999999999588667e-07,5.90000000022517e-07,7.00000000020129e-07,8.300000000072139e-07,9.499999999995623e-07,1.0200000001292509e-06,1.0299999999019427e-06,1.0400000000077014e-06,1.0400000000077014e-06
4.8537690533478894e-09,1.6048214979136333e-09,6.684155451353035e-10,3.682157911910622e-10,1.5206779169218976e-09,2.8005930907681886e-09,4.2253525123214786e-09,4.1952502582986995e-09,2.4277544419248898e-09,2.125845277589633e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
5.551115123125783e-17,1e-30,1.0000000105758744e-08,1.9999999989472883e-08,2.9999999984209325e-08,3.9999999978945766e-08,5.99999999129075e-08,5.999999996841865e-08,7.000000001866624e-08,7.000000001866624e-08
1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1e-30,1e-30
4.841793410648165e-09,1.597570298272899e-09,6.61169563542785e-10,3.7510328176892926e-10,1.5281126364286024e-09,2.829391720915453e-09,4.2243706310785e-09,4.195247815808045e-09,2.4287963862335005e-09,2.12746054106816e-09
1e-30,1.5987741130985e-09,6.64113652959486e-10,3.7312575251746694e-10,1.5419594490140298e-09,2.7996076568115313e-09,4.221562543982316e-09,4.198140279854101e-09,2.429752066213098e-09,2.1271742145501094e-09
1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,5.000000000143778e-07,4.900000000196414e-07
4.8470853997173435e-09,1.6004715330808494e-09,6.543624531119008e-10,3.6740133158019717e-10,1.5187994195642318e-09,2.7984591310925566e-09,4.221871963139279e-09,4.194803615575893e-09,2.4237951645744715e-09,2.1270626371361345e-09
4.8476691549836914e-09,1.5918885098997748e-09,6.688293252565813e-10,3.674385240515221e-10,1.5189582924790557e-09,2.7996749363268236e-09,4.2241856679225975e-09,4.191757052574019e-09,2.4231814332864587e-09,2.1270634142922518e-09
4.827516164596091e-09,1.5999004343569823e-09,6.646723171854774e-10,3.9295866560706827e-10,1.5251414575701006e-09,1e-30,4.233465578096229e-09,4.18317158690229e-09,2.3970015972096803e-09,2.127479414859579e-09
4.832545474897643e-09,1.5997225766284373e-09,6.643977590314876e-10,3.732260056565906e-10,1.5269771003190158e-09,2.809631194367057e-09,4.233924988383819e-09,4.169528944331091e-09,2.414726529842426e-09,2.1277316575307736e-09
4.836849920586417e-09,1.5993850688289513e-09,6.634109928072007e-10,3.748408250459079e-10,1.5290162469483448e-09,2.8104940597017958e-09,4.245911178202277e-09,4.182960089416099e-09,2.4139722443194955e-09,2.127774956228734e-09
1.1102230246251565e-16,1.5991251656188865e-09,6.627152160376681e-10,3.757989475161594e-10,1.5289529642359412e-09,2.8200578539028243e-09,4.234698480765076e-09,4.183638990795657e-09,2.4164525935788106e-09,2.1277042350220654e-09
4.845650769524923e-09,1.5986491019859272e-09,6.620851644711934e-10,3.7544156672453255e-10,1.5358992966341134e-09,2.809820043303546e-09,4.232932115932897e-09,4.186529900529479e-09,2.418281574989578e-09,2.1275744499504867e-09
4.849831758413359e-09,1.5941427067289737e-09,6.611615699370077e-10,3.821032379391909e-10,1.5292986876858095e-09,2.810160215638291e-09,4.232156847194801e-09,4.186160085239976e-09,2.4136543874675453e-09,2.127659715078778e-09
1.1102230246251565e-16,1.594669396531856e-09,6.560274545819311e-10,3.973423812198007e-10,1.549953054791331e-09,2.8091301507160438e-09,4.231862305026368e-09,4.151378019123797e-09,2.415197486449472e-09,2.1271855388249605e-09
4.830814970269159e-09,1.5821360888068625e-09,6.511655659124926e-10,3.8731440277217644e-10,1.5404257869278126e-09,2.8221789349913706e-09,4.2491793417198664e-09,4.167727385429032e-09,2.3717650066146234e-09,2.1294820351513977e-09
5.551115123125783e-17,1e-30,1e-30,9.999999994736442e-09,9.999999883714139e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09
1e-30,1.5982370982214888e-09,6.437952393412161e-10,3.744948795514347e-10,1.5286201193731586e-09,2.809030119621525e-09,4.248921992022758e-09,4.196260450228806e-09,2.432286927422922e-09,2.1312810405405003e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30
1e-30,1.5986638679521548e-09,6.425963094969234e-10,3.756700506230004e-10,1.5398571306945996e-09,2.8023002807131547e-09,4.2227031871178156e-09,4.178792978315471e-09,2.4235973228314833e-09,2.131328002974442e-09
4.844651790847365e-09,1.5979957357359353e-09,6.618526837698369e-10,3.847845375659631e-10,1.5218564186625372e-09,2.8007827168607946e-09,4.237506234794353e-09,4.191229474592717e-09,2.417633426787802e-09,2.127494069803504e-09
1.6653345369377348e-16,1.5980632372958326e-09,6.348400694022871e-10,3.7051162138368454e-10,1.52204771008968e-09,2.81360601483982e-09,4.2281784740083594e-09,4.185758073482759e-09,2.4150238475684205e-09,2.1313423248514596e-09
4.843398682119471e-09,1.5916326034925987e-09,6.663291030051255e-10,3.7013603293445385e-10,1.531647142449799e-09,2.8052841161141373e-09,4.231990757830317e-09,4.183937862833886e-09,2.417971378676498e-09,2.12752726547194e-09
4.826979482785987e-09,1.597540544295839e-09,6.623119830351243e-10,3.829141448363771e-10,1.530308657571311e-09,2.814306232501451e-09,4.239806394856771e-09,4.1796234251378905e-09,2.3981487906610255e-09,2.128281884061778e-09
4.839618372720622e-09,1.5999925828680261e-09,6.581061251509368e-10,3.747112620189341e-10,1.5297171307437907e-09,2.8120065165282426e-09,4.234193107244266e-09,4.173022150055772e-09,2.4226611827771194e-09,2.127788167882727e-09
1.1102230246251565e-16,1e-30,1e-30,9.99999993922529e-09,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08
1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.0000000105758744e-08,9.20000000015353e-07,9.100000000206165e-07,9.099999999651054e-07,9.000000000258801e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999984209325e-08
1e-30,1e-30,1.9999999989472883e-08,2.9999999984209325e-08,3.9999999978945766e-08,4.000000008996807e-08,8.000000001340268e-08,1.2000000010337075e-07,3.800000000220294e-07,3.800000000220294e-07
1e-30,7.000000001866624e-08,2.9000000001389026e-07,3.3999999998757247e-07,7.000000001311513e-07,7.399999999990747e-07,1.0199999997406728e-06,1.1199999998545707e-06,1.209999999973732e-06,1.1992945899708118e-06
1e-30,1e-30,1e-30,2.220446049250313e-16,1e-30,2.220446049250313e-16,4.4179178693148913e-07,1.344474791387107e-06,1.3331379660197484e-06,1.3200000000268552e-06
1e-30,6.00000000239298e-08,6.00000000239298e-08,6.100000000119898e-07,6.000000000172534e-07,6.504473052393323e-07,6.433775446845758e-07,6.349516916692721e-07,6.302955888326522e-07,6.200000000067263e-07
1e-30,8.300000000072139e-07,8.200000000124774e-07,8.200000000124774e-07,8.10000000017741e-07,8.300000000072139e-07,5.603924546626615e-07,2.6752332638046994e-07,7.978684812837145e-08,4.2969776992141107e-07
1e-30,9.999999994736442e-09,9.999999994736442e-09,1.999999987845058e-08,9.000000000813912e-08,8.929459005546647e-08,1.1150301704176968e-07,7.70992900189782e-07,1.2160716857945175e-06,1.1999999999789956e-06
1.1102230246251565e-16,1.0000000000287557e-07,1.8000000001627825e-07,7.499999997717666e-07,7.392945897688463e-07,7.480348584998353e-07,8.930285166908192e-07,8.931379544829809e-07,8.899999999756325e-07,9.000000000258801e-07
1e-30,1.0000000216781046e-08,9.999999994736442e-09,9.294589986552637e-09,1.380650775928416e-07,2.863605224057153e-07,4.453576097906975e-07,4.599999999799209e-07,4.6999999997465736e-07,4.265346408294235e-07
1e-30,6.500000001019579e-07,6.392945901545488e-07,6.427423557830991e-07,6.41337376983131e-07,6.408747226238631e-07,1.6299999999747072e-06,1.8700000000149153e-06,1.7794892128719653e-06,1.712631939376763e-06
1e-30,7.054099526726532e-10,2.240008623033418e-09,4.703038033460061e-07,9.735016404111008e-07,1.1513759863301942e-06,1.1397874367657934e-06,1.12640715033141e-06,1.794366917384771e-06,1.7800000000067762e-06
7.054098416503507e-10,2.2400084009888133e-09,7.998856021984579e-10,4.392901375993574e-09,1e-30,4.563002420354678e-09,3.511320234572679e-09,1.1817619105514154e-09,1.1068075345121997e-09,1e-30
2.236660523458056e-09,8.03199839971569e-10,4.396182418098249e-09,1.8110819510752663e-09,1e-30,9.534631780772074e-07,1.671675998848876e-06,1.652135990570791e-06,1.637618891381365e-06,1.6199999999799708e-06
7.998856021984579e-10,4.392901264971272e-09,1.0000000438825651e-08,9.999999994736442e-09,4.422795019110026e-09,5.40268626281204e-07,1.4505034269252093e-06,1.4375026534674262e-06,1.4239849244201963e-06,1.4099999999794832e-06
1.1684804235301272e-08,9.999999994736442e-09,3.000000009523163e-08,3.4419288974518736e-08,8.068397794325222e-08,8.053787758921516e-08,5.284753855638868e-07,5.266479290444437e-07,5.145363743963571e-07,5.100000000091143e-07
5.551115123125783e-17,1.8999999995550354e-07,1.944192888903018e-07,1.8709743210276741e-07,8.270960596412635e-07,1.1384753855203655e-06,1.1266479289506748e-06,1.1145363744136105e-06,1.09999999997612e-06,1.0937162832069802e-06
1.1102230246251565e-16,4.4192888237759576e-09,2.2183543890719193e-08,6.119382434111031e-07,1.0197428214064885e-06,1.009002690621763e-06,1.006667588288046e-06,9.941099015087218e-07,9.856850854417232e-07,9.699999999890352e-07
4.520119389894717e-09,3.789438762780151e-09,1.4243786516932033e-07,1.3974282131457016e-07,1.3900269046907e-07,1.3666758813535296e-07,1.3410990140627632e-07,1.3568508538952528e-07,1.299999999870849e-07,1.2747020650127894e-07
3.8763673382291586e-09,2.9325997186191444e-09,7.19742821453373e-07,7.090026904466029e-07,7.066675881128859e-07,6.941099015556063e-07,6.856850857106522e-07,6.800000003082118e-07,6.774702068224059e-07,6.651959647552275e-07
7.952178915360264e-10,2.158314749145518e-09,1.1195198101887627e-09,1.5220577020969017e-09,4.390403263165865e-09,3.1289719704119534e-09,7.561344883555421e-10,2.8198593460260213e-09,3.880995635974216e-09,3.2959808216048714e-09
1.9157028186000957e-09,9.071356998902047e-10,1.7035040045243477e-09,4.540547604570122e-09,3.247528135297273e-09,6.81816381131739e-10,2.7895702414681978e-09,4.013762544552435e-09,3.0464449851663744e-09,1.18196319398578e-09
1.0402123606922942e-09,1.764067891762977e-09,4.943721876315976e-09,3.936697745565709e-09,3.988398500354151e-11,3.3316207570521783e-09,6.430365573351082e-09,3.3798450704836114e-09,9.7435348678232e-10,3.1990805560155877e-09
1.374221625383143e-09,4.5360296629937125e-09,3.751294830323104e-09,5.190614604799748e-11,3.2355862433774973e-09,6.25203933068974e-09,3.107644030997392e-09,1.3540433219105807e-09,2.696774359378651e-09,2.5251130075787387e-09
4.573972534060999e-09,3.5400485876024845e-09,2.1076995704305546e-10,3.0025920638721004e-09,4.0535519385542784e-09,2.7190165674539912e-09,1.8379742172669467e-09,2.1039108233367187e-09,1.8140400293020775e-09,5.8615599041189625e-09
3.087178734872964e-09,1.1605927330293753e-10,3.0282086838084865e-09,5.9043742117737e-09,2.599880311038305e-09,2.0451900173412696e-09,1.7963726062220076e-09,1.3978527224622894e-09,5.325863305927214e-09,6.781664119159814e-11
1.1401113386710904e-09,1.9530129735656487e-09,5.22076160081042e-09,1.4162598871436671e-09,3.2973193064833595e-09,4.646079077019749e-10,2.1147528173059982e-11,3.809748294614224e-09,1.5525196683796594e-09,1.5521057772360791e-09
2.7334692287439566e-09,4.502730410749223e-09,2.064350579367158e-09,2.728017811648442e-09,9.452778559904118e-10,3.642202095477387e-10,4.091089467195275e-09,1.3814347443741326e-09,1.5028973621156183e-09,2.9183055971770955e-09
4.264048558688671e-09,2.5752283638880158e-09,1.90580551340247e-09,2.122353848221792e-09,1.9260422146061273e-09,3.923383840032102e-09,1.0560061713960067e-09,1.4382806057255948e-09,3.569468942643539e-09,4.193678071473528e-09
2.4909874163370205e-09,2.0861057326015953e-09,1.832793028455626e-09,1.5183569956889187e-09,4.460815050677525e-09,3.8055092410616e-10,6.092018001169208e-10,4.5725121466944074e-09,2.9831255243806254e-09,4.303819522988306e-10
2.1733257415945673e-09,1.6473817865403362e-09,1.2279657291003332e-09,4.865735592218812e-09,1.4567014261501754e-10,5.183764528737811e-11,4.613902149230853e-09,1.9877066659290676e-09,1.635887647566392e-09,2.5675515047396402e-09
1.5564900479603239e-09,1.0495786462172418e-09,4.86144480227324e-09,5.183662388219545e-10,5.355775822835085e-10,4.004507170307647e-09,1.2285450434745826e-09,2.5681872184435406e-09,3.6876475206781834e-09,2.0625912089400344e-09
9.487137742070217e-10,4.650117402249521e-09,8.473126644759077e-10,9.952860757778126e-10,3.396977810155022e-09,4.4511683228165566e-10,3.5547476073816142e-09,4.89449969443001e-09,6.120783879737246e-10,3.411659843521875e-10
4.559038258022952e-09,1.0342022793707883e-09,1.2885159605957597e-09,2.983671532064136e-09,1.1090550700032509e-10,4.27541757552774e-09,4.206416548413472e-09,4.841618217454879e-10,9.705669601345335e-10,4.996893565589744e-09
1.1217378137473588e-09,1.4730416886266084e-09,2.6897555294169706e-09,5.346652010018715e-10,4.848820678304833e-09,3.4709688456757704e-09,1.3985386182469028e-09,2.0803678779657275e-09,3.6692273663874175e-09,9.945990697701745e-10
1.5583510037942006e-09,2.5084945232123346e-09,8.299019249591311e-10,4.724617808093967e-09,2.9025304382201966e-09,2.1232320346342703e-09,2.9750875096823393e-09,2.5857784802241213e-09,2.2897399531984775e-09,2.033047730165549e-09
2.423390821348903e-09,1.0171303799211273e-09,4.419079102646606e-09,2.4698045830717774e-09,2.695360601379093e-09,3.6974927564159543e-09,1.6983834338901715e-09,3.3594044213103302e-09,7.65934093927001e-10,3.6259949487416065e-09
1.771486068946615e-09,1.1937490995705957e-09,2.0778068154925222e-09,3.5816787313791565e-09,3.19351989297445e-09,9.54198497993275e-10,4.2852321691100315e-09,1.4908724255136008e-09,1.2373556623757054e-09,4.885775672924808e-09
3.904981227265125e-09,2.9461555417498175e-09,3.5367220263538e-09,4.026951883062679e-09,2.1697612595517057e-09,9.824739910513358e-10,3.1107263431806587e-09,3.7243239603412803e-09,2.454235925597459e-09,3.761143840819159e-09
2.9461557637944225e-09,3.5367218043091952e-09,4.026951883062679e-09,2.169760815462496e-09,9.824744351405457e-10,3.110726898292171e-09,3.72432440443049e-09,1.3190691872111415e-09,4.250952811979403e-09,1e-30
3.5367220263538e-09,4.0269516610180744e-09,2.1697614815963107e-09,9.824736579844284e-10,3.1107260101137513e-09,3.7243239603412803e-09,3.264012171655395e-09,3.137022863697325e-10,2.9978787230433568e-09,4.440892098500626e-16
4.026951883062679e-09,2.1697612595517057e-09,9.824739910513358e-10,3.1107263431806587e-09,3.7243239603412803e-09,3.2640127267669072e-09,3.1370184228052267e-10,2.9978791671325666e-09,1e-30,3.4303890839026963e-09
2.169761037507101e-09,9.824742130959407e-10,3.1107267872698685e-09,3.724323627274373e-09,3.2640130598338146e-09,3.137015092136153e-10,2.997879278154869e-09,1.1102230246251565e-16,3.4303891949249987e-09,4.3090302437320815e-09
9.824738800290334e-10,3.110726232158356e-09,3.724323849318978e-09,3.2640125047223023e-09,3.1370184228052267e-10,2.9978791671325666e-09,1e-30,3.4303890839026963e-09,4.309030021687477e-09,1.662403215085817e-09
3.110726232158356e-09,3.724323849318978e-09,3.2640126157446048e-09,3.1370184228052267e-10,2.9978791671325666e-09,1e-30,3.4303890839026963e-09,4.309030021687477e-09,1.662403215085817e-09,2.6397880548145736e-09
3.724323849318978e-09,3.2640127267669072e-09,3.1370184228052267e-10,2.9978791671325666e-09,1e-30,3.4303890839026963e-09,4.309030021687477e-09,1.662403215085817e-09,2.6397880548145736e-09,4.655279828291725e-09
4.80009187953101e-09,3.5971654543942577e-09,4.152749810693024e-09,8.791226635551652e-10,1.7399423013486626e-09,4.090402017098427e-09,4.054037661127552e-09,3.499064482603842e-09,9.94036519763597e-10,1e-30
3.5981718715660804e-09,4.154867228045589e-09,8.832771181133126e-10,1.709001495875384e-09,4.106322726293854e-09,4.053341884358019e-09,3.495260303409964e-09,9.980964943423487e-10,1.7148504838360168e-12,3.138612370001681e-09
4.155120914006716e-09,8.826301911568635e-10,1.7342002278653013e-09,4.093417715900216e-09,4.053259949898802e-09,3.4951465055499398e-09,9.98192084544769e-10,1.7089663018055035e-12,3.138606818886558e-09,1.1172580638429963e-09
8.828364705948388e-10,1.7164221155496762e-09,4.1029003527981445e-09,4.052879254423658e-09,3.494979972096246e-09,9.983652793366105e-10,1.875499755499277e-12,3.306801499292078e-09,3.847197782569367e-09,1.6525958379531858e-09
1.7702279642151098e-09,4.075672799253027e-09,4.051334490107195e-09,3.495007616649559e-09,9.967865421955935e-10,1.8157697567744435e-12,3.3855386272207966e-09,4.259946728701891e-09,1.1977497882398325e-09,1.9361400260820005e-09
4.060419445117702e-09,4.083721361070047e-09,3.5284515309541575e-09,9.649431254032947e-10,2.4754198690857265e-11,1.230233581672735e-09,4.409447251774168e-10,2.660587195002506e-09,2.8976431254434942e-09,2.220446049250313e-16
4.083721361070047e-09,3.5284515309541575e-09,9.649431254032947e-10,1.1994960580352654e-10,4.134927844567926e-09,7.652973810223784e-10,2.1394780391759127e-09,8.174494414703304e-11,2.4877394588784796e-09,1e-30
3.5284513089095526e-09,9.649433474478997e-10,1.1102230246251565e-16,5.807368232968457e-07,5.760987624725544e-07,5.699406522285955e-07,5.627775839789351e-07,5.515184750004565e-07,5.533404284774335e-07,5.400000001043459e-07
9.649433474478997e-10,2.880229388324551e-11,7.637654283465523e-07,7.56098762599855e-07,7.499406522448737e-07,7.427775837731687e-07,7.415184747339154e-07,7.333404279386002e-07,7.200000000096018e-07,7.15235738524278e-07
1.1102230246251565e-16,2.0067359562947473e-07,5.276723248348603e-07,5.173984790607378e-07,5.128608325799533e-07,5.081008911389517e-07,5.074570202934225e-07,4.99875426052121e-07,4.963124099477412e-07,4.900000000196414e-07
1.2747009003888365e-09,3.7583229617332847e-07,3.6267685088464674e-07,3.66486420433354e-07,3.6239022316308933e-07,3.567034587703688e-07,3.5122939989751245e-07,3.5065284431645694e-07,3.427970300950989e-07,3.399999999320613e-07
4.167704181767817e-09,2.6768504080010302e-09,3.513580204561606e-09,2.390222575421319e-09,3.296541706276912e-09,1.229399915203544e-09,6.528442231257259e-10,2.797029829970654e-09,1.1102230246251565e-16,3.947253635061543e-09
2.6768504080010302e-09,3.5135798714946986e-09,2.390223019510529e-09,3.296541262187702e-09,1.2294001372481489e-09,6.528442231257259e-10,2.797029829970654e-09,1e-30,3.947253635061543e-09,4.3975090235903735e-09
3.513579982517001e-09,2.3902229084882265e-09,3.2965413732100046e-09,1.2294000262258464e-09,6.528443341480283e-10,2.797029829970654e-09,1e-30,3.947253635061543e-09,4.3975092456349785e-09,2.2395826304588695e-09
2.3902229084882265e-09,3.2965413732100046e-09,1.2294000262258464e-09,6.528443341480283e-10,2.797029829970654e-09,1e-30,2.435329937711117e-09,2.4693090905358872e-09,2.721926239956929e-09,3.5402869524858716e-09
3.2965413732100046e-09,1.2294000262258464e-09,6.528443341480283e-10,2.797029829970654e-09,1e-30,2.5865500852262358e-09,2.785087827028576e-09,2.2201270821753383e-09,4.243806084325286e-09,2.678579580361884e-09
1.2294002482704514e-09,6.528443341480283e-10,2.797029829970654e-09,1e-30,2.7226467746999106e-09,3.0688128704881024e-09,1.7696407672573855e-09,4.8750169456823755e-09,1.8568258042250818e-09,5.382665424491506e-10
6.528443341480283e-10,2.797029829970654e-09,1e-30,2.8451312417132613e-09,3.3237853580558863e-09,1.3650892638494838e-09,4.558401767162934e-09,1.1194705162864693e-09,3.859668140648864e-10,3.854198515895746e-09
2.7970301630375616e-09,1e-30,2.955364508672176e-09,3.552954930263752e-09,1.001697169655813e-09,4.049668045347232e-09,4.575930745431833e-10,1.2153849038298858e-09,4.868460301565847e-09,2.992166514559358e-10
1e-30,3.0545720397512355e-09,3.758961142352746e-09,6.752078895999603e-10,3.5927542052505146e-09,1.3671597187681073e-10,1.959974182952351e-09,4.2211854012208505e-09,1.3926273467745887e-09,3.466544828967244e-09
3.1438429637375975e-09,3.942877691009983e-09,3.8456637874162425e-10,3.1866209670994294e-09,6.644871319849699e-10,2.620770267469652e-09,3.413682003738927e-09,2.362114059906162e-09,2.3180306563119757e-09,3.3547218336593687e-09
4.036982748090168e-09,1.846058861332267e-10,2.872289073252432e-09,1.0991660914783097e-09,3.186939379062892e-09,2.70262590085224e-09,3.2330125243618113e-09,1.2706085072977658e-09,4.597345615309223e-09,4.827876765034489e-09
9.644784970674891e-11,2.6903859140503528e-09,1.3793490794000718e-09,3.574344153989273e-09,2.1972064168096495e-09,3.86850684819251e-09,4.915818863082677e-10,4.465026126609928e-09,4.059196534456078e-09,4.0053507177617576e-09
2.6026689692315585e-09,1.5589929347470388e-09,3.854228936006621e-09,1.8070609453246789e-09,4.3801029470103e-09,1.5394574504057346e-10,3.671591919385264e-09,3.1023752455894282e-09,4.856985036383321e-09,4.709273859759833e-09
1.6416530357332704e-09,4.02683064670839e-09,1.535658933349282e-09,4.760217109378573e-09,6.538338759298767e-10,3.0395415073769527e-09,2.324439307699322e-09,3.917691948629454e-09,4.1726675448217065e-09,2.1646084924498155e-09
4.108047679807214e-09,1.3655685471292145e-09,4.972080969167791e-09,1.0289427088139291e-09,2.5460424879497623e-09,1.7003745078625343e-09,3.149332350460554e-09,3.2445659492452705e-09,1.0590666121856884e-09,3.0201183776057405e-09
1.284489625774654e-09,4.802220399113821e-09,1.2963674578259088e-09,2.171173019149819e-09,1.2071010857539477e-09,2.5252919755303083e-09,2.475845306548763e-09,1.297255636245609e-10,1.911725444614376e-09,4.1018886065558036e-09
4.721304680543881e-09,1.4659105040948361e-09,1.904167490351938e-09,8.327964984289338e-10,2.032580770361392e-09,1.8522241518326155e-09,6.391327467270003e-10,9.810636747431545e-10,2.990045544493114e-09,2.806959997769809e-09
1.5466969927047103e-09,1.7348433800634666e-09,5.66139135571575e-10,1.6586243489769004e-09,1.359735435357834e-09,1.2630310131100941e-09,2.1086377088863628e-10,2.0561250480000126e-09,3.9250851457950375e-09,3.0847271403899867e-09
1.6541306102624276e-09,3.970024309296605e-10,1.3921508390524195e-09,9.858447391764003e-10,1.7559087517327043e-09,4.1438585896003133e-10,1.2828413886722956e-09,4.864819658223496e-09,4.211242909946122e-09,1.0116298909679244e-09
3.1639535436056576e-10,1.2231309298726956e-09,7.194023154966089e-10,2.1301556074604377e-09,9.084626384492367e-10,6.548601660938402e-10,4.35673630505562e-09,4.841576028979944e-09,1.240643143773923e-10,8.940279627722703e-10
1.142514527430194e-09,5.502673872115338e-10,2.3970980755905202e-09,1.28401289600788e-09,1.5804779707195848e-10,3.723771513364227e-09,4.05602129660565e-09,1.0799947602890825e-09,2.040260405067329e-09,2.0148727131186206e-09
4.695799304954562e-10,2.566628243272362e-09,1.5520535967539217e-09,2.198703441536054e-10,3.2225884183390008e-09,3.416792182520112e-09,1.873263322238472e-09,3.005485638141181e-09,3.1719098458893313e-09,1.222919543408807e-09
2.6475786008006708e-09,1.7224754955691424e-09,4.899529670865377e-10,2.8408129182366793e-09,2.9100295506623297e-09,2.5193935826450797e-09,3.8070977481652335e-09,4.146856191766801e-09,2.3905455392991826e-09,2.100053464459961e-10
1.8039165716743355e-09,6.618501302568802e-10,2.567667856112621e-09,2.5236941425532677e-09,3.0318449972810413e-09,4.460147806639725e-09,4.956547172696446e-09,3.3742617588927715e-09,1.3867307302461995e-09,1.9804682338531165e-09
7.440847937800754e-10,2.3936115312039874e-09,2.2471065008744517e-09,3.422564454069743e-09,4.978001122424303e-09,4.384061114137694e-09,4.190797930903045e-09,2.377450236679124e-09,3.1642093389905313e-09,4.121672780854624e-09
2.310237334768317e-09,2.0708670334101953e-09,3.702036899255745e-09,4.62765381570307e-09,3.8619392128680374e-09,4.854672219778422e-09,3.1983384829459283e-09,4.158977162660449e-09,4.690666521867115e-09,1.056443821312314e-10
1.986461661829253e-09,3.879941701256939e-09,4.345882764766884e-09,3.4647760216444112e-09,4.620273941213782e-09,3.8649305977855875e-09,4.982194212743707e-09,3.69381769615984e-09,1.2945706728828554e-09,1.474464994544178e-10
3.965237027614421e-09,4.166183842357896e-09,3.180369745336975e-09,4.219947946637603e-09,4.3934393900713076e-09,4.3475489874822415e-09,2.866513248989122e-09,2.295528211959663e-09,1.046056574693921e-09,1.4317675933739338e-09
4.0800216538627865e-09,2.9990783190214643e-09,3.933542380707422e-09,4.795934316348394e-09,3.816798432865198e-09,2.1937678340577804e-09,3.125181891050488e-09,2.0495969366152167e-09,2.35397479286803e-10,2.6448745416018937e-09
2.912084795525516e-09,3.7509533257207295e-09,4.916117291031696e-09,3.4125902104165107e-09,1.660968251826489e-09,3.799978998131337e-09,2.8816566910450092e-09,7.709655136522997e-10,1.446374575664322e-09,2.1850565801173616e-09
3.663344294579929e-09,4.732508607219188e-09,3.1232634256639358e-09,1.2548442285265082e-09,4.334959946561412e-09,3.5592462310773954e-09,1.6065131447362546e-09,4.367954886674852e-10,3.3865577009351e-09,3.852269614412762e-10
4.644538975639989e-09,2.938993048928751e-09,9.644001153219506e-10,4.7423966975657095e-09,4.0960390634836585e-09,2.2864750093276598e-09,4.007931764249406e-10,4.39787584127771e-09,1.5882886117424277e-09,2.0229968811236176e-09
2.8508235772051194e-09,7.796208123522774e-10,4.9666013524074515e-09,4.504331130306127e-09,2.824449119032124e-09,1.0814344975074164e-09,4.764356020814375e-09,2.5993642793764593e-09,3.2256881610237542e-09,3.5825875599471146e-09
6.912053152063891e-10,4.781647078289097e-09,4.795644770183571e-09,3.2331977095623188e-09,1.6192425178473968e-09,4.084525606629086e-09,3.4357263700712792e-09,4.23500434720836e-09,2.3818529371055774e-09,3.350506538879472e-09
4.693101018915513e-09,4.981134615889005e-09,3.5254990038424694e-09,2.028780698992705e-09,3.5460976377521547e-09,4.116103902163104e-09,4.927888319627982e-09,1.3713945534732375e-09,4.552770604959733e-09,1.2406236038486895e-09
4.930211794373918e-09,3.7111202999540183e-09,2.320562408897331e-09,3.1377629383655403e-09,4.652672913607603e-09,4.249849361315228e-09,5.369971134427942e-10,4.439944412126806e-09,2.439529467324064e-09,1.7252919093380115e-09
3.800050052404913e-09,2.5061259734115993e-09,2.8463267298661776e-09,4.939540332316028e-09,3.713813256922549e-09,1.4067680353946344e-10,3.605765463987609e-09,3.4470604148850725e-09,2.925705899770037e-09,4.893950134032821e-09
2.5948816428922328e-09,2.6608484304802005e-09,4.647936258095342e-09,3.305349771665078e-09,6.780940253747758e-10,2.9259643596901697e-09,4.284462562509361e-09,3.938351866850098e-09,3.8978393845923165e-09,2.4141755261553044e-09
2.572741131245948e-09,4.4636765395011935e-09,3.0154039265539723e-09,1.0845271347648122e-09,2.3910340374300176e-09,4.961509425527311e-09,4.773299089322336e-09,2.8868072377008502e-09,3.6213014809050037e-09,2.0683392776277287e-09
4.376090600999305e-09,2.832023504595327e-09,1.3733041370755927e-09,1.9861277067434457e-09,4.505265494003652e-09,4.551018228937664e-09,2.052380487782557e-09,4.63239224757217e-09,8.602976109273186e-10,3.24228643933111e-10
2.744750204897173e-09,1.5561276711650862e-09,1.6982113493213546e-09,4.101363693109761e-09,4.018472665734407e-09,1.3766037199047787e-09,4.532557440484197e-09,1.5219203675087556e-10,1.5471295355951042e-09,2.4071882265275235e-09
1.643256197780829e-09,1.5157137767118911e-09,3.8137946134497724e-09,3.6145024751021992e-09,8.431584319623653e-10,3.855253005724535e-09,9.8963681693931e-10,2.574283897160967e-09,1.1854970338731619e-09,3.713881646660866e-09
1.4287095950749062e-09,3.6313760887196622e-09,3.3265665777548747e-09,4.3799452953408036e-10,3.3199656357396634e-09,1.669649307700638e-09,3.4255540626304537e-09,1.5868195646362437e-10,4.933934150130881e-09,1.1729577309438355e-09
3.544387894294232e-09,3.1438398551131286e-09,1.4911005763451612e-10,2.91340462865719e-09,2.206946625449291e-09,4.1173553455564615e-09,6.913971617450443e-10,4.0419028124460965e-09,2.3883979238803477e-09,2.918543628993575e-09
3.0565017183903365e-09,3.4510172497448366e-11,2.6233095695715747e-09,2.615146321716111e-09,4.6649120122310705e-09,1.3815713018061615e-09,3.195034459224644e-09,3.4072948906782585e-09,1.7104699878700558e-09,2.5891155885915396e-09
3.007860627235459e-10,3.4322509279149926e-09,1.1300462787744436e-09,1.986236952689069e-09,2.6620954329814595e-09,7.426166348523111e-10,4.221523575154151e-09,3.791443603518019e-09,3.163007633588677e-09,2.064408199942136e-09
3.284744920506455e-09,1.4534755621298245e-09,2.5556916583013845e-09,1.8301911097751145e-09,1.9118777672133547e-09,4.151843313593417e-09,3.897817180131824e-09,4.2306602665576065e-10,4.9387214318130646e-09,2.105325691559301e-09
1.6165593308414827e-09,2.943873589345003e-09,1.209301103699545e-09,2.8303057675316268e-09,2.830657486185828e-09,1.9743691126450358e-09,3.470635334679173e-09,3.643205737091648e-09,2.5245059376288737e-09,2.1181021381266874e-09
1.324044873740604e-09,2.5701103467667963e-09,1.7926256035138977e-09,3.4382523494969064e-09,1.9485479896275137e-09,4.6621222438147925e-09,2.190683190406162e-09,4.376278006645862e-09,2.648395280857585e-09,2.1028654373367317e-09
2.3720261310700153e-09,2.247671382349381e-09,2.63407518019676e-09,6.221894111035908e-10,3.0380311599742527e-09,9.550147339609794e-10,4.041806889176769e-09,4.396597752531761e-09,2.643087526621457e-09,2.0994868066281924e-09
2.48870879460128e-09,2.072647831141694e-09,4.147464593984296e-10,1.1184866366420465e-09,1.5617107607113212e-10,2.6182567225419007e-09,4.021405430876257e-09,4.3966679186269175e-09,2.727955639159063e-09,2.096665063788805e-09
1.7786074835157706e-09,1.1394654109153635e-09,4.0185454963648226e-10,1.1530563170936148e-09,1.3410987875772662e-09,2.602114079763851e-09,4.021776689455692e-09,4.464956404603981e-09,2.7166109362042334e-09,2.09371808779224e-09
1.5335972491925531e-09,1.5111245588173006e-09,2.0395658495431235e-09,2.0536194966780386e-10,1.3399894527310607e-09,2.615708538655781e-09,3.981227791882702e-09,4.439357326191384e-09,2.7315563144725274e-09,2.0934391997684543e-09
2.16412132658661e-09,1.7936718776923044e-09,5.221130194854595e-10,1.6917676148864302e-09,3.0034605913442647e-09,4.419117516363258e-09,3.957927319220289e-09,2.1845973918743766e-09,2.1046453468898108e-10,2.3981669983186293e-09
1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,5.999999963535174e-08
4.753470506102531e-09,1.7997905388256186e-09,8.83049189326357e-10,1.1056844329004889e-10,1.2476872868205646e-09,2.491346684507789e-09,3.882170140911967e-09,4.573446510391932e-09,2.8486875081057406e-09,2.075526417399942e-09
4.762877203745575e-09,1.7874750568580566e-09,8.933422890322618e-10,1.2955059247587997e-10,1.250085368553755e-09,2.5024116112604133e-09,3.893101840901636e-09,4.546623522116988e-09,2.877036386905729e-09,2.0771757647253253e-09
4.3341854549794334e-09,1.575004127118973e-09,4.2648995446370463e-10,4.978915058018174e-10,1.7264536467109792e-09,3.070577569985744e-09,4.9784514288830906e-09,4.392770591721273e-09,2.5792914470912365e-09,2.1695969465440612e-09
4.746609327810347e-09,1.3309922053394985e-09,5.707700978518915e-10,5.239115807853523e-10,1.7245680439259559e-09,3.3922731290658703e-09,4.047360668835154e-09,4.060885849810347e-09,2.194112447284624e-09,2.1578578923708847e-09
4.718248014512483e-09,1.446614383837641e-09,5.492424293151998e-10,5.228972810300547e-10,1.983885056233703e-09,2.6442359413181293e-09,4.314591350862429e-09,3.7524578999637015e-09,2.6543620634811305e-09,2.1530572880124055e-09
1e-30,5.999999963535174e-08,1.4000000003733248e-07,2.2000000043931323e-07,3.399999997100167e-07,4.799999997473492e-07,6.499999996023575e-07,8.600000001024455e-07,9.500000004436515e-07,9.800000002613274e-07
4.7464752128689724e-09,1.8023262882138624e-09,8.885496782795599e-10,1.1052581072590328e-10,1.2390453107968824e-09,2.494486395221429e-09,3.87528853451613e-09,4.583623258724856e-09,2.8294531162487147e-09,2.0742696449360665e-09
4.781781193230472e-09,1.778182934231154e-09,8.781508853417108e-10,1.3944490007133936e-10,1.2713856634150034e-09,2.517671404689281e-09,3.908002810248945e-09,4.5053347719203884e-09,2.8768161186576435e-09,2.079788785636083e-09
4.777691131607753e-09,1.793998727350754e-09,8.816680718837233e-10,1.3569945167546393e-10,1.2568968088544352e-09,2.507202445656276e-09,3.930343162039662e-09,4.589336910498787e-09,2.848203450867004e-09,2.0780461795766314e-09
4.767737316058174e-09,1.7925962936260476e-09,8.799831974215522e-10,1.2920686742745602e-10,1.254243819914791e-09,2.53177301345886e-09,3.869491393970748e-09,4.5581707297515095e-09,2.846858748739578e-09,2.077473304495925e-09
4.551039545219737e-09,1.4102479184430194e-09,4.6191406255502443e-10,5.974287731191907e-10,1.7967334287050107e-09,3.063217235421689e-09,4.539935538616646e-09,3.848192875466339e-09,1.8772690069113196e-09,4.322219915309233e-09
4.195604752510462e-09,1.2172618468753171e-09,2.4449064994769287e-10,8.570033571686508e-10,2.0274555367905123e-09,3.3842288971186463e-09,4.8683039821639795e-09,1.693823747928036e-09,4.712487289282308e-09,4.716237178570282e-09
4.228230210401307e-09,1.2347776134902233e-09,2.4938184850498146e-10,8.048441912933413e-10,2.0218395846427484e-09,3.3550806577409276e-09,1.5242216377941986e-09,4.9311532634988e-09,4.705053235909418e-09,4.193057456802762e-09
4.2771226560489595e-09,1.2494183465605602e-09,3.035065532230874e-10,7.871072682519298e-10,1.983576858322067e-09,1.3714158697553103e-09,4.6102721640295385e-09,4.185722879412879e-09,3.449487806506113e-09,4.496439665047092e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1.7271872820856515e-09,4.2236347752577785e-10,3.0444091692061193e-09,3.1333966532542945e-09,1.4670140657813135e-09
1e-30,1e-30,1e-30,1e-30,1.7271872820856515e-09,4.2236347752577785e-10,3.0444091692061193e-09,3.1333966532542945e-09,1.4670140657813135e-09,1e-30
1.0674039430114135e-09,4.962553035170458e-09,1.2323360110144677e-09,4.548255105873977e-09,4.543583287386355e-09,4.654616247989907e-09,5.318803175669018e-10,1.4015864024941038e-09,1.1045431236311742e-09,2.0171864179019394e-10
1.0674048311898332e-09,1.1090826035342616e-09,4.266095032789963e-09,4.046903256949008e-09,3.8846117433877225e-09,1.7921646389140733e-09,4.115005225457935e-09,4.738562431327864e-09,2.3606316901236823e-09,1.232382196292292e-09
1.9963524167110336e-09,4.999597180699311e-09,4.578296852741914e-09,4.16024814597904e-09,1.9674306628303384e-09,4.39248548644855e-09,4.266146547138305e-09,4.376270901218504e-09,1.5951702181382643e-09,4.3843080277383706e-09
4.870662095868283e-09,4.273823961398193e-09,3.6334215636202316e-09,2.892320161151929e-09,2.2897426177337366e-09,3.8408716207527505e-09,3.807102189057332e-09,1.7179706546244233e-09,4.789794338933007e-09,3.182757168929129e-09
4.115413787530997e-09,3.2737377253511113e-09,3.6114071733095443e-09,5.094609178968312e-10,3.457881092572279e-09,2.1707773356638427e-09,1.728453824512144e-09,4.9164130544454565e-09,2.932574183489578e-09,3.886244215323131e-09
3.091161993040714e-09,4.118856367085755e-09,9.544756096602214e-10,3.112621271839089e-09,6.980114264365511e-10,1.6801244839825813e-09,4.882167559117079e-09,2.9221789432654077e-09,3.964720995952575e-09,2.4438548962280038e-09
4.413376331058316e-09,2.1149624274130474e-09,2.8016513553552613e-09,6.312959044407762e-10,1.599667065477206e-09,4.75012473799552e-09,3.0641578163681515e-09,3.8399328161631274e-09,2.539882970609142e-09,4.391205621345762e-09
2.891819228523218e-09,2.521937325639101e-09,1.8224728393079204e-09,1.5023351451759481e-09,4.5590917707727385e-09,3.3029747825708e-09,3.5806122511417016e-09,2.805443877207381e-09,4.1375463055715045e-09,2.4523183483893263e-09
4.53959803081716e-09,6.50376641431194e-10,1.3975363089002713e-09,4.3349404066361785e-09,3.6002321124328773e-09,3.2357307944153035e-09,3.182703878223947e-09,3.744957233209334e-09,2.8423432496538226e-09,5.350511145252312e-10
1.918420089452866e-09,1e-30,7.804299428926242e-10,1.1443734848626264e-09,3.5951224219843425e-09,1.4490444399939406e-09,4.065532799302218e-09,3.940698434234946e-09,1.955335449110862e-09,4.971917100249357e-09
3.5140921283982607e-09,3.1089077978663227e-09,4.261915265146854e-10,2.90010682135744e-09,1.3723591152370318e-09,9.575655823823581e-10,3.265027359589112e-09,2.5115305390954745e-09,3.340163701182064e-09,1.5422081389715458e-09
1.9129204886780826e-09,9.75825642512973e-10,1.4536158943201372e-09,2.7927304913077933e-09,4.1649883542049793e-10,4.588421198548076e-09,1.240053393303242e-09,2.120985165277034e-09,2.72136002621437e-09,3.6886991239271083e-09
2.2627126838870026e-09,8.566480858007708e-11,4.375904083531168e-09,1.9868089395913557e-09,3.875659793095565e-09,2.489644046477224e-10,6.86682710693276e-10,4.10862277533397e-09,2.346335570280189e-09,4.2917305265177674e-09
1.4319470054147132e-09,4.061196712257242e-09,3.6028025007794895e-09,2.262228626648266e-09,1.829763007776819e-09,8.436904508357657e-10,4.408928333532458e-09,9.135403544746623e-10,4.317627144700964e-09,3.856772679000642e-10
2.7313111772286902e-09,4.8055488477416475e-09,5.902460742390758e-10,3.506662515917469e-09,2.4862600866981666e-09,2.807534649207355e-09,6.377698369419704e-10,2.813268729084939e-09,1.0833929309228552e-09,2.0943353717939317e-09
3.5256588759580154e-09,9.413216872644625e-10,4.9046606775959845e-09,4.056512459271744e-09,1.2750689393214998e-09,2.1158621521522036e-09,1.390665360645471e-09,2.459315417979724e-09,7.542917401792693e-10,7.379146182984186e-10
2.2661836851511907e-09,3.341060761385961e-09,4.3400820715078225e-09,3.1792080079640073e-10,3.6642813228127125e-09,1.0362288804799391e-10,3.902937528721395e-09,6.456959411593743e-10,2.09819095431385e-09,3.448702656783098e-09
1.9664678774233835e-09,2.7393243229312247e-09,1.9848691579227307e-09,4.681646181836641e-09,1.7178942712803291e-09,4.528554420346609e-09,2.168798474144751e-09,3.5750407079149227e-09,4.883179194337117e-09,2.0761707908434346e-09
1.414034223046201e-09,3.588521479969131e-09,3.0216824598028325e-09,3.3691147649506092e-09,2.908248752930831e-09,3.7485277104565284e-09,4.893469629507763e-09,3.6337750586312723e-09,3.5158902456089436e-09,2.8847040312030003e-09
4.920966745203259e-09,1.4772076895042119e-09,4.95760144048063e-09,1.3279883859240726e-09,4.703561984342741e-09,3.3938505339392577e-09,2.187024783495417e-09,4.912397155720782e-09,4.2379317832796914e-09,4.5114449953587155e-09
1.43346667869082e-10,3.4580613927914783e-09,3.318154639941895e-10,3.0361446690108096e-09,1.7575585431472973e-09,5.980416162287838e-10,3.5501859230180344e-09,4.273786213815356e-09,3.068321152710496e-09,1.0123231142245004e-09
2.1770576452695423e-09,1.8683605773617273e-09,1.4314043284002764e-09,1.6296919369551688e-10,9.54933021546367e-10,2.050552616594814e-09,2.82937850926146e-09,1.6777663702782775e-09,2.3570567719843893e-09,2.935681475690899e-09
3.1952342993690763e-09,1.5636203443136765e-10,1.4794565572628926e-09,2.584073399702902e-09,4.615605675439838e-10,1.2904308732686331e-09,1.925610781938758e-10,3.793485969794119e-09,1.5436456557438305e-09,1.7218324543932795e-09
1.5800729613602016e-09,3.15343218204589e-09,4.314089530055298e-09,1.2586900410838098e-09,3.925637592772091e-10,1.4392349534375626e-09,4.627165317572235e-09,1.6616041875749943e-11,2.387756659061324e-10,2.8841351529251824e-09
4.6021391142403445e-09,3.9746810287510925e-09,3.0333082712274972e-09,2.1605650601941306e-09,3.166389817010895e-09,2.952691424695786e-09,1.5982331014186002e-09,1.3201302273557758e-09,1.3774719143100356e-09,3.926205582871489e-09
2.5306015061232756e-09,4.752740423441537e-09,3.9564422849025505e-09,4.9626946996284005e-09,1.184267350851087e-09,3.3219911266257895e-09,2.997873504995141e-09,2.5429702787960196e-10,2.3368778023780123e-09,1.7112409267383555e-09
3.8242435884683346e-09,4.352016080844123e-09,3.284483796051063e-09,5.64006619185875e-10,4.968948363881509e-09,4.657620955583752e-09,1.8591483907925976e-09,7.868634632757221e-10,2.0908386133555723e-10,4.5141903548540085e-09
2.905648166517949e-09,1.5746581816244998e-09,2.3483863742512767e-09,3.1867979366495547e-09,3.5886005278484845e-09,3.5692293565148248e-09,8.738094692262166e-10,1.4057763841890392e-09,2.941154653157696e-09,1.108874103650237e-09
1.485367384645997e-10,4.052119528807907e-09,1.4205521203791704e-09,1.8244601385219994e-09,4.703026856844872e-09,2.549464195311657e-09,3.0270279616217977e-09,1.3742367244162779e-09,4.0904768461302865e-10,2.1819830386959893e-09
4.51392034861442e-09,2.6199398206472324e-10,7.513856203900104e-11,2.9612632346243117e-09,4.251073715266784e-09,4.677895848459457e-09,2.2063795235283123e-10,1.949989947291897e-09,6.909841587798837e-10,3.75782427397553e-09
1.685743988844024e-09,1.6334018582142562e-09,1.1829679458230657e-09,3.976527551685649e-09,3.58360807695135e-09,1.9095705017235787e-09,3.585331587174778e-09,8.906737569702727e-10,2.225854389692472e-09,1.4174093010410616e-09
3.068747034262742e-09,5.089950683156985e-10,2.227608320026775e-09,1.8406201007792333e-09,3.6144578441366093e-09,4.760135619008565e-09,2.489732642274589e-09,6.812281849732926e-10,2.9129747503020553e-09,1.7189116796600956e-10
1.9666579476051993e-09,5.055005303233884e-10,4.416733645484783e-11,4.591039548529352e-09,2.9983524552079643e-09,4.20307477710935e-09,9.784049126437822e-10,4.5203123466563966e-09,1.3876784166200196e-09,1.0457761323579007e-09
9.253184884983057e-10,1.6694752247303768e-09,2.80751955017422e-09,1.2154806050546085e-09,4.048603452488919e-09,2.6776059147692877e-09,3.833337647307644e-09,2.9824787084464788e-09,4.994225033527755e-10,4.000960340810877e-09
3.133229231622181e-09,1.0721863397122888e-09,5.972173866553021e-10,2.232299678439631e-09,4.466522041113308e-09,2.0838712977422347e-09,4.688810228969942e-09,2.161088197283334e-09,2.381120189909325e-09,1.66952496272188e-09
3.993774200239386e-10,2.356752792920247e-09,3.9730463363696344e-10,3.695826755745202e-09,2.737350346393441e-10,3.542430349057213e-09,3.880380017307061e-09,7.12662484581017e-10,3.2948118677822436e-09,1.9699250008997637e-09
3.874667919845365e-09,1.4150720595296207e-09,1.7921424344535808e-09,1.6520433909761323e-09,1.6256280765958309e-09,4.2300440927789396e-09,1.1425357326899643e-09,4.879540327351606e-09,3.771784107264864e-09,2.811977317662695e-10
2.6972040156891808e-09,3.540887583142194e-10,3.057279318596784e-09,3.2106028946543574e-10,3.05327785277143e-09,2.1809024586261216e-09,3.983368856985692e-09,4.52785564597491e-09,3.440498996809538e-10,7.417065850390259e-10
1.0462586352844028e-09,4.73150918445242e-09,1.4314243124147197e-09,1.299103491447795e-09,3.903840251062718e-09,2.3004373961299507e-09,3.832966499750512e-09,1.9379811089237364e-09,8.084835023680625e-10,4.885276627675239e-10
3.973757323194604e-09,2.9058810913085154e-09,1.490947365567763e-10,4.75173111968985e-09,1.102847924094874e-09,2.8125501927434016e-09,2.7601215757400155e-09,1.416623263139627e-09,1.0840406350354215e-10,4.8209013447930715e-09
3.051212615901022e-10,4.675944076382166e-09,1.6502312849553391e-09,8.461042977359057e-11,3.87999044004772e-09,3.749326404900444e-10,3.771114642781015e-09,2.6451156820428423e-09,2.257876219324828e-09,1.2055967335555806e-10
4.675944298426771e-09,1.6502311739330366e-09,8.461020772898564e-11,3.879990106980813e-09,3.7493208537853207e-10,3.771114753803317e-09,2.6451154599982374e-09,1.3827398115395795e-09,1.3960391731515642e-09,1.1102230246251565e-16
1.6502316180222465e-09,8.461054079589303e-11,3.87999044004772e-09,3.7493241844543945e-10,3.7711143097141075e-09,2.6451160151097497e-09,2.2584660808178114e-09,1.925992920703834e-09,2.4654389640943464e-11,1e-30
8.461054079589303e-11,3.87999044004772e-09,3.7493241844543945e-10,3.7711143097141075e-09,2.645116126132052e-09,5.104200709871165e-07,1.0632356117756814e-06,1.0619211771034642e-06,1.0459775573457009e-06,1.0400000000077014e-06
3.87999088413693e-09,3.7493308457925423e-10,3.771114975847922e-09,2.645115348975935e-09,2.2598655169403514e-09,3.21021663696186e-07,9.275468786373864e-07,9.149470016067696e-07,9.042797497471611e-07,9.000000000258801e-07
3.749328625346493e-10,3.771114753803317e-09,2.64511557102054e-09,3.610966636813373e-09,2.9453770533649504e-09,3.2901178415034593e-07,3.5989383173617995e-07,3.552771113968234e-07,3.465873877894765e-07,3.499999999823089e-07
3.771114975847922e-09,2.64511557102054e-09,2.2578763303471305e-09,6.334135694840981e-07,1.3432079160047294e-06,1.3424937741479681e-06,1.329593992460687e-06,1.317561100333542e-06,1.3062639747651872e-06,1.2899999999871348e-06
1.072888999864574e-09,1.0290518437372498e-08,8.072875479214758e-09,1.1082520123828488e-08,1.1220609552609062e-08,5.450564859454943e-07,5.461689686070414e-07,5.34585764322415e-07,5.278385718510137e-07,5.299999999985872e-07
2.601192150564202e-09,4.6044257295818625e-10,1.3870292692175212e-09,6.268374708184865e-10,3.016158550694925e-07,2.914672541098895e-07,2.977310671337108e-07,2.8865242163167437e-07,2.831057108743096e-07,2.800000000191538e-07
1.8188861528045663e-10,2.0926821386879624e-09,5.473527187049854e-10,2.3057105114077103e-09,8.693910465984445e-07,8.639399761145583e-07,8.525992415409078e-07,8.400130625529911e-07,8.31638278242508e-07,8.299999999517027e-07
2.1533972383025457e-09,6.074606373474012e-10,2.365217355304594e-09,1.5658462471090928e-07,1.4770998602031682e-07,1.5503155148532954e-07,1.5062104929963738e-07,1.481401851188835e-07,1.4913688772821843e-07,1.3999999992631018e-07
6.074606373474012e-10,2.3468628151945836e-09,3.465846244443682e-07,3.4770998613709025e-07,3.450315514408331e-07,3.406210493661632e-07,3.3814018507438703e-07,3.2913688763347437e-07,3.29999999992836e-07,3.2374543967872427e-07
2.365217133259989e-09,1.565846250439762e-07,1.5770998662567592e-07,1.5503155170737415e-07,1.6062104968295188e-07,1.581401853911757e-07,1.4913688806128533e-07,1.4999999997655777e-07,1.537454397126936e-07,1.455990373822047e-07
1.687953554707633e-09,3.0964009134493153e-09,3.5809243803530677e-07,3.523513271153078e-07,3.5145316001905513e-07,3.5131673292720933e-07,3.4315804653406445e-07,3.3527190579363264e-07,3.386102388480694e-07,3.2999999993732487e-07
3.6701279315654034e-07,9.325998595599572e-07,9.142136745410312e-07,9.135968842555187e-07,9.058390197935751e-07,8.925351107080814e-07,8.835551992270041e-07,8.726106990319948e-07,8.604604553319462e-07,8.599999999914232e-07
4.280924378319284e-07,4.2235132724499636e-07,4.21453160259766e-07,4.113167330066503e-07,4.131580467747753e-07,4.052719061453658e-07,3.9861023926057726e-07,4.0000000023354687e-07,9.417154931412597e-07,9.299999999545783e-07
1.753883704935788e-09,1.589001374924237e-09,4.3487839995748345e-09,1.6491848997546299e-09,1.311063981823679e-07,3.9861023926057726e-07,4.0000000001150227e-07,3.9725003508905843e-07,3.941320120826042e-07,3.8915404410033716e-07
1.589001374924237e-09,4.3487839995748345e-09,1.6491848997546299e-09,1.311063981823679e-07,3.9861023926057726e-07,4.0000000001150227e-07,3.9669546980647397e-07,3.937182818103402e-07,3.889607725904298e-07,3.8291378290367106e-07
4.3487839995748345e-09,1.6491848997546299e-09,1.311063981823679e-07,3.9861023926057726e-07,4.0000000001150227e-07,3.962014585301432e-07,3.933465791416957e-07,3.8877656516334014e-07,3.829279453526624e-07,3.793671654594988e-07
1.6491850107769324e-09,1.3110639829339021e-07,3.9861023903853265e-07,4.0000000001150227e-07,3.964717468774026e-07,3.9015318464841187e-07,3.8409469171885036e-07,3.7919803286268206e-07,3.814176917638079e-07,3.724029783991334e-07
8.423149622238668e-09,7.493277998094072e-09,9.417550073109737e-09,2.818565127959971e-07,2.8237468852054803e-07,2.8226144099807726e-07,2.79963793148319e-07,2.698273163792564e-07,2.736185349405673e-07,2.700000000244174e-07
2.7049210649110478e-09,1.197991372769991e-09,4.598495473295827e-09,3.8508486399635444e-09,4.201840431150572e-09,4.265144570858581e-09,4.714345913647833e-09,1.1592079607325445e-07,2.3730839382452018e-07,3.199999999980996e-07
1.1102230246251565e-16,1.7154929699003674e-09,1.1102230246251565e-16,2.789500408439949e-09,3.2633613589183597e-09,1.8938886015007483e-09,1.6019859883087406e-09,2.477549566615167e-07,2.399999999846969e-07,2.399999999846969e-07
1.7154931919449723e-09,1.1102230246251565e-16,2.7895000753730415e-09,3.263361469940662e-09,1.893888712523051e-09,7.764789700104302e-09,2.4341682114403795e-08,7.199999999540907e-07,7.499999999938112e-07,8.10000000017741e-07
1.1102230246251565e-16,2.789500186395344e-09,3.263361247896057e-09,1.893888490478446e-09,2.829883105626152e-09,1.4012123572548774e-08,9.699999999890352e-07,9.599999999942987e-07,9.799999999837716e-07,1.0100000000234921e-06
2.7895000753730415e-09,3.263361469940662e-09,1.8938886015007483e-09,1.6024624960309097e-09,4.7336666808561745e-09,1e-30,4.5362258394021637e-10,1.350276668254935e-09,1e-30,2.0644314036033506e-09
3.263361247896057e-09,1.893888490478446e-09,1.5784344942204598e-09,4.784009521863197e-09,3.9999999978945766e-08,6.954637776779293e-08,6.864972357245591e-08,7.000000001866624e-08,6.793556861506289e-08,6.443131916888944e-08
1.893888712523051e-09,1.6024623850086073e-09,4.733666791878477e-09,1e-30,1e-30,1e-30,4.658967656112623e-10,1.1743302996691796e-09,4.862306779429559e-09,1e-30
2.0424074653746516e-09,5.579121609144977e-10,1e-30,1.1951004630361695e-09,3.570205131531168e-09,2.177417135484916e-09,1.5799256347648338e-09,5.607672104446237e-10,3.958523731029118e-09,1e-30
2.618458535552648e-07,3.1000000000336314e-07,3.3999999998757247e-07,1.0200000000182285e-06,1.7795341028525868e-06,1.7611743303724836e-06,1.7451376934651819e-06,1.7199999999273352e-06,2.61000000001399e-06,2.8200000000144776e-06
1e-30,1e-30,5.299999999985872e-07,1.2695341020663164e-06,1.2511743303633693e-06,1.245137693395293e-06,1.2300000000187161e-06,1.5799999995569358e-06,1.7900000000015126e-06,2.2700000000264176e-06
1e-30,2.2999999998996046e-07,9.995341025970106e-07,9.911743303891996e-07,9.851376934211231e-07,9.699999999890352e-07,1.0300000002350096e-06,1.0199999999072062e-06,1.2399999999579414e-06,1.2321286830818678e-06
1e-30,1.953410277977241e-08,2.1174330400164365e-08,2.513769337131322e-08,1.9999999989472883e-08,2.9999999928698173e-08,3.3999999998757247e-07,4.0000000012252457e-07,7.82851859892908e-07,7.899999999727569e-07
9.534102729524818e-09,1.117433023889447e-08,5.137693381840336e-09,9.999999994736442e-09,7.000000035173315e-08,8.000000001340268e-08,3.1000000000336314e-07,3.023760812848053e-07,3.000000000086267e-07,3.000000000086267e-07
4.251540453026337e-09,1.7158684473272956e-09,3.214973676168853e-09,1e-30,2.9999999984209325e-08,4.999999997368221e-08,5.23118345308049e-08,4.999999997368221e-08,8.000000001340268e-08,8.000000001340268e-08
1.715868558349598e-09,3.214973676168853e-09,3.2828240126292485e-09,2.4999999997943334e-07,2.700000000244174e-07,2.6380507545109566e-07,2.6999999991339507e-07,1.0799999999866472e-06,1.580000000001025e-06,1.580000000001025e-06
2.017616240745923e-09,1e-30,1e-30,1e-30,2.1286831186628774e-09,1e-30,2.220446049250313e-16,2.220446049250313e-16,1.1102230246251565e-16,3.820913363483669e-09
5.551115123125783e-17,9.999999994736442e-09,9.999999994736442e-09,1.2179120489896889e-08,9.999999606158383e-09,1.9999999989472883e-08,3.9999999978945766e-08,6.999999940804358e-08,1.1061183013971743e-07,2.1848029374549327e-07
1e-30,3.1000000000336314e-07,3.121286830110037e-07,3.080738542049488e-07,3.1000000022540775e-07,4.899999996310633e-07,1.1199999997435484e-06,1.203552804640573e-06,1.1887669250087995e-06,1.1760842847374775e-06
1e-30,2.1286831186628774e-09,7.086333742023498e-10,1e-30,1e-30,1e-30,3.820913363483669e-09,2.3669443072193985e-09,6.483038550442188e-10,3.2380467196446716e-09
2.315747260617229e-09,3.9999999978945766e-08,1.1999999999234845e-07,2.0000000000575113e-07,2.0000000000575113e-07,1.98070652768223e-07,1.8384352029610085e-07,1.789170083199565e-07,6.350048348258142e-07,1.0426654711848116e-06
2.220446049250313e-16,1e-30,1e-30,1.0000000105758744e-08,6.1910816473442765e-09,3.1542859413313806e-07,7.129454010490477e-07,7.025137150895588e-07,6.992120487048226e-07,6.900000000253925e-07
1.1102230246251565e-16,1.299999998760626e-07,1.4999999997655777e-07,1.564705567336233e-07,7.507321569955039e-07,7.47756137675637e-07,7.377763444615937e-07,7.315220518222532e-07,7.197869031916326e-07,7.200000000096018e-07
1.1102230246251565e-16,1e-30,1.1417489953480242e-08,1.3444425350783717e-08,1.2444456132243431e-08,5.007299723747138e-07,4.953461433254702e-07,4.836727538481966e-07,4.842469920607329e-07,4.80000000024905e-07
1.1102230246251565e-16,3.820914584728996e-09,2.3669430859740714e-09,4.738162417972092e-09,4.383255980400236e-09,2.6159527877211985e-09,4.790278840260953e-09,3.6533417402395685e-09,4.812285903099678e-09,1e-30
3.8209132524613665e-09,2.3669443072193985e-09,5.205452735523863e-10,1.8106209864754419e-09,3.884014665445079e-09,1.3348976368732224e-09,2.067485738166397e-09,1.8486665531725066e-09,3.660168834684896e-10,1e-30
2.3763960799172423e-09,6.57661147762667e-10,2.7491923182410005e-09,3.8164024207532066e-07,3.6970391159574234e-07,3.7051783796648863e-07,3.622081371501551e-07,3.654218929671771e-07,3.612053173229768e-07,3.5999999997704535e-07
1.4337611098369507e-09,9.107443688094463e-10,5.783780343548983e-09,3.3060143511676188e-09,2.2839197200141825e-09,3.3565583645867036e-09,9.588297933404988e-10,1.1868849236762458e-09,7.817518854480454e-10,1.1102230246251565e-16
3.2383739023700286e-09,1.227224433186791e-09,3.506178558598805e-07,3.393226428727303e-07,3.4022489414642365e-07,3.3235848229118403e-07,3.3697254109288366e-07,3.265095515070371e-07,3.2747052158832446e-07,3.199999999980996e-07
3.884014887489684e-09,1.334897303806315e-09,2.0674860712333043e-09,1.8486662201055992e-09,3.6601666142388467e-10,1.1102230246251565e-16,1.2702868756875318e-08,3.770629974919615e-08,3.593341990626442e-08,2.9999999984209325e-08
1.3348971927840125e-09,2.0674860712333043e-09,1.848666664194809e-09,3.660171055130945e-10,4.440892098500626e-16,9.362576609550644e-07,9.65787459117351e-07,1.0022408385435e-06,1.0504027811997219e-06,1.0500000000024379e-06
2.0674860712333043e-09,1.8486664421502041e-09,3.660168834684896e-10,2.220446049250313e-16,3.866407527475246e-09,7.432533477569336e-10,4.935400976791016e-10,7.22734316838114e-10,2.2999999998996046e-07,2.2999999998996046e-07
1.8486662201055992e-09,3.6601666142388467e-10,1e-30,4.13740408600205e-09,1.2376200064778686e-09,3.471390952469733e-10,1.8273147439629156e-09,6.000000000172534e-07,8.799999999808961e-07,8.699999999861596e-07
3.6601666142388467e-10,1e-30,4.429740241285174e-09,1.8543678814708642e-09,6.064633240043804e-10,2.4780849594563392e-09,9.000000000258801e-07,1.470000000003413e-06,1.4799999999981495e-06,1.4799999999981495e-06
1.1102230246251565e-16,3.866407194408339e-09,3.181711338839932e-09,1.9205333989802398e-09,3.017879834921189e-09,1.0999999999761201e-07,1.0799999999866472e-06,2.0399999997589013e-06,2.190000000013015e-06,2.2000000000077513e-06
4.035131784263513e-09,8.312254218267867e-10,4.064478753562639e-10,7.141683910916186e-10,9.999999994736442e-09,1.799999996277002e-07,1.799999998497448e-07,3.29999999992836e-07,4.699999999191462e-07,4.6999999997465736e-07
3.757500977030759e-10,3.54263174351388e-09,4.762428229554416e-10,1.1102230246251565e-16,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1.3322676295501878e-15,1e-30
6.743367264583355e-08,1.2955591632834995e-07,1.299999999870849e-07,1.299999999870849e-07,1.299999999870849e-07,1.1999999999234845e-07,1.1999999999234845e-07,1.1999999999234845e-07,1.1999999999234845e-07,1.1999999999234845e-07
4.762428229554416e-10,2.108295982239383e-09,5.759169807717512e-10,4.751951054871029e-10,1.6330706786860105e-09,2.9253731659295568e-09,4.3677711447642764e-09,4.003947839947841e-09,2.2746340366808226e-09,2.1475663469772144e-09
1.1102230246251565e-16,1.6002753566723982e-09,6.415120656910744e-10,3.728675146419391e-10,1.5249886908819121e-09,2.810605970182678e-09,4.260079622397939e-09,4.203250636436451e-09,2.4256959774149323e-09,2.13154793815562e-09
4.843731860049161e-09,1.5962722255125072e-09,6.640759053766487e-10,3.730606934482239e-10,1.529289916923915e-09,2.832625134452371e-09,4.217080795676509e-09,4.19242029980893e-09,2.423285683228471e-09,2.127882203772913e-09
4.840928324867377e-09,1.6003894875993296e-09,6.639191418855717e-10,3.762123945705298e-10,1.547451611294548e-09,2.7953844794481597e-09,4.226470728951881e-09,4.191197833236515e-09,2.416566502461137e-09,2.1278868667096162e-09
4.846223311538722e-09,1.5998015134854882e-09,6.60999144308505e-10,3.920309632476915e-10,1.515862324552586e-09,2.8039379706967793e-09,4.227860617156409e-09,4.1854079091407925e-09,2.4097710493720115e-09,2.1278773187916045e-09
4.8528298046690566e-09,1.595597654002745e-09,6.487363979346128e-10,3.642793844349512e-10,1.5226476746121875e-09,2.8039216504183173e-09,4.2307534142693726e-09,4.182067581126603e-09,2.430133094755149e-09,2.12788253683982e-09
1.1102230246251565e-16,1.5872146930107078e-09,6.721471157433712e-10,3.6961622651432435e-10,1.5224190796914172e-09,2.805731758037666e-09,4.232603822984515e-09,4.199838365970265e-09,2.400545984215796e-09,2.1272306138797603e-09
4.826930855017508e-09,1.604899213525357e-09,6.650052730705625e-10,3.7281477904826943e-10,1.5277796805435173e-09,2.811718524675655e-09,4.223972616124172e-09,4.1681418316841246e-09,2.4084166883042712e-09,2.127586995470665e-09
4.847580670208629e-09,1.6008809833323312e-09,6.646091454953762e-10,3.7457104085092396e-10,1.5298720068557259e-09,2.801113785366738e-09,4.244603335479269e-09,4.179808943405305e-09,2.4130338838190823e-09,2.1274205730392737e-09
4.850970847236624e-09,1.6018776305415372e-09,6.640530347823415e-10,3.751081667502376e-10,1.5198095004720358e-09,2.8165689780479397e-09,4.234926520574334e-09,4.185381374810504e-09,2.426916556608205e-09,2.1272090755530826e-09
4.8556600962257335e-09,1.5984862322682147e-09,6.628432247524074e-10,3.6781333534463556e-10,1.5331501623805366e-09,2.810748300774435e-09,4.231472172655515e-09,4.196228253761092e-09,2.4270022658257062e-09,2.127160003695394e-09
1e-30,1.5976954204077742e-09,6.67832122935863e-10,3.797532288629668e-10,1.5286339971609664e-09,2.807702959017888e-09,4.223238647682592e-09,4.194849134719902e-09,2.418415023797138e-09,2.1272354988610687e-09
4.8413779651923505e-09,1.5991191704145535e-09,6.550491260526314e-10,3.794481395757998e-10,1.5310335221840887e-09,2.805999876898113e-09,4.229204542127718e-09,4.182511226247243e-09,2.3979821461850293e-09,2.1276850281637394e-09
4.844681100735215e-09,1.5940168074379812e-09,6.583077416522087e-10,3.780618040849504e-10,1.525988668760192e-09,2.8067613788707035e-09,4.235106487726625e-09,4.170498835165404e-09,2.4150866861916143e-09,2.1276757022903325e-09
1.1102230246251565e-16,9.999999994736442e-09,9.999999994736442e-09,2.0000000100495186e-08,2.9999999928698173e-08,9.400000000048259e-07,9.499999999995623e-07,9.599999999942987e-07,9.89999999978508e-07,9.799999999837716e-07
4.848580203997699e-09,1.5953833809589923e-09,6.655137552158408e-10,3.715406871052096e-10,1.5269960851327369e-09,2.816325617160942e-09,4.230763850365804e-09,4.190022329098042e-09,2.425372125358649e-09,2.12729056592309e-09
4.844840639783854e-09,1.6015726522766727e-09,6.65190236226465e-10,3.743908516540273e-10,1.5333661007588262e-09,2.807050258901711e-09,4.228204786294043e-09,4.193313585254543e-09,2.4183932634258554e-09,2.127293674547559e-09
4.854609603199833e-09,1.5969666700144103e-09,6.623975812303229e-10,3.798569236934668e-10,1.5267312969413638e-09,2.805949916862005e-09,4.225953587067011e-09,4.187157287560694e-09,2.4161777023579134e-09,2.1273158790080515e-09
4.85173079489698e-09,1.5960112120794179e-09,6.57763399303235e-10,3.7457537072072e-10,1.5258644348037365e-09,2.803830834174903e-09,4.231100358964568e-09,4.185055080263567e-09,2.415609157147003e-09,2.127306886201552e-09
4.847622969705867e-09,1.5935712749381992e-09,6.629204962749213e-10,3.7309166867061094e-10,1.523330239727727e-09,2.8073722235788523e-09,4.232197148290595e-09,4.184981028387824e-09,2.419285438648444e-09,2.127264586704314e-09
4.8351124215528785e-09,1.5989262136528737e-09,6.620319847883138e-10,3.736542186771885e-10,1.529037896297325e-09,2.8109927718844574e-09,4.23523249803992e-09,4.18518641964738e-09,2.407330446096978e-09,2.1275333716985756e-09
1.1102230246251565e-16,1.5947472231658821e-09,6.595666235398312e-10,4.013885890330471e-10,1.5552494847526077e-09,2.8165700882709643e-09,4.23884694011889e-09,4.170891299004609e-09,2.3947080984854097e-09,2.1277712924927528e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1.1102230246251565e-16,1e-30,4.440892098500626e-16,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1.1102230246251565e-16,1e-30
1.1102230246251565e-16,4.000000008996807e-08,5.999999996841865e-08,1.3999999998182133e-07,2.1000000000048757e-07,2.9999999995311555e-07,9.47685435015444e-07,9.420954214522936e-07,9.259514682780079e-07,9.20000000015353e-07
1.1102230246251565e-16,2.9999999984209325e-08,9.000000000813912e-08,1.4999999997655777e-07,3.499999999823089e-07,5.537839152802704e-07,5.53332917485605e-07,5.439765892178983e-07,5.429448696192551e-07,5.399999999933236e-07
1.1102230246251565e-16,1.9999999989472883e-07,3.1000000000336314e-07,3.29999999992836e-07,8.699999999861596e-07,1.3099999999766077e-06,1.432298206704985e-06,1.4165832712409454e-06,1.406202017495417e-06,1.3899999999900103e-06
1e-30,1.0000000216781046e-08,9.999999994736442e-09,2.2999999998996046e-07,5.399999999933236e-07,8.675316521822296e-07,8.586643822638962e-07,8.543623175594206e-07,8.466786968197582e-07,8.300000000072139e-07
1e-30,1e-30,4.0392462707927734e-09,4.844424417171922e-09,1.888754042056462e-09,1.6779132527844354e-09,2.4457129654820164e-09,4.018741783795576e-09,2.9904642095957e-09,1e-30
1e-30,9.20000000015353e-07,9.05888802082977e-07,9.220390861930383e-07,9.054267419150719e-07,9.010570534151441e-07,8.938064852692662e-07,8.817565105845304e-07,8.729995050194006e-07,8.599999999914232e-07
1e-30,4.726436020341396e-09,7.898481800827639e-07,7.859577447755228e-07,7.757827450438626e-07,7.722849211244665e-07,7.619501620759195e-07,7.515912199274055e-07,7.427057975295526e-07,7.399999999990747e-07
3.5947721466200733e-09,9.848179383098454e-09,5.957744075857363e-09,5.7827458377346375e-09,1.2284921080407685e-08,1.1950162193130609e-08,1.1591219983841938e-08,2.705797697011292e-09,9.999999994736442e-09,6.863867141326807e-09
1.5182055612683598e-10,4.042255863367927e-09,4.217254101490653e-09,2.2849211411823944e-09,1.950162031860714e-09,1.5912199335943455e-09,2.7057975859889893e-09,1e-30,3.1361329089207857e-09,3.809943582844255e-09
4.042255752345625e-09,4.217254101490653e-09,2.2849211411823944e-09,1.950162031860714e-09,1.5912199335943455e-09,2.7057975859889893e-09,1e-30,3.1361329089207857e-09,3.809943471821953e-09,1.5125033447915825e-09
4.2172537684237454e-09,2.284921474249302e-09,1.9501624759499236e-09,1.591220266661253e-09,2.7057979190558967e-09,1e-30,4.0660551592353045e-09,1.8669947809968335e-09,4.523322050253853e-09,2.1710948594488855e-09
2.284921474249302e-09,1.9501624759499236e-09,1.591220266661253e-09,2.7057979190558967e-09,1e-30,3.9730626566480964e-09,2.0612899165328713e-09,4.222239780027337e-09,1.750593003890799e-09,6.562268506371538e-10
1.9501624759499236e-09,1.591220266661253e-09,2.7057979190558967e-09,1e-30,4.380721452257319e-09,1.1135558031227788e-09,4.235005679475989e-09,3.961770134175424e-09,3.5930163289066286e-09,4.495568139972761e-09
1.591220266661253e-09,2.7057979190558967e-09,1e-30,4.256133445679211e-09,1.3919339014734078e-09,4.680679621671402e-09,3.3283058531452525e-09,2.7558160198282167e-09,4.437338718688011e-09,3.0601423617326873e-09
2.7057979190558967e-09,1e-30,4.144020793184211e-09,1.6408798764189214e-09,4.922032781351504e-09,2.764585005365916e-09,2.0116002197312355e-09,3.4895368816734162e-09,1.8820136560293577e-09,4.426779831590011e-09
1e-30,4.043135937159548e-09,1.863615817221387e-09,4.567591194160059e-09,2.2624380147107104e-09,1.349324429966714e-09,2.6467086300385745e-09,8.349976265975556e-10,3.1467988215183595e-09,3.7475647030049686e-09
3.952354221681276e-09,2.062995330120998e-09,4.251140217625959e-09,1.814747796480276e-09,7.594036510738533e-10,1.896472090479051e-09,9.646972110033403e-11,2.008657240537559e-09,4.883665249977298e-09,3.413358484749551e-11
2.1946833239638863e-09,3.9808061291779495e-09,1.3892891281841457e-09,1.6605605779318466e-10,1.1141325639840716e-09,1.092190338169985e-09,7.699243464998062e-10,3.374108770159978e-09,1.8333867757291955e-09,1.4411385418355849e-09
3.884169430534712e-09,1.1847157699307331e-09,1.552289408124352e-10,6.615912262475376e-10,1.6928025647899858e-09,8.069100942975638e-13,2.4173050228171178e-09,2.990895087151557e-09,2.836761936464427e-09,2.2179689196377694e-09
1.0969550823247687e-09,3.3677483024519006e-10,3.7481484582713165e-10,2.098131224315125e-09,5.392726265540659e-10,1.727360698922098e-09,3.840789908338138e-09,3.8760994414133165e-09,3.4647993363279284e-09,8.994046618582274e-10
4.236146988745304e-10,1.9070034440460404e-10,2.391731923623297e-09,9.572242998245883e-10,1.171173380498658e-09,4.544500331604695e-09,4.75446415570957e-09,4.534483899476527e-09,2.185035596902196e-09,4.28534663310387e-09
1.0355738488954103e-10,2.5764486100143813e-09,1.252593806455593e-09,7.532150458899878e-10,4.907534822962134e-09,4.54374493585874e-09,4.595970493070922e-09,3.2429723351157236e-09,4.4515756636442916e-09,3.844368934302622e-09
2.6652944296046144e-09,1.4411540849579296e-09,4.5597903230998327e-10,4.498006633824048e-09,4.000808573323411e-09,3.908015466791426e-09,4.093336780641721e-09,3.425677075341582e-09,4.9401388535486035e-09,3.6535772185430915e-09
1.856680142964251e-09,4.224969263333378e-10,3.1211784268236897e-09,2.037834345713918e-09,1.301851959567557e-09,2.573572355224485e-09,7.097418208701356e-10,8.675837825933286e-11,2.9870639295381807e-10,2.9959290603898125e-10
9.169840442524446e-10,2.5718609464320252e-09,1.4231849032597665e-09,6.154303733296729e-10,1.8059016504423653e-09,1.566727081403485e-09,1.042308350740484e-09,7.686968839237807e-10,8.878165980163999e-10,2.678364086072804e-09
2.0347741269688413e-09,2.551960864849434e-10,1.2408760685644893e-09,8.234180004507152e-10,4.9588427808444635e-09,4.555341548417857e-09,3.7818498332953254e-09,2.542355437284982e-09,4.805390863005243e-09,6.412340658457083e-10
4.0073204754520475e-09,4.853777157975969e-09,2.5985261720151698e-09,4.850770451980679e-09,3.3681750721825665e-09,2.2343934480417715e-09,1.6727094154234123e-09,2.479843885794253e-09,1.8602491769215135e-09,1.6535801616868184e-09
3.996463826538843e-09,1.2908778490583472e-09,3.5808498388689713e-09,2.2088721962632007e-09,1.2265338744654741e-09,8.368327142349585e-10,3.1179082649046563e-09,1.2287426631729659e-09,1.2315818365138398e-09,1.8303788484885786e-09
1.853297515452823e-10,2.358199302499031e-09,1.03658914785143e-09,1.6962042881374373e-10,7.253220246639103e-11,3.851118424158528e-09,5.030317273835294e-10,6.960204634864908e-10,2.1575348174707187e-09,1.2010316075006244e-09
1.3004538557126466e-09,1.3222967165660293e-10,9.50155287782195e-10,1.0778389292198653e-09,4.7035788597327155e-09,3.4076563792950765e-10,2.5257240743314924e-11,2.638853247027839e-09,9.266202249946787e-10,4.410392273612729e-09
1.0795682126030215e-09,1.9895465275254764e-09,2.0491851548953832e-09,4.452097468465865e-09,1.176559405458022e-09,6.54093890162244e-10,3.1470072103800817e-09,6.05362648897767e-10,4.524968177932465e-09,1.858495801698723e-09
2.831678891368483e-09,2.9237854359820403e-09,3.6692016092132462e-09,1.951597994320764e-09,1.2881368194328502e-09,3.62678409526751e-09,2.93970625619977e-10,4.650171581133122e-09,1.9541354090435448e-09,5.130669222808137e-10
3.589750718901996e-09,3.0102349501959225e-09,2.604043758402952e-09,1.814257855059509e-09,4.01465183319516e-09,5.705891314988776e-11,4.720113633283063e-09,2.0823190949315062e-09,1.654016923424706e-10,2.8358215775625695e-10
2.6014579379562974e-09,3.0104460035929037e-09,2.110565278101717e-09,4.1902847858210635e-09,1.3387513320139988e-11,4.617582538557485e-09,2.3587022335291863e-09,3.039670737337019e-10,9.678789991696135e-10,1.9651239524520747e-09
1.128340643141712e-09,2.960252487582693e-09,1.9105316217959967e-09,7.2482968516141e-09,3.882276278233121e-09,2.3772955826117936e-09,2.0150885404746077e-09,4.569532419118616e-09,7.723472750242877e-09,4.999999997368221e-08
1.1351791728841931e-09,2.1439457986716093e-09,3.23436410987199e-09,9.151723823208613e-11,1.5567600541999127e-09,1.8796266765264136e-09,7.137643809329575e-10,3.906262424635543e-09,1.1102230246251565e-16,1e-30
2.685991540296584e-09,2.1182202658565075e-09,1.8183583527786595e-09,3.959237271367044e-09,4.9944085533937255e-09,3.1503842867763865e-09,7.51643081109421e-10,4.685958399086587e-09,2.7741372532474884e-09,3.7542217112829235e-09
2.1841765063257412e-09,1.6827224058602042e-09,3.74574560257912e-09,4.698715194706438e-09,2.768177465028998e-09,2.7772961708194543e-10,3.905906043044638e-09,3.2161663332530566e-09,3.0922708837977098e-09,3.998022579665417e-09
1.1312029091214981e-09,2.58604848646371e-09,2.8986221201066087e-09,2.9504121368262304e-10,2.9075446494886137e-09,2.1769974711816076e-09,3.548873528380625e-09,3.7177720901837574e-09,2.3134777427102904e-09,1e-30
2.586049152597525e-09,2.898622897262726e-09,2.950419908387403e-10,2.907544205399404e-09,2.6600983638047637e-09,2.345652339030835e-09,6.991038858927823e-09,1.018824524745554e-08,7.776705723827604e-09,9.999999994736442e-09
2.8986225641958185e-09,2.950416577718329e-10,2.9075443164217063e-09,3.677219861941694e-09,3.393807901375112e-09,2.3910268209803576e-09,1e-30,1.999999987845058e-08,1.9999999989472883e-08,3.9999999978945766e-08
2.950415467495304e-10,2.9075443164217063e-09,3.6772201950086014e-09,3.3938082344420195e-09,2.3910268209803576e-09,1e-30,3.9999999978945766e-08,3.999999931281195e-08,3.1000000000336314e-07,3.7000000002729294e-07
2.9075444274440088e-09,3.6772199729639965e-09,3.393807901375112e-09,2.39102648791345e-09,4.440892098500626e-16,2.399999999846969e-07,2.4999999997943334e-07,2.899999999583791e-07,2.9000000001389026e-07,5.4999999998806e-07
3.677220528075509e-09,3.393808123419717e-09,2.3910268209803576e-09,1e-30,1.9999999989472883e-08,3.900000000167658e-07,8.799999999808961e-07,1.4799999999426383e-06,2.369999999973782e-06,2.3599999999790455e-06
3.393808345464322e-09,2.391027154047265e-09,3.3306690738754696e-16,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08,1.9999999711917127e-08,7.000000001866624e-08,8.300000000072139e-07
2.391026709958055e-09,5.551115123125783e-17,1.999999982293943e-08,6.200000001177486e-07,6.100000000119898e-07,6.100000000119898e-07,6.000000000172534e-07,5.999999996841865e-07,5.90000000022517e-07,5.90000000022517e-07
1.1102230246251565e-16,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,9.999999994736442e-09,9.999999994736442e-09,9.99999993922529e-09,1.9999999989472883e-08,1.9999999989472883e-08,1.9999999989472883e-08
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,1.0000000105758744e-08,3.4999999992679776e-07,3.499999999823089e-07
1e-30,1e-30,3.5999999997704535e-07,4.3999999999044803e-07,4.3999999999044803e-07,4.284479195870716e-07,4.3118323644897316e-07,4.6807103015744644e-07,4.599999999799209e-07,4.579091108514177e-07
1.1102230246251565e-16,1e-30,7.000000001866624e-08,7.000000001866624e-08,7.1197949091939e-08,3.456097520393442e-07,3.4807103022060915e-07,3.3999999998757247e-07,3.379091109145804e-07,3.323256718701373e-07
1.1102230246251565e-16,9.400000000048259e-07,1.2400000000134526e-06,1.2300000000187161e-06,1.2189737694789926e-06,1.2159579235726525e-06,1.2100080242216649e-06,1.1989170548565298e-06,1.1872235364807082e-06,1.1699999971637176e-06
1.1102230246251565e-16,7.799999999225093e-07,1.6199999999799708e-06,1.6703740043366722e-06,1.6567885415819106e-06,1.6409303359443683e-06,1.6236301435545997e-06,1.6123894942543515e-06,1.5968142945688157e-06,1.580000000001025e-06
1.1102230246251565e-16,1e-30,2.7755575615628914e-16,4.3594350351838784e-07,1.1089931231111905e-06,1.1017123026091369e-06,1.0916908315117269e-06,1.0763226190313446e-06,1.0681132412981853e-06,1.0599999999971743e-06
1.1102230246251565e-16,2.9999999984209325e-08,2.59579268080401e-08,3.000802728525542e-08,2.891705785934562e-08,2.7223539311727052e-08,2.9999999928698173e-08,5.814138993587292e-07,1.2625113458009096e-06,1.2802191008409736e-06
1e-30,1.9595792666304845e-07,1.9000802709001618e-07,1.8891705777512868e-07,1.8722353933853242e-07,1.900000000110147e-07,1.0935731726835485e-06,1.1905044718929503e-06,1.1777373597476881e-06,1.1699999999947863e-06
5.957926596522611e-09,8.027134512644807e-12,1.0829422913971598e-09,2.7764606169711215e-09,1e-30,1.1500541063913516e-07,1.1822961709651025e-07,1.136852538774491e-07,1.1328841498237097e-07,1.1000000021965661e-07
1.284726769412714e-09,2.3627685363791784e-09,4.0434887660367735e-09,1.2543580063528736e-09,2.14506212792287e-09,3.6435433559134367e-09,2.7164058336026642e-08,2.473243143619186e-08,5.517468260052283e-09,1.9999999989472883e-08
2.362768647401481e-09,4.0434887660367735e-09,1.2543580063528736e-09,5.4261262150134826e-11,3.402641834959752e-09,4.829787347837566e-09,7.877185439486567e-07,7.840858275987017e-07,7.735076886783432e-07,7.699999999832841e-07
4.043488543992169e-09,1.25435783981942e-09,1.6860712825916835e-10,3.911708346127085e-08,7.487527942107164e-08,7.155012905490921e-07,9.664525749686348e-07,9.656507684585591e-07,9.470216488782768e-07,9.399999999493147e-07
1e-30,1.6464881258393405e-07,3.5038829948597083e-07,5.451641535980656e-07,7.729976269077454e-07,8.196113742142686e-07,1.0943835828669535e-06,1.083567135240493e-06,1.0721800318691521e-06,1.0599999999971743e-06
3.607229959179392e-09,9.761907060479302e-09,9.136261747144658e-09,1.492504730915556e-08,1.615439426672083e-08,2.0036791115174424e-08,1.803035321046309e-08,1.919861736254802e-08,2.5148399918073494e-08,1.9999999989472883e-08
8.621360381155796e-08,8.160797693168576e-08,1.7974616739468985e-07,2.693244387508287e-07,3.5406050724606786e-07,3.50071147514619e-07,6.990505161397209e-07,6.898017794743083e-07,6.87506846008823e-07,6.799999999751449e-07
8.006606744270783e-08,8.151450270332816e-08,7.806613178118482e-08,1.8554715741636585e-07,3.1425764868142636e-07,7.821757166404097e-07,7.739033003328899e-07,7.670673517479187e-07,7.571649005555514e-07,7.499999999938112e-07
2.854070313418333e-09,1.9230361747446523e-10,3.8943815949821214e-09,1.1489471596348722e-09,1.7820398490187017e-09,4.588406765648756e-09,1.2960670314754452e-09,4.820516430470434e-09,1.3165201151466022e-09,9.999999994736442e-09
1.8620538444480417e-10,3.900517908661527e-09,1.1446210645971178e-09,1.7797591178592143e-09,4.588397328753047e-09,1.2985980069046832e-09,4.815178367145734e-09,1.3249329411380018e-09,1.4999999997655777e-07,1.4999999997655777e-07
3.9003658081071535e-09,1.1429085455816335e-09,1.776131353103949e-09,4.582635826366754e-09,1.2904425306103917e-09,4.825985833178947e-09,5.426645757200532e-07,5.599999999827965e-07,5.599999999827965e-07,5.4999999998806e-07
1.1427582213840992e-09,1.7757811887619823e-09,4.5820636174198626e-09,1.289621187616774e-09,4.827083177616487e-09,1.309815034211681e-09,1e-30,1e-30,1e-30,1e-30
1.775782076940402e-09,4.582064616620585e-09,1.2897400925027114e-09,4.826965271931272e-09,1.3100764917339802e-09,1e-30,2.220446049250313e-16,1e-30,5.551115123125783e-17,1e-30
4.5869436027246024e-09,1.2944524341307329e-09,4.822299892737192e-09,1.3145504684786147e-09,9.999999994736442e-09,9.999999994736442e-09,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07
4.4320385139684504e-08,8.578157872918268e-08,1.439433076066976e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.3999999998182133e-07,1.299999999870849e-07,1.299999999870849e-07
1.5909010775416732e-09,1.7920772643620353e-09,2.2097249585684153e-09,3.962981054428383e-10,1.552215467270912e-09,2.8450078959352254e-09,4.253911223273121e-09,4.1504986114659914e-09,2.3759207934404003e-09,2.1326101995455815e-09
4.513615259327253e-09,9.885930962738598e-10,6.476283953560369e-10,3.920137547908098e-10,1.55416934877195e-09,2.8230512372218186e-09,4.256756724885236e-09,4.124987795783852e-09,2.3753566891215883e-09,2.1313782960774574e-09
1.5504164618818095e-10,1.60161761630917e-09,6.649714112683114e-10,3.778828361333808e-10,1.5187920920922693e-09,2.8061430956682898e-09,4.231280437139162e-09,4.1779988357859565e-09,2.417581135283342e-09,2.1272171801811623e-09
4.8493395965465425e-09,1.6016585835387787e-09,6.60433596699761e-10,3.65981689398609e-10,1.5242819229044358e-09,2.806591070658726e-09,4.237812767371452e-09,4.187079905015878e-09,2.4263374642785607e-09,2.1271197025996003e-09
4.853059176745944e-09,1.5929063623687512e-09,6.682737696550589e-10,3.7363034888215907e-10,1.5272134668009585e-09,2.814425470454296e-09,4.23289436835006e-09,4.1924912430602035e-09,2.4111562746398363e-09,2.1272545946970922e-09
4.839943557044535e-09,1.6041941108824176e-09,6.632659976801847e-10,3.746426502360123e-10,1.5315774204438526e-09,2.808830390499395e-09,4.2268128996880705e-09,4.180379375995358e-09,2.417420819078586e-09,2.127296561127423e-09
4.858119462269883e-09,1.5966326039063006e-09,6.630566096177404e-10,3.7730540913827326e-10,1.5270603670458627e-09,2.8039346400277054e-09,4.236852979566663e-09,4.187152069512479e-09,2.4203640203168675e-09,2.1272206218725387e-09
4.849888712854522e-09,1.581146769069619e-09,6.601316160370629e-10,3.746229992884764e-10,1.6653345369377348e-16,2.8124390594186366e-09,4.231218264649783e-09,4.157573174623508e-09,2.417979372282275e-09,2.12722384151931e-09
4.8478777658900185e-09,1.5957982713032948e-09,6.627489668176167e-10,3.7149960885329847e-10,1.5300127831352484e-09,2.8073480207169155e-09,4.228584815635372e-09,4.188084656853164e-09,2.419521361041177e-09,2.1272074102185456e-09
4.846191337115613e-09,1.5974008782393412e-09,6.654485851242953e-10,3.7599956481670915e-10,1.5259272734269302e-09,2.8051818645735693e-09,4.229282035694837e-09,4.189239288798774e-09,2.420827649451951e-09,2.127184650646541e-09
4.853056845277592e-09,1.5981007628340649e-09,6.618172676553513e-10,3.732079090212892e-10,1.5245663620433447e-09,2.805789045545737e-09,4.2283618828520275e-09,4.1902639136282005e-09,2.4210224935927727e-09,2.1271675532119616e-09
4.855736812636735e-09,1.5955791132782338e-09,6.641958094633083e-10,3.7194991531208643e-10,1.5248771134679373e-09,2.8048102729272273e-09,4.227249217336748e-09,4.190756741628832e-09,2.423127920536672e-09,2.12713546776655e-09
1e-30,1.5978682821327084e-09,6.654863327071325e-10,3.7191161261773686e-10,1.5237583417260225e-09,2.803591248046189e-09,4.226421435049588e-09,4.192991176488192e-09,2.4277303500852554e-09,2.1271063799233048e-09
1e-30,1.5981798107134182e-09,6.656977191710212e-10,3.7084280091193023e-10,1.5226123695200044e-09,2.8028258602930123e-09,4.2244758802212345e-09,4.196888392371534e-09,2.4329341874462784e-09,2.127138132301809e-09
1e-30,1.5979944034683058e-09,6.660851870066153e-10,3.704222484302022e-10,1.522542647514058e-09,2.8019103703869064e-09,4.2219657769848595e-09,4.2004169031883976e-09,2.427194001342059e-09,2.1272014150142127e-09
4.856534618902231e-09,1.598549181913711e-09,6.664159224456512e-10,3.7036762545739066e-10,1.5217974658199296e-09,2.7999806917478054e-09,4.219199878363611e-09,4.195894742764494e-09,2.4285082833586102e-09,2.127290343878485e-09
4.8567868615734255e-09,1.5989372048608175e-09,6.664256924082679e-10,3.6980463136160324e-10,1.5202848979711803e-09,2.797837961310279e-09,4.223084881793682e-09,4.196990421867497e-09,2.42760522795038e-09,2.127389708839189e-09
4.860342128765183e-09,1.6013308457019093e-09,6.691367460121e-10,3.660726166643258e-10,1.5157705091084495e-09,2.7979076833162253e-09,4.218897231567098e-09,4.199056546916324e-09,2.423445333299412e-09,2.126815057401643e-09
4.860751467994362e-09,1.6024522819790832e-09,6.705606070411818e-10,3.6420177984552993e-10,1.5178233114809814e-09,2.796727294196444e-09,4.218843718817311e-09,4.192839964112238e-09,2.4261110898038396e-09,2.1266891581106506e-09
4.861689051338658e-09,1.6041495909391301e-09,6.722106205003797e-10,3.6580316553624925e-10,1.5167745948119205e-09,2.79656797719241e-09,4.224653071815965e-09,4.194594893647263e-09,2.4220054850587758e-09,2.1265693650462936e-09
4.856002489006528e-09,1.6049446216470642e-09,6.639599980928779e-10,3.696901673677644e-10,1.5218565296848396e-09,2.8063381618537164e-09,4.223421945503958e-09,4.181978985329238e-09,2.424374700993326e-09,2.1274959571826457e-09
4.857086399745469e-09,1.6049589435240819e-09,6.690746845450235e-10,3.7215541759394455e-10,1.5241169437629765e-09,2.7976979621868736e-09,4.230266026361562e-09,4.180348733839878e-09,2.441064683722516e-09,2.1273507400110248e-09
4.848188295270006e-09,1.6049516160521193e-09,6.678494424150472e-10,3.724244246328112e-10,1.5243930562292007e-09,2.808862809011714e-09,4.2301095959373924e-09,4.188527413795384e-09,2.442952617975891e-09,2.1277911654848936e-09
4.8464351420918206e-09,1.6049542805873784e-09,6.658371631829141e-10,3.7060077229256194e-10,1.5265183561652407e-09,2.806111232267483e-09,4.228640215764301e-09,4.1878157608365996e-09,2.4427230238543984e-09,2.1274468853249573e-09
4.845666645714175e-09,1.6049720441557724e-09,6.686902143115958e-10,3.7062242164154213e-10,1.5228612815221254e-09,2.802912013599723e-09,4.226432870346741e-09,4.190289226713162e-09,2.432436252419734e-09,2.1264460192682577e-09
4.836786748896316e-09,1.6049573892118474e-09,6.653809725420956e-10,3.712175011827412e-10,1.5245850137901584e-09,2.80571255117934e-09,4.227435179693373e-09,4.188060453991227e-09,2.426066569860552e-09,2.126620102238519e-09
4.843211720562124e-09,1.6049749307356365e-09,6.686426967661419e-10,3.6920688728514506e-10,1.5225402050234038e-09,2.8016765574179203e-09,4.224759986293236e-09,4.192157065929791e-09,2.4252668762159146e-09,2.125889242421408e-09
1e-30,1e-30,9.999999994736442e-09,1.9999999989472883e-08,1.9999999933961732e-08,2.9999999984209325e-08,4.999999997368221e-08,7.300000000043383e-07,9.499999999440512e-07,9.400000000048259e-07
1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,5.551115123125783e-17,3.3306690738754696e-16,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1e-30
1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-15,1.1102230246251565e-16,5.551115123125783e-17,1e-30
1e-30,4.000000008996807e-08,9.000000000813912e-08,1.4999999997655777e-07,2.2999999998996046e-07,3.1000000000336314e-07,4.0999999983970525e-07,5.699999999775329e-07,7.699999999832841e-07,7.699999999832841e-07
1e-30,1e-30,1e-30,1e-30,2.220446049250313e-16,2.7755575615628914e-16,4.099999998952164e-07,1.2899999999871348e-06,1.2699999999976619e-06,1.2600000000029254e-06
1e-30,1.1102230246251565e-16,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,5.899999998004724e-07,5.800000000832917e-07,5.699999999775329e-07
1e-30,1e-30,1e-30,1.6653345369377348e-16,1e-30,4.440892098500626e-16,1.6653345369377348e-16,2.220446049250313e-16,1e-30,1e-30
1e-30,2.886579864025407e-15,1.6653345369377348e-16,1e-30,1e-30,3.3306690738754696e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,4.440892098500626e-16,2.4999999986841104e-07,2.4999999997943334e-07,2.399999999846969e-07,2.4999999997943334e-07,2.4999999997943334e-07,2.399999999846969e-07
1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1.1102230246251565e-16,5.551115123125783e-17,1e-30,1e-30
1.1102230246251565e-16,5.551115123125783e-17,1e-30,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30
1.1102230246251565e-16,1.9999999989472883e-08,2.9999999984209325e-08,6.00000000239298e-08,7.000000001866624e-08,1.0000000000287557e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.900000000110147e-07,1.900000000110147e-07
4.856485324999937e-09,1.604120059006675e-09,6.691431853056429e-10,3.6809355563605095e-10,1.518923542498385e-09,2.7976916339156332e-09,4.219897875579193e-09,4.203396408719584e-09,2.439043855773093e-09,2.1259217719560297e-09
4.854021851130597e-09,1.6031329597154809e-09,6.675042740766912e-10,3.6805924974459003e-10,1.5189377533531001e-09,2.7988450446159163e-09,4.217984517218554e-09,4.2033760916382334e-09,2.4363351336376127e-09,2.12628425977357e-09
1e-30,6.00000000239298e-08,1.4999999997655777e-07,2.4999999997943334e-07,3.5999999997704535e-07,5.100000000091143e-07,6.900000000253925e-07,7.199999999540907e-07,1.0599999999971743e-06,1.0599999999971743e-06
4.8522522666516466e-09,1.6035951455606323e-09,6.693118281830834e-10,3.6706171435696433e-10,1.5166240485697813e-09,2.795293774227048e-09,4.217883597945615e-09,4.202315051493599e-09,2.4329248615728716e-09,2.126498199750415e-09
4.852796831045225e-09,1.6044116035729417e-09,6.695562992931059e-10,3.651722257913548e-10,1.5157767263573874e-09,2.795848108583243e-09,4.2174621572854676e-09,4.199831593609815e-09,2.43045594761071e-09,2.1264973115719954e-09
4.8544325226274054e-09,1.6047397854990209e-09,6.712345124171293e-10,3.6432556971277563e-10,1.5161421007547915e-09,2.7952864467550853e-09,4.219189442267179e-09,4.198261405186088e-09,2.4316809676960816e-09,2.1264725535985463e-09
4.853930812842577e-09,1.6049529483197489e-09,6.706447619464484e-10,3.6604252962035844e-10,1.5173745593344279e-09,2.798484666222123e-09,4.222390437291779e-09,4.197135083927606e-09,2.4299147138862054e-09,2.126756437625943e-09
4.856248958517995e-09,1.6049500617398849e-09,6.697791210541482e-10,3.6645830814308056e-10,1.519379622116901e-09,2.8004586427599065e-09,4.222760141558979e-09,4.196000769063346e-09,2.4215544014438706e-09,2.12681627864697e-09
4.860177038601421e-09,1.604955390810403e-09,6.702414179216021e-10,3.6719138840624055e-10,1.519979253572501e-09,2.7994878637471743e-09,4.222136085196837e-09,4.191620162075083e-09,2.4239734663922263e-09,2.126650633371696e-09
4.85680240469577e-09,1.6019039428272208e-09,6.658659179592519e-10,3.718519936413145e-10,1.5238080797175257e-09,2.803900889247757e-09,4.230870653820773e-09,4.183331459017836e-09,2.4002015930335574e-09,2.12709039271175e-09
4.863466296356478e-09,1.6049637174830877e-09,6.688443132674138e-10,3.6739866704493807e-10,1.518963177460364e-09,2.80133705121699e-09,4.226297201093132e-09,4.179520285418903e-09,2.4438152612660247e-09,2.126481657427348e-09
4.854355695194101e-09,1.6022471127641325e-09,6.653761985830897e-10,3.7129177510308864e-10,1.5255081642351342e-09,2.806832544166582e-09,4.242805440313191e-09,4.203330461471921e-09,2.4188681058134875e-09,2.127292675346837e-09
4.852822921286304e-09,1.6036741934399856e-09,6.664995222394055e-10,3.721472019435623e-10,1.5248313722793227e-09,2.816624045109961e-09,4.217001414730248e-09,4.190729541164728e-09,2.421877809410944e-09,2.1270760708347325e-09
4.849028067965833e-09,1.6021419746437005e-09,6.635895166695605e-10,3.7449177092696573e-10,1.5342956904973448e-09,2.7972689720101584e-09,4.229682049050609e-09,4.188293711848701e-09,2.399834442279314e-09,2.127213294400576e-09
4.8509875005819936e-09,1.6031191929499755e-09,6.657184803415817e-10,3.7796976659620896e-10,1.5157928245912444e-09,2.8037107080436385e-09,4.226301086873718e-09,4.1765283453898405e-09,2.434879409207724e-09,2.126807840951983e-09
4.848651258271275e-09,1.6041535877420188e-09,6.617304482148256e-10,3.6421943239162147e-10,1.5224475014008476e-09,2.801917031725054e-09,4.235588879630825e-09,4.202924008822606e-09,2.425084577595271e-09,2.126648634970252e-09
4.8506884064991596e-09,1.6042303041530204e-09,6.686439180114689e-10,3.695260764047248e-10,1.5209248305225742e-09,2.8096573956304383e-09,4.216970217463256e-09,4.195586433830556e-09,2.426949419209734e-09,2.1265201821663027e-09
4.8486982207052165e-09,1.6049460649369962e-09,6.655642703634612e-10,3.7077607650815025e-10,1.5297981770245883e-09,2.798687726013327e-09,4.2264883814979726e-09,4.193383418282792e-09,2.4227652106745268e-09,2.1268975469723728e-09
4.858609292668348e-09,1.6047090323212387e-09,6.679236053130921e-10,3.742267606909877e-10,1.5157698429746347e-09,2.8002768992507754e-09,4.221883509458735e-09,4.195792713268531e-09,2.428352408045953e-09,2.1265109673151983e-09
4.854369350937304e-09,1.604958721479477e-09,6.627413062787468e-10,3.651312585617461e-10,1.520802817012168e-09,2.8003444008106726e-09,4.2232929375884964e-09,4.196537339851147e-09,2.42647990589262e-09,2.12666928511851e-09
4.8578238098784254e-09,1.6024745974618781e-09,6.722084000543305e-10,3.6722658247612117e-10,1.5185815938068004e-09,2.798765996736563e-09,4.2195860139315755e-09,4.198585590309278e-09,2.43373721175999e-09,2.126418485737247e-09
4.855801538639071e-09,1.6049656048622296e-09,6.683898989834347e-10,3.6780767320720997e-10,1.5199584924019405e-09,2.798753784283292e-09,4.221173743879092e-09,4.2009132839027075e-09,2.434233925541207e-09,2.126651077460906e-09
4.8570787392065995e-09,1.6049638285053902e-09,6.684574005433319e-10,3.683507943108566e-10,1.5193195590512687e-09,2.7994566664801823e-09,4.218804527944542e-09,4.2017099799451785e-09,2.435915358312002e-09,2.1268657945938685e-09
4.858739632851439e-09,1.6048788964440064e-09,6.681660780216703e-10,3.6766090172335453e-10,1.519699366347993e-09,2.797324594183692e-09,4.2180607895403455e-09,4.203388637158412e-09,2.431807089031679e-09,2.1269868089035526e-09
4.858588087408577e-09,1.6046892703514004e-09,6.68639366097068e-10,3.680590276999851e-10,1.5180646739665349e-09,2.796829545737012e-09,4.216965665548855e-09,4.20011403434728e-09,2.4387381003521114e-09,2.1272459349575e-09
4.85556705953627e-09,1.6040538897144074e-09,6.669790275637411e-10,3.6862723984398826e-10,1.51990076080466e-09,2.798324350017367e-09,4.222399097031371e-09,4.2033643232741724e-09,2.4151572963759804e-09,2.127591103295856e-09
4.856913426998233e-09,1.6044040540563742e-09,6.685124676053533e-10,3.6767056066366877e-10,1.5182839430138984e-09,2.7997022478132294e-09,4.216978433113638e-09,4.186021973495713e-09,2.3922918090946155e-09,2.1270206707058037e-09
4.854587953850853e-09,1.6049500617398849e-09,6.675979768999696e-10,3.6849012730044706e-10,1.5215750881480972e-09,2.797606812876552e-09,4.237308948162877e-09,4.180801704833925e-09,2.4259266817594494e-09,2.1275179395985333e-09
4.855556623439838e-09,1.604952504230539e-09,6.681351027992832e-10,3.6945746462180296e-10,1.518794201516016e-09,2.8087899783812986e-09,4.234070871689255e-09,4.175490952995631e-09,2.441078894577231e-09,2.127658049744241e-09
4.852999335724917e-09,1.6049530593420513e-09,6.666959206924616e-10,3.6815184234484377e-10,1.5272895170781453e-09,2.81006640179271e-09,4.2308736514229395e-09,4.1870680256295145e-09,2.4424356981356254e-09,2.1279565887155627e-09
4.850219670338163e-09,1.604957278189545e-09,6.703028132548638e-10,3.73248432161688e-10,1.5275417597493401e-09,2.80688250420269e-09,4.2297020330650525e-09,4.189735003379269e-09,2.445217917035336e-09,2.1276908013234674e-09
4.839422196312171e-09,1.6049377382643115e-09,6.62047638932961e-10,3.762946620966545e-10,1.5274228548634028e-09,2.80910472660878e-09,4.231367256579688e-09,4.18397994028652e-09,2.439730861780731e-09,2.1278427908555386e-09
4.847972245869414e-09,1.6049904738579812e-09,6.677813857436377e-10,3.674381909846147e-10,1.5203706071886813e-09,2.8001556628964863e-09,4.224040783817884e-09,4.194418812275558e-09,2.4353589145320598e-09,2.1259517479776946e-09
4.828907940179761e-09,1.6049727102895872e-09,6.682178144146178e-10,3.6926728341768467e-10,1.5225268823471083e-09,2.803959953112667e-09,4.2243858411339374e-09,4.1913968962248305e-09,2.426979617276004e-09,2.12612871752782e-09
1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,7.799999999780205e-07,7.700000000943064e-07,7.699999999832841e-07,1.1299999999603294e-06,1.1200000000211041e-06
1.1102230246251565e-16,9.000000000813912e-08,1.8000000001627825e-07,2.9000000001389026e-07,4.4999999998518447e-07,6.399999999961992e-07,8.300000000072139e-07,1.5399999999665681e-06,1.6299999999747072e-06,1.6199999999799708e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1.1102230246251565e-16,1e-30,1e-30,1e-30,3.9999999867923464e-08,3.9999999978945766e-08,3.9999999978945766e-08,3.9999999867923464e-08,4.000000008996807e-08,3.9999999978945766e-08
1.1102230246251565e-16,1.6000000002680537e-07,3.7000000013831524e-07,4.0000000001150227e-07,7.100000001258877e-07,1.1500000000053134e-06,1.5800000001120473e-06,2.3100000000053633e-06,2.9999999999752447e-06,2.9899999999805082e-06
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30
1.1102230246251565e-16,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.6653345369377348e-16,1.1102230246251565e-16,5.551115123125783e-17,5.551115123125783e-17,1e-30
1.1102230246251565e-16,1.1999999999234845e-07,2.9000000001389026e-07,3.800000001330517e-07,3.899999999057435e-07,4.0000000012252457e-07,4.2000000000097515e-07,4.4000000010147033e-07,4.3999999999044803e-07,4.3999999999044803e-07
1.1102230246251565e-16,1.299999999870849e-07,2.4999999997943334e-07,4.0999999983970525e-07,4.299999999957116e-07,6.900000001364148e-07,6.899999998033479e-07,7.099999999038431e-07,8.699999999861596e-07,8.699999999861596e-07
1.1102230246251565e-16,1e-30,1.6653345369377348e-16,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30
1.1102230246251565e-16,9.999999828202988e-09,9.999999994736442e-09,9.99999993922529e-09,1.0000000438825651e-08,2.0000000100495186e-08,1.900000002330593e-07,1.899999998999924e-07,1.900000000110147e-07,1.900000000110147e-07
1.1102230246251565e-16,1e-30,9.999999994736442e-09,9.999999883714139e-09,6.400000002182438e-07,1.0799999999866472e-06,1.0800000000976695e-06,1.5500000000168157e-06,1.7800000001177985e-06,1.7700000000120397e-06
1.1102230246251565e-16,9.999999994736442e-09,1.0000000105758744e-08,1.9999999989472883e-08,3.999999975690116e-08,4.0000000312012673e-08,6.00000000239298e-08,8.000000001340268e-08,1.0999999999761201e-07,1.0999999999761201e-07
1.1102230246251565e-16,1e-30,1.0000000011389787e-07,2.2000000021726862e-07,2.1999999999522402e-07,2.2000000010624632e-07,5.800000000832917e-07,5.799999999167582e-07,5.699999999775329e-07,5.699999999775329e-07
1e-30,1e-30,1.6653345369377348e-16,1e-30,1e-30,1e-30,5.551115123125783e-17,5.551115123125783e-17,1e-30,2.599999999741698e-07
4.852823254353211e-09,1.6038338435109267e-09,6.680151987126237e-10,3.66938257556626e-10,1.5189197677401012e-09,2.7978200867195824e-09,4.216970883597071e-09,4.203203785024812e-09,2.4370234719128803e-09,2.1261850058351683e-09
4.852827917289915e-09,1.6032103422602972e-09,6.694929055583998e-10,3.6701663930216455e-10,1.5179003609588904e-09,2.7952936632047454e-09,4.2169709946193734e-09,4.202754588789048e-09,2.4364181783198546e-09,2.1263037996988032e-09
4.851751667089843e-09,1.6044230388700953e-09,6.694437226784089e-10,3.6625902311016034e-10,1.5158497790324077e-09,2.795288556178832e-09,4.217317495225359e-09,4.202340697645468e-09,2.4335335968572736e-09,2.126379627931385e-09
4.852899748719608e-09,1.604494981322091e-09,6.70179467476828e-10,3.645483914738179e-10,1.5157729515991036e-09,2.795428999391447e-09,4.217488136504244e-09,4.200250258712401e-09,2.430217027615811e-09,2.126380516109805e-09
4.853561774709192e-09,1.604961386014736e-09,6.714235833982229e-10,3.646746238317178e-10,1.5161565336541116e-09,2.795737197303083e-09,4.219330329569004e-09,4.197518999049521e-09,2.4317248215055542e-09,2.1264340288595918e-09
4.8532148300139966e-09,1.6049509499183046e-09,6.701864618818831e-10,3.6624869803603133e-10,1.5179181245272844e-09,2.798788756308568e-09,4.2232644048567636e-09,4.1968347685994445e-09,2.429576650975207e-09,2.126754772291406e-09
4.856488433624406e-09,1.6049520601413292e-09,6.700289212346888e-10,3.664342163034462e-10,1.5191078395204727e-09,2.800535581215513e-09,4.222078464621859e-09,4.197074354728159e-09,2.4270501164380676e-09,2.1267678729230965e-09
4.859643354393484e-09,1.6049550577434957e-09,6.700361376843489e-10,3.6721858887034386e-10,1.5203154291043575e-09,2.799421805477209e-09,4.221559546380149e-09,4.1954797413978895e-09,2.426118861365012e-09,2.126766096566257e-09
4.862232727553817e-09,1.6049588325017794e-09,6.69421185151009e-10,3.681520643894487e-10,1.519340764311039e-09,2.7989744966205876e-09,4.222454941249509e-09,4.195612413049332e-09,2.427232859147921e-09,2.1267085870135816e-09
4.858376811966991e-09,1.6018371074011384e-09,6.654926609783729e-10,3.708386930867391e-10,1.5228203142925167e-09,2.804131593592274e-09,4.227387218058709e-09,4.190416680316389e-09,2.4030950562803355e-09,2.127090614756355e-09
4.8556260123788775e-09,1.6020275106498616e-09,6.65815069744724e-10,3.7084901816086813e-10,1.5238618145119176e-09,2.8044876421162712e-09,4.2282420897876705e-09,4.181978319195423e-09,2.411413735359247e-09,2.1271981953674413e-09
4.856155366717019e-09,1.6049559459219154e-09,6.678975150720134e-10,3.6936353975391967e-10,1.5215492199516234e-09,2.8012987485226404e-09,4.233092210093048e-09,4.196665570610492e-09,2.4392763364744496e-09,2.127025333642507e-09
4.853995094755703e-09,1.6039516381738395e-09,6.661564633247963e-10,3.7102343419803674e-10,1.5228819316703834e-09,2.81074807872983e-09,4.2243025744070906e-09,4.203353443088531e-09,2.407673505011587e-09,2.127015008568378e-09
4.848688783809507e-09,1.6014305437295207e-09,6.638919414214683e-10,3.7352498871712214e-10,1.5321011126445683e-09,2.8053479539380533e-09,4.220854221692605e-09,4.1662745475790075e-09,2.4157879030539675e-09,2.1274260131320943e-09
4.845986278922965e-09,1e-30,1e-30,1e-30,1e-30,1.38914324487871e-09,1e-30,1e-30,1e-30,1e-30
4.844402323733732e-09,1.6011866277310105e-09,6.595892720895336e-10,3.7364134009010286e-10,1.5206733650074966e-09,2.8185576095296483e-09,4.236203943186467e-09,4.185350621632722e-09,2.4183474112149383e-09,2.127358511572197e-09
4.843236145468666e-09,1.5999352953599555e-09,6.601652557947091e-10,3.7023972776495384e-10,1.5367794814480362e-09,2.8129051310443742e-09,4.232950878702013e-09,4.185096158515478e-09,2.4127295716880326e-09,2.1273686146017212e-09
4.8418995479693194e-09,1.601145438456797e-09,6.636946547899925e-10,3.825149086367219e-10,1.5312928702826412e-09,2.8093396498007905e-09,4.23247104031077e-09,4.1825439778264695e-09,2.4174816593003357e-09,2.1273640626873203e-09
1e-30,1.6008396830358151e-09,6.57009668891817e-10,3.7815495179671643e-10,1.5284822296735001e-09,2.8088562586958687e-09,4.233765560357483e-09,4.186995194999099e-09,2.4175864643538603e-09,2.1272735795108133e-09
4.844268097770055e-09,1.599066212776279e-09,6.576956756987329e-10,3.75099618032948e-10,1.5272525466514253e-09,2.8104217841828927e-09,4.2304869607434625e-09,4.187871271987831e-09,2.4217372551760263e-09,2.1272410499761918e-09
1e-30,1.6012451364844082e-09,6.59128973623524e-10,3.7396030716507767e-10,1.5274674858289927e-09,2.8058856349488792e-09,4.228839500797221e-09,4.1918472026836184e-09,2.4231924244944025e-09,2.127191645051596e-09
1e-30,1.5985691659281542e-09,6.638438687645021e-10,3.7400060826087156e-10,1.5246316431571927e-09,2.8049244038541588e-09,4.225470195962089e-09,4.193406955010914e-09,2.425743939049596e-09,2.12710526970028e-09
1e-30,1.5978490752743824e-09,6.636209359811573e-10,3.7194358704084607e-10,1.524118276030606e-09,2.8024959020100937e-09,4.224671612540476e-09,4.194675828905758e-09,2.4251326502522375e-09,2.127102827209626e-09
1e-30,1.5971375333379e-09,6.653115836030565e-10,3.715036056561871e-10,1.5221197635639783e-09,2.801831988641368e-09,4.22361678964478e-09,4.194210090346928e-09,2.426414402734167e-09,2.1271219230456495e-09
4.854189050718105e-09,1.5975248901511918e-09,6.653732009809232e-10,3.702209649958377e-10,1.521966330741975e-09,2.80146239539647e-09,4.2244506781585756e-09,4.194824376746453e-09,2.4212262195177914e-09,2.1271190364657855e-09
4.855745916465537e-09,1.596946685999967e-09,6.661577955924258e-10,3.703971573898457e-10,1.522007853083096e-09,2.8026008180859208e-09,4.224674166053433e-09,4.189433022716571e-09,2.4141182386472337e-09,2.1270657457606035e-09
4.854642021712152e-09,1.5973741218644477e-09,6.656765139112508e-10,3.708020557269265e-10,1.5233394545788315e-09,2.8030542331691777e-09,4.229752104123463e-09,4.182590718215806e-09,2.414305977360698e-09,2.1271050476556752e-09
4.854599500170309e-09,1.59749324879499e-09,6.653598783046277e-10,3.718658714291223e-10,1.523683068604953e-09,2.8067477231275006e-09,4.234255612800553e-09,4.182938107000211e-09,2.4152240207797604e-09,2.127155451780993e-09
4.853129009774193e-09,1.5979974010704723e-09,6.644501615582499e-10,3.721698504932647e-10,1.5264932651248841e-09,2.8100585192092353e-09,4.234569139782707e-09,4.184868451773127e-09,2.41569109160622e-09,2.127190201761664e-09
4.850608359419084e-09,1.5976474587731104e-09,6.636869942511225e-10,3.750459942608586e-10,1.5292190846949438e-09,2.8112775440902738e-09,4.233598693836882e-09,4.184196544798624e-09,2.4105598628310076e-09,2.1273122152720703e-09
4.855546742454919e-09,1.6049537254758661e-09,6.635225702211756e-10,3.7150138521013787e-10,1.524562587285061e-09,2.804005139189769e-09,4.225966465654096e-09,4.189391278330845e-09,2.4395279130118297e-09,2.1264814353827433e-09
4.85187956478228e-09,1.6027089655423765e-09,6.611939884493268e-10,3.738183096402281e-10,1.5254124630104116e-09,2.8052561384939168e-09,4.230173433761308e-09,4.203344339259729e-09,2.416845168440318e-09,2.126720910489155e-09
4.847935275442694e-09,1.602425858671097e-09,6.605063163078739e-10,3.730553643777057e-10,1.5248297069447858e-09,2.8067157487043914e-09,4.217005744600044e-09,4.186910596004623e-09,2.4155543121295864e-09,2.126628761978111e-09
4.847506507310584e-09,1.6027955629382973e-09,6.607080438314483e-10,3.721359886910136e-10,1.52555801324894e-09,2.7953165337990526e-09,4.229608108197169e-09,4.186756386026502e-09,2.4163484546591008e-09,2.126422038450926e-09
1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1.6653345369377348e-16,1.1102230246251565e-15,5.551115123125783e-17,1.1102230246251565e-16,1e-30
1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,1.6653345369377348e-15,9.43689570931383e-16,4.996003610813204e-16,1e-30
1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,2.220446049250313e-16,5.551115123125783e-16,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1.6653345369377348e-16,1.1102230246251565e-16,1e-30
1e-30,1.0000000105758744e-08,3.9999999978945766e-08,6.00000000239298e-08,8.000000001340268e-08,9.999999994736442e-08,9.999999989185326e-08,1.4000000009284364e-07,1.6000000013782767e-07,1.6000000002680537e-07
1e-30,1e-30,1.1102230246251565e-16,9.99999993922529e-09,1.2000000021439305e-07,1.1999999999234845e-07,1.19999999825815e-07,1.0299999999019427e-06,1.0300000001239873e-06,1.0200000000182285e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1.0000000327803349e-08,9.999999994736442e-09,1.0000000105758744e-08,9.200000001263753e-07,1.5000000003206893e-06,2.139999999761777e-06,2.140000000094844e-06,2.1199999999943486e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,3.3306690738754696e-16,1e-30,1e-30,1e-30,1e-30,1e-30
5.551115123125783e-17,1e-30,1e-30,1.1102230246251565e-16,1e-30,1.6653345369377348e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30
5.551115123125783e-17,2.220446049250313e-16,7.800000000890428e-07,9.399999997827813e-07,9.300000000100894e-07,9.300000000100894e-07,9.300000000100894e-07,9.300000001211117e-07,9.400000000048259e-07,9.300000000100894e-07
5.551115123125783e-17,1.1102230246251565e-16,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
4.539282061344352e-09,1.3581776814319824e-09,4.4073578120418233e-10,6.216960279914474e-10,1.8025795300857794e-09,3.1131829336672467e-09,4.658631924669976e-09,4.095943917370448e-09,2.4437122325693394e-09,2.176470892401028e-09
2.220446049250313e-16,5.551115123125783e-17,1e-30,1e-30,2.220446049250313e-16,1e-30,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30
4.3762001800118355e-09,1.31582300610944e-09,3.6557268323633707e-10,7.078996278053751e-10,1.912072500331874e-09,3.1568822000949126e-09,4.712721213273596e-09,3.6599416830540576e-09,2.4415448551806662e-09,2.2038497693444015e-09
1e-30,4.291434985148612e-09,1.1102230246251565e-16,1e-30,2.220446049250313e-16,3.3306690738754696e-16,1e-30,1e-30,1e-30,1e-30
4.810193909854377e-09,1.5908505623940528e-09,6.54050702486586e-10,3.8323533235740115e-10,1.5604285641401816e-09,2.7955454617867304e-09,4.268060460610457e-09,4.197172942532745e-09,2.3984824126799253e-09,2.1302933861377937e-09
4.818252907767828e-09,1.5920060825180826e-09,6.563901644440762e-10,4.0051728600332126e-10,1.5159811184162209e-09,2.8365952919884307e-09,4.221771598977853e-09,4.171618939174948e-09,2.4003763421376334e-09,2.129897591629515e-09
4.825373101091657e-09,1.594059217957522e-09,6.42570774367357e-10,3.6437586281579115e-10,1.5490059235290232e-09,2.79884926346341e-09,4.242178164304278e-09,4.1735115363650266e-09,2.4022099864851043e-09,2.129477039147787e-09
4.833160982542495e-09,1.5830505795122463e-09,6.720672907079006e-10,3.909504942001263e-10,1.518158820879023e-09,2.8150702879869982e-09,4.240290008006298e-09,4.1754251167702705e-09,2.406061572202134e-09,2.1290530449746825e-09
2.220446049250313e-16,5.551115123125783e-17,1.0547118733938987e-15,1e-30,1e-30,5.551115123125783e-17,5.551115123125783e-17,1e-30,1e-30,1e-30
4.845173928735846e-09,1.5907403172477075e-09,6.721160294986817e-10,3.7518177453677026e-10,1.5284257193215467e-09,2.8103149807279237e-09,4.233971173661644e-09,4.1833156938508864e-09,2.414604627354322e-09,2.1280008866142452e-09
4.832865774240247e-09,1.6048806728008458e-09,6.609867098106292e-10,3.769389245178445e-10,1.530441884334266e-09,2.811618493581136e-09,4.235943706909495e-09,4.181382462498107e-09,2.4132371656548912e-09,2.128295872871888e-09
4.862148683670853e-09,1.6049652717953222e-09,6.696890819668511e-10,3.67311514537505e-10,1.5189568491891237e-09,2.7991141626770855e-09,4.221690108607845e-09,4.198252967491101e-09,2.42850872744782e-09,2.1261897797941742e-09
4.863191738202488e-09,1.6049708229104453e-09,6.697126186949731e-10,3.666207337715832e-10,1.5184578039395547e-09,2.7980738837030117e-09,4.2195713589876505e-09,4.198030367774663e-09,2.430226686556125e-09,2.1259988214339387e-09
4.864071700971806e-09,1.6049758189140562e-09,6.702748356346433e-10,3.6621128352010146e-10,1.5177569201441088e-09,2.79661305224721e-09,4.220106708530125e-09,4.198607794769771e-09,2.431549517289966e-09,2.125873144187551e-09
4.863676350552737e-09,1.6049757078917537e-09,6.701058596902953e-10,3.661975167545961e-10,1.5171891520893155e-09,2.7979345507134212e-09,4.220965132972765e-09,4.197563630015111e-09,2.431091550292308e-09,2.1258993454509323e-09
4.864064484522146e-09,1.6049770401593833e-09,6.702719490547793e-10,3.655663549650967e-10,1.51795309655256e-09,2.7978594996369566e-09,4.220152782785647e-09,4.199072756172484e-09,2.43171516256524e-09,2.1258420579428616e-09
4.8518096207317285e-09,1.5982262180358475e-09,6.631389881661676e-10,3.746813970195717e-10,1.5274475018145495e-09,2.8088489312239062e-09,4.231649364250245e-09,4.18619994224656e-09,2.3973124596565754e-09,2.1272514860726233e-09
4.851552604101528e-09,1.5983294687771377e-09,6.622835613256939e-10,3.75109943107077e-10,1.527753923369346e-09,2.808359433892349e-09,4.2320481563606904e-09,4.169179557145242e-09,2.416231104085398e-09,2.1273115491382555e-09
4.851690604823489e-09,1.598081333931134e-09,6.621394543770975e-10,3.7506397987385753e-10,1.5275619658083883e-09,2.8085856973447676e-09,4.245313545148122e-09,4.185298996262077e-09,2.417405386978544e-09,2.127324427725341e-09
4.851363311075829e-09,1.5986399981571253e-09,6.626693638267511e-10,3.7441227895840257e-10,1.527038384629975e-09,2.81927048373376e-09,4.2315443371521155e-09,4.187141411371442e-09,2.420529554569839e-09,2.127271803153974e-09
1e-30,1.5993261159863437e-09,6.635066940319234e-10,3.7365288640955896e-10,1.5354395532796161e-09,2.80727563417571e-09,4.229422256862847e-09,4.190503832823822e-09,2.423942158102932e-09,2.1271907568731763e-09
1e-30,1.6000906155611005e-09,6.642926209110556e-10,3.7974889899317077e-10,1.5251306884067617e-09,2.8048785516432417e-09,4.22641388553302e-09,4.19365608905764e-09,2.426344458683616e-09,2.127099274495947e-09
4.862793945292765e-09,1.604802735144517e-09,6.639174765510347e-10,3.6683855952901467e-10,1.5179494328165788e-09,2.7962221427202394e-09,4.216946458690529e-09,4.203328018981267e-09,2.4472094350969087e-09,2.1261562510588305e-09
4.853963453399501e-09,1.5952787979500727e-09,6.641813765639881e-10,3.7235714511751894e-10,1.5235394057455665e-09,2.802596599238427e-09,4.224553262766051e-09,4.203315695505694e-09,2.421039591027352e-09,2.127374831850659e-09
4.8469521729543885e-09,1.6000061275889266e-09,6.648098738182284e-10,3.7123459861732044e-10,1.5224349558806693e-09,2.801903820071061e-09,4.217027615993629e-09,4.190184643704242e-09,2.4167711165645756e-09,2.1272322792142973e-09
4.849030066367277e-09,1.6006121983380694e-09,6.660912932332508e-10,3.699437423065888e-10,1.5214434156973766e-09,2.795331965899095e-09,4.227371785958667e-09,4.1868027933489316e-09,2.418951039473427e-09,2.1270702976750044e-09
4.850736923245336e-09,1.6018867343703391e-09,6.673961383540927e-10,3.6885361431870933e-10,1.5158039268214907e-09,2.803142162832728e-09,4.228804306727341e-09,4.189112057240152e-09,2.421450817635673e-09,2.126871678775899e-09
4.852728663351513e-09,1.6032353222783513e-09,6.683316122746419e-10,3.6422953542114556e-10,1.522062809122815e-09,2.8055304746033016e-09,4.2280760004231865e-09,4.191411995257965e-09,2.420124545210456e-09,2.1266354233162588e-09
4.860503555192963e-09,1.600905186194268e-09,6.721877499060724e-10,3.691582595166665e-10,1.5229556504792185e-09,2.803177689969516e-09,4.225417349346117e-09,4.19055423694914e-09,2.4232476025787264e-09,2.1264262572984194e-09
4.861071767336966e-09,1.6049617190816434e-09,6.681223352345e-10,3.699185402439298e-10,1.5219122628806758e-09,2.801437193333811e-09,4.225796601531329e-09,4.193736358182321e-09,2.423883649349534e-09,2.126178455519323e-09
4.85863960175692e-09,1.6049623852154582e-09,6.667616458955195e-10,3.698326089818238e-10,1.5213190707186186e-09,2.8026126974722843e-09,4.224408711728245e-09,4.192717173445715e-09,2.4238228091277847e-09,2.126132159219196e-09
4.856630320126953e-09,1.604967381219069e-09,6.673737118489953e-10,3.6874392428387637e-10,1.5216103932402802e-09,2.800579212980381e-09,4.2240658748582405e-09,4.194358860232228e-09,2.4240329743463462e-09,2.1258887983321983e-09
1e-30,6.00000000239298e-08,1.3999999998182133e-07,2.700000000244174e-07,2.800000000191538e-07,4.4999999998518447e-07,6.100000000119898e-07,8.699999999861596e-07,1.119999999965593e-06,1.1100000000263677e-06
1e-30,1.9999999989472883e-08,9.999999994736442e-09,3.9999999978945766e-08,7.000000001866624e-08,1.0999999999761201e-07,1.4999999997655777e-07,2.1000000000048757e-07,2.700000000244174e-07,2.700000000244174e-07
1e-30,1.1102230246251565e-16,2.400000000957192e-07,2.399999999846969e-07,2.399999999846969e-07,2.3000000021200506e-07,2.3000000021200506e-07,2.2999999998996046e-07,2.299999999344493e-07,2.2999999998996046e-07
1e-30,1.1102230246251565e-16,3.9999999978945766e-08,3.9999999867923464e-08,3.9999999978945766e-08,3.9999999978945766e-08,3.9999999978945766e-08,2.9999999984209325e-08,2.9999999928698173e-08,2.9999999984209325e-08
1e-30,1e-30,1e-30,1e-30,1e-30,1.6653345369377348e-16,1.0000000105758744e-08,1.999999987845058e-08,2.9999999928698173e-08,2.9999999984209325e-08
1e-30,1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1.9999999933961732e-08,3.999999964587886e-08,7.999999995789153e-08,8.799999999808961e-07,8.699999999861596e-07
1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,3.000000020625393e-08,9.99999999806711e-07,1.330000000132614e-06,1.900000000110147e-06,1.8800000000096517e-06
4.820470578259517e-09,1.5811509879171126e-09,6.429612398051177e-10,3.9775127635977015e-10,1.5546157694501517e-09,2.8390505502073893e-09,4.308972068045591e-09,4.2029613123162335e-09,2.370321050548796e-09,2.1310700981658215e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,9.140588286271623e-10,1e-30,1e-30,1e-30
1e-30,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,1e-30,1e-30,5.551115123125783e-17,1e-30
1e-30,1.6653345369377348e-16,1e-30,5.551115123125783e-17,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1e-30
1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30
3.5554031052598134e-08,2.9999999928698173e-08,2.999999965114242e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9999999928698173e-08,2.9999999928698173e-08,3.000000009523163e-08,2.9999999984209325e-08,2.9999999984209325e-08
1e-30,1e-30,2.6999999980237277e-07,5.800000004163586e-07,5.699999999775329e-07,5.699999999775329e-07,5.700000000885552e-07,1.409999999868461e-06,1.4099999999794832e-06,1.3899999999900103e-06
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,2.220446049250313e-16,2.7755575615628914e-16,1e-30,1e-30
4.731997793605558e-09,1.5414070020369763e-09,5.987867979229122e-10,4.429790978477399e-10,1.6081193043859798e-09,2.893258299607737e-09,4.332850522814624e-09,4.0008619750508956e-09,2.4468808090816196e-09,2.140766675040595e-09
4.7304158368177696e-09,1.5431866895454505e-09,6.033955557427362e-10,4.4443748681288753e-10,1.6009672476613446e-09,2.895771511468581e-09,4.388787666620431e-09,4.202231562722147e-09,2.3102322277424037e-09,2.1404377159583987e-09
1.1102230246251565e-16,1e-30,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1.1102230246251565e-16,1e-30,1.6653345369377348e-16,1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1e-30,1e-30
4.751511295530975e-09,1.561606510769309e-09,6.185750800469236e-10,4.555681387685695e-10,1.5163830191511352e-09,2.863960180121694e-09,4.290696353770329e-09,4.122709618137321e-09,2.24381613289637e-09,2.135697951821669e-09
5.551115123125783e-17,1.1102230246251565e-16,1e-30,1.8000000012730055e-07,1.8000000001627825e-07,1.6999999996603066e-07,1.9999999978370653e-07,2.1999999988420171e-07,2.5000000009045564e-07,2.4999999997943334e-07
4.763044292310781e-09,1.5467630509746755e-09,6.717926215316083e-10,4.0898462394522994e-10,1.5633317973495764e-09,2.8479152369698113e-09,4.348454929470336e-09,4.192822533610752e-09,2.348888639147617e-09,2.134462495639866e-09
4.729929559132984e-09,1.6046297623972805e-09,6.338739533262583e-10,4.0497671882633313e-10,1.5608250247822752e-09,2.9077992236281602e-09,4.223634331168569e-09,4.124826924467584e-09,2.387792186198112e-09,2.1345221146162885e-09
1e-30,1e-30,1e-30,7.499999999938112e-07,7.499999999938112e-07,7.399999999990747e-07,7.300000000043383e-07,7.200000000096018e-07,7.200000000096018e-07,7.100000000148654e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,2.609024107869118e-15,5.551115123125783e-17,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1e-30
1e-30,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30
4.83411477514295e-09,1.5945672560135904e-09,6.676231789626286e-10,3.6745373410695947e-10,1.5412588982854913e-09,2.8100060056601706e-09,4.217102111958582e-09,4.168569045504e-09,2.4133433029760454e-09,2.127826359554774e-09
1e-30,1.6030679006462378e-09,6.692681964182157e-10,3.8509440081213597e-10,1.5278361908954707e-09,2.795391029764005e-09,4.2451927528830424e-09,4.18301693283496e-09,2.414268784889373e-09,2.1275509132223647e-09
4.842135581384355e-09,1.6039749528573566e-09,6.544940145403189e-10,3.747410159959941e-10,1.5164595135175318e-09,2.8186614153824507e-09,4.233954742360879e-09,4.182467261415468e-09,2.4126814990310663e-09,2.12740236538167e-09
4.850310264536972e-09,1.5912379192073445e-09,6.621458936706404e-10,3.663159775513236e-10,1.5361131255886562e-09,2.8103163129955533e-09,4.2350777329502876e-09,4.181457180507664e-09,2.415111111098156e-09,2.1274408901206243e-09
1e-30,1.596905385703451e-09,6.683481545977088e-10,4.0378422827558325e-10,1.5507812811677013e-09,2.8122215667281125e-09,4.237005413187944e-09,4.1823526863993266e-09,2.412443023125377e-09,2.12715034475508e-09
4.840733147659648e-09,1.6030690108692625e-09,6.56061982517997e-10,3.7681524567290126e-10,1.5301033773340578e-09,2.8124075290847372e-09,4.234575246009342e-09,4.182011847930767e-09,2.4161425082880328e-09,2.1275424755273775e-09
4.851829493723869e-09,1.5933536712253726e-09,6.613700698210323e-10,3.7636094241122464e-10,1.5299298494753089e-09,2.8096166504454345e-09,4.2342085393443085e-09,4.185771729225962e-09,2.419506706097252e-09,2.1274306760687978e-09
4.845984169499218e-09,1.5983260270857613e-09,6.625527904091655e-10,3.7529357399535e-10,1.5268227793185929e-09,2.808152044231349e-09,4.229846806147464e-09,4.190003344284321e-09,2.4258148823008696e-09,2.127211073954527e-09
4.852227508678197e-09,1.601888399704876e-09,6.662318474681683e-10,3.696679629072719e-10,1.5227792360406056e-09,2.8011242214631693e-09,4.2220341667231764e-09,4.2002054057022065e-09,2.4477806448430783e-09,2.1265954552873723e-09
4.843794254583145e-09,1.597000198749754e-09,6.620806125567924e-10,3.7558978149832e-10,1.5269324693534259e-09,2.8063873447337073e-09,4.227067473827617e-09,4.20327628258832e-09,2.4037341006533097e-09,2.1275549100252533e-09
4.843484502359274e-09,1.5981158618671998e-09,6.62241594895363e-10,3.7393665941465315e-10,1.5254086882521278e-09,2.803695720032806e-09,4.217058813260621e-09,4.175971901609898e-09,2.418663491710049e-09,2.1274850769970044e-09
1.1102230246251565e-16,1.5984253920464653e-09,6.637749239146729e-10,3.7249869855315865e-10,1.5230294803103561e-09,2.7953594994301056e-09,4.238900563890979e-09,4.1884528068081295e-09,2.4378649099432437e-09,2.127661380413315e-09
4.844048051566574e-09,1.599212651193227e-09,6.644169658898136e-10,3.7115810425092377e-10,1.5169648870383412e-09,2.813843824611695e-09,4.2295184021767795e-09,4.203293935134411e-09,2.4175329516040733e-09,2.1276550521420745e-09
4.8456089141168945e-09,1.6000641922531145e-09,6.658558149297278e-10,3.6586567109253565e-10,1.5315192447573622e-09,2.8058692036481148e-09,4.217044380361301e-09,4.1872747491567e-09,2.415817990097935e-09,2.127507059412892e-09
4.847759860204803e-09,1.6015011539138868e-09,6.70444477712806e-10,3.773148460339826e-10,1.5246676143831905e-09,2.795345177553088e-09,4.229760319773845e-09,4.185854440841297e-09,2.4186365132905507e-09,2.127335418933285e-09
4.850575385795253e-09,1.6049265250117628e-09,6.608652514117352e-10,3.72074149268542e-10,1.5164687283686362e-09,2.8061665213741094e-09,4.232011074911668e-09,4.18759982245831e-09,2.4174789947650765e-09,2.127249487671179e-09
4.858273006114189e-09,1.5986636459075498e-09,6.661520224326978e-10,3.642367518708056e-10,1.5235883665809524e-09,2.8058479983883444e-09,4.228085992430408e-09,4.189565472323409e-09,2.419407119091943e-09,2.1268713457089916e-09
4.856893109916882e-09,1.600154342362714e-09,6.721825318578567e-10,3.703678475019956e-10,1.523300707795272e-09,2.8032375309905433e-09,4.226613059543638e-09,4.190654601110566e-09,2.420451061801998e-09,2.126583131811799e-09
4.856806179454054e-09,1.6049529483197489e-09,6.666653895592844e-10,3.7072334091448056e-10,1.5225494198745082e-09,2.8032387522358704e-09,4.22660051402346e-09,4.190449764962523e-09,2.4208469673325794e-09,2.1264648930596763e-09
4.860037039478016e-09,1.6049658269068345e-09,6.673879227037105e-10,3.6894598487435815e-10,1.521236359103284e-09,2.801576637345704e-09,4.2249367337987564e-09,4.1930466876394235e-09,2.4224721117960257e-09,2.1260587734772685e-09
4.854451063351917e-09,1.604962829304668e-09,6.67227939565862e-10,3.696536410302542e-10,1.5218445392761737e-09,2.8022670850447184e-09,4.225068406249477e-09,4.191967772904093e-09,2.421678080288814e-09,2.1259963789432845e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,2.800000000191538e-07
1e-30,5.551115123125783e-17,1.8000000001627825e-07,1.8000000001627825e-07,1.8000000001627825e-07,1.8000000001627825e-07,1.8000000001627825e-07,1.8000000012730055e-07,1.8000000001627825e-07,1.8000000001627825e-07
1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,8.999999997483243e-07,8.899999999201214e-07,8.799999999808961e-07,8.699999999306485e-07,8.599999999914232e-07
1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.9999999711917127e-08,1.8999999995550354e-07,2.0000000033881804e-07,2.0000000000575113e-07,2.0000000000575113e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.305977992416274e-09,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,2.220446049250313e-16,1.1102230246251565e-16,4.900000000196414e-07,4.80000000024905e-07,4.80000000024905e-07
1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,3.800000003550963e-07,3.800000000220294e-07,3.7000000002729294e-07,3.8999999996125467e-07,3.900000000167658e-07,3.800000000220294e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1.0000000327803349e-08,9.999999994736442e-09,9.999999994736442e-09,1.0000000105758744e-08,7.40000000110097e-07,7.700000000943064e-07,7.899999999727569e-07,7.799999999780205e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30
1e-30,9.999999994736442e-09,7.999999995789153e-08,8.000000001340268e-08,8.000000012442499e-08,7.000000001866624e-08,7.000000012968854e-08,9.999999989185326e-08,7.799999999780205e-07,7.699999999832841e-07
1e-30,5.551115123125783e-17,9.999999994736442e-09,1.0000000105758744e-08,2.3000000032302736e-07,2.399999999846969e-07,2.4999999975738874e-07,3.3999999965450556e-07,5.600000000938188e-07,5.599999999827965e-07
4.7869116448495674e-09,1.5954234600101813e-09,6.248895845217817e-10,3.734869080673775e-10,1.5783871987196108e-09,2.869558812790274e-09,4.2308618830588784e-09,4.202939551944951e-09,2.4062316583695065e-09,2.131727683263307e-09
1e-30,1.5671807185313469e-09,6.632098203951386e-10,4.1612824297487805e-10,1.5768667482873866e-09,2.8072220104036205e-09,4.217347582269326e-09,4.176591072990732e-09,2.3933057757830056e-09,2.1308965703070726e-09
4.7916639545064754e-09,1.5993992796836665e-09,6.297288246415178e-10,4.1398329209130225e-10,1.5254864038638516e-09,2.795592202176067e-09,4.238563611203006e-09,4.167213130124026e-09,2.394137554873055e-09,2.130876031181117e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,5.551115123125783e-17,1.1102230246251565e-16,1e-30
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30
1e-30,1.6011767467460913e-09,6.617232317651656e-10,3.7667013952358275e-10,1.5329982838707679e-09,2.8082980385590872e-09,4.234041672823707e-09,4.147513887886589e-09,2.3955702976863336e-09,2.127526266271218e-09
1e-30,1.5976018286067983e-09,6.610558767050634e-10,3.791137404007827e-10,1.5273171616314585e-09,2.810290777865987e-09,4.23804624727353e-09,4.166410549899524e-09,2.4136235232674608e-09,2.1279169537535836e-09
1e-30,1.5977171807790569e-09,6.598475099650614e-10,3.945336279898015e-10,1.5484890036887577e-09,2.8121514006329562e-09,4.246637375082685e-09,4.1843181142198205e-09,2.4175612622912013e-09,2.1272321681919948e-09
1e-30,1.5983913081996093e-09,6.470916025236306e-10,4.1181702492565364e-10,1.5663148555944417e-09,2.816978761366329e-09,4.229825045776181e-09,4.190402691506279e-09,2.4287792887989212e-09,2.126773979149732e-09
4.844888823463123e-09,1.6013576020768028e-09,6.643341432521765e-10,3.7468395053252834e-10,1.5341873327301414e-09,2.8067128621245274e-09,4.228171812670212e-09,4.195460201472656e-09,2.4186956881777633e-09,2.1272561490093267e-09
4.849108781179723e-09,1.6001124869546857e-09,6.625868742560215e-10,3.7977476718964454e-10,1.5258123653438815e-09,2.8051944100937476e-09,4.22391843724057e-09,4.187494684337878e-09,2.4185764502249185e-09,2.127258369455376e-09
4.8528331353381304e-09,1.5953752763309126e-09,6.579136124784668e-10,3.7339487057863607e-10,1.525191972717721e-09,2.8020200604217393e-09,4.230599981447369e-09,4.1872915135243716e-09,2.4168314016748127e-09,2.127249487671179e-09
1e-30,1.5928880436888448e-09,6.644390593280036e-10,3.7193215174369243e-10,1.5212539006270731e-09,2.8060157530873653e-09,4.229302241753885e-09,4.187307944825136e-09,2.4242479135239137e-09,2.1271344685658278e-09
4.841073764083603e-09,1.6011001413573922e-09,6.652920436778231e-10,3.693978456453806e-10,1.5252501484042114e-09,2.8057397516434435e-09,4.230147454542532e-09,4.192455049789601e-09,2.4209669824415414e-09,2.1271130412614525e-09
1.1102230246251565e-16,1.6009549241857712e-09,6.484432990561118e-10,3.7273895081568753e-10,1.5251376828118168e-09,2.806508470065694e-09,4.226112793048742e-09,4.189683378008624e-09,2.420644795719795e-09,2.1266565175537266e-09
4.848591195205643e-09,1.602230903507973e-09,6.643662286975882e-10,3.727058661695537e-10,1.5257989316452836e-09,2.80323197987542e-09,4.228260408467577e-09,4.1895721336615566e-09,2.4211960214515216e-09,2.1271167049974338e-09
1e-30,1.6001550084965288e-09,6.457544499127721e-10,4.124950381267922e-10,1.5619728843674352e-09,2.804864451810829e-09,4.22810908506932e-09,4.15862555502855e-09,2.42231090741285e-09,2.1266430838551287e-09
1e-30,1.597264986941127e-09,6.644630401453355e-10,3.70459884990737e-10,1.523894566091144e-09,2.8043558586432482e-09,4.226990313327406e-09,4.191811342479923e-09,2.4268390630410863e-09,2.127106712990212e-09
1e-30,1.5974455092049311e-09,6.668419150201998e-10,3.7098135674540345e-10,1.5232561878519846e-09,2.803245635618623e-09,4.225319094608437e-09,4.196361036434837e-09,2.432630430426741e-09,2.127078069236177e-09
4.856478996728697e-09,1.598691290460863e-09,6.659305329392851e-10,3.709986762245876e-10,1.5229436600705526e-09,2.8026950760207114e-09,4.222580063384385e-09,4.199701364449027e-09,2.425468825784094e-09,2.1271706618364306e-09
4.857897195620353e-09,1.5983224743720825e-09,6.658823492600163e-10,3.707690821030951e-10,1.5225173344290965e-09,2.8005447960666174e-09,4.219819160766747e-09,4.19438961341001e-09,2.4254737107654023e-09,2.127229059567526e-09
4.857494406707019e-09,1.599686716424742e-09,6.670348717818797e-10,3.693261252379898e-10,1.5195470437490144e-09,2.797002851551156e-09,4.222727389979752e-09,4.1962291419395115e-09,2.448191982473702e-09,2.1273811601218995e-09
4.848621060205005e-09,1.5953385279487975e-09,6.620798354006752e-10,3.737365972256157e-10,1.5242681561389304e-09,2.8078082081606226e-09,4.230754302447792e-09,4.203271397607011e-09,2.3946116201045697e-09,2.1282619000473346e-09
4.848954682223905e-09,1.595957699329631e-09,6.634079952050342e-10,3.7213077064279787e-10,1.527002857493187e-09,2.807609034150005e-09,4.2170655856210715e-09,4.1647015835977186e-09,2.4222674976925873e-09,2.1282158257918127e-09
4.850749468765514e-09,1.5980775591728502e-09,6.655336282079816e-10,3.734448306147442e-10,1.5258233565518253e-09,2.7953577230732662e-09,4.249765650499171e-09,4.191562430477802e-09,2.4083515182127258e-09,2.127931497675206e-09
4.852640289598753e-09,1.6029410021545232e-09,6.613750658246431e-10,3.725831865253326e-10,1.5158228006129093e-09,2.8187205902696633e-09,4.225848115879671e-09,4.17939483021712e-09,2.4205474291605356e-09,2.127829690223848e-09
4.851471779865335e-09,1.6013481651810935e-09,6.616970305017844e-10,3.657576463922396e-10,1.536396787571448e-09,2.802567289350577e-09,4.23583346176315e-09,4.179262935721795e-09,2.4130893949703136e-09,2.1277625217308582e-09
4.8426751497743226e-09,1.6010456294068831e-09,6.666774909902529e-10,3.827459460481464e-10,1.5242355155820064e-09,2.8129865103920793e-09,4.23438983876423e-09,4.1649240722918535e-09,2.4240333074132536e-09,2.127767739779074e-09
4.837953149205987e-09,1.6016805659546662e-09,6.575514577278341e-10,3.774009993406935e-10,1.5339125525315467e-09,2.81331702378651e-09,4.248498775005771e-09,4.176010426348853e-09,2.4133042231255786e-09,2.127878429014629e-09
4.837303668736581e-09,1.5939357611571836e-09,6.593579016112017e-10,3.811648774387777e-10,1.5339343129028293e-09,2.8245938921145353e-09,4.240470419247799e-09,4.172930667678543e-09,2.4066219017626622e-09,2.1279030759657758e-09
4.8124055851417324e-09,1.5951125975632863e-09,6.538530827882028e-10,3.843947382620172e-10,1.5463424984929475e-09,2.8217331804469836e-09,4.248279061869198e-09,4.168122069714286e-09,2.3878256039111534e-09,2.1284008999700177e-09
1e-30,1e-30,2.1999999999522402e-07,2.1999999999522402e-07,2.2999999998996046e-07,8.000000000230045e-07,7.899999999727569e-07,7.799999999780205e-07,7.699999999277729e-07,7.699999999832841e-07
1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,5.551115123125783e-17,1e-30,5.608291608893978e-12
1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,5.551115123125783e-17,1.1102230246251565e-16,2.859843473146384e-10,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,5.608624675801366e-12,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.0020050345005416e-08,9.999999994736442e-09,1.9999999933961732e-08,1.9999999989472883e-08
1e-30,1.1102230246251565e-16,1e-30,5.551115123125783e-17,2.220446049250313e-16,5.608402631196441e-12,1.1102230246251565e-16,2.220446049250313e-16,1e-30,1e-30
1e-30,9.999999994736442e-09,2.1000000000048757e-07,2.3000000032302736e-07,2.300056087811697e-07,2.800000002411984e-07,3.1000000022540775e-07,3.300000001038583e-07,5.20000000114873e-07,6.000000000172534e-07
1e-30,1e-30,1e-30,5.608291608893978e-12,2.220446049250313e-16,1e-30,2.7755575615628914e-16,5.551115123125783e-17,1e-30,1e-30
1e-30,1e-30,2.068817783751342e-09,3.3306690738754696e-16,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30
5.551115123125783e-17,5.608402631196441e-12,5.299999998875649e-07,5.199999996707838e-07,5.200000000038507e-07,5.100000002311589e-07,5.100000000091143e-07,5.099999998425808e-07,5.000000000143778e-07,5.000000000143778e-07
3.0263048733658593e-09,1.1102230246251565e-16,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,5.551115123125783e-17,1e-30
1.6653345369377348e-16,1e-30,2.0000000011677344e-07,2.600000000851921e-07,2.599999999741698e-07,2.600000000851921e-07,1.0099999999124698e-06,1.0000000001952891e-06,9.89999999978508e-07,9.799999999837716e-07
1e-30,1.569047780591859e-09,6.57812360138621e-10,3.7484293446965467e-10,1.5440083656059755e-09,2.7955567860615815e-09,4.254685936899705e-09,4.160874089720323e-09,2.3976369778466733e-09,2.1303322439436556e-09
1e-30,1e-30,5.551115123125783e-17,6.999999996315509e-08,1.0200000000182285e-06,1.0200000000182285e-06,1.0100000000234921e-06,1.0100000000234921e-06,1.0100000000234921e-06,9.999999999732445e-07
4.779257212206289e-09,1.6017530635181743e-09,6.516224226871259e-10,3.6630731781173154e-10,1.5421189880626684e-09,2.8250203287782938e-09,4.246309304178908e-09,4.175128243133486e-09,2.4046246105413616e-09,2.13013406913376e-09
4.806312792204892e-09,1.5915395668031351e-09,6.720507483848337e-10,3.83419407334884e-10,1.537337035451003e-09,2.8160129783572074e-09,4.236056283524192e-09,4.181182289286767e-09,2.409805022196565e-09,2.129384224502928e-09
4.805258968509918e-09,1.6048287143632933e-09,6.543073860498794e-10,3.839196738297801e-10,1.5349101989414748e-09,2.813285049363401e-09,4.237631356929228e-09,4.1775592984905074e-09,2.4088450123471716e-09,2.1295979424351685e-09
4.849120105454574e-09,1.6027960070275071e-09,6.67605526416537e-10,3.668219061836453e-10,1.5157897159667755e-09,2.7957668402578406e-09,4.21966239727567e-09,4.200070402582412e-09,2.4317102775839317e-09,2.1266487459925543e-09
4.849511903159964e-09,1.6032013494537978e-09,6.699441001956075e-10,3.642202095477387e-10,1.515855108102926e-09,2.7970219473871794e-09,4.218987381676698e-09,4.199141256933103e-09,2.42902042923987e-09,2.1265780247858856e-09
1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30
4.849725288025297e-09,1.6049420681341076e-09,6.698707144536797e-10,3.6757163979217466e-10,1.5192126445739973e-09,2.799906417827458e-09,4.22450319170764e-09,4.19469392554106e-09,2.424713652082744e-09,2.1269256356148958e-09
4.854911361817926e-09,1.604946509026206e-09,6.692266740770947e-10,3.6718428297888295e-10,1.519648962222675e-09,2.801126997020731e-09,4.223357663590832e-09,4.193696168108829e-09,2.42285191909275e-09,2.1267508865108198e-09
4.8600955482314134e-09,1.6049566120557301e-09,6.701533772357493e-10,3.6684988380386585e-10,1.5198980962694009e-09,2.799689924337656e-09,4.224224525728459e-09,4.190505054069149e-09,2.426621237283655e-09,2.126526066348333e-09
4.86203899363602e-09,1.6049591655686868e-09,6.696188048493923e-10,3.6792713320465964e-10,1.5194902003301536e-09,2.800886300668992e-09,4.226607064339305e-09,4.1944682172001535e-09,2.425716294496283e-09,2.126440579175437e-09
4.855860713526283e-09,1.6003814939935523e-09,6.640403782398607e-10,3.727840258704873e-10,1.5260331887034795e-09,2.8090054726703784e-09,4.230884309563976e-09,4.186544777518009e-09,2.399181298073927e-09,2.1271853167803556e-09
4.853572987961741e-09,1.6005968772603296e-09,6.641242000782199e-10,3.735822762251928e-10,1.5271419684381726e-09,2.80709755440256e-09,4.230888417389167e-09,4.1719937504680615e-09,2.4190571767945812e-09,2.1272115180437368e-09
4.850194357253201e-09,1.6012461356851304e-09,6.631860616224117e-10,3.7477609904357223e-10,1.5265759767402187e-09,2.8078374070261702e-09,4.242995066405797e-09,4.188793756298992e-09,2.417757549721955e-09,2.127195530832182e-09
4.848410783964141e-09,1.6004099157029827e-09,6.617366654637635e-10,3.7486491688554224e-10,1.5279001397416891e-09,2.8184518052754015e-09,4.230280237216277e-09,4.1863260635821575e-09,2.4144741761489286e-09,2.127281684138893e-09
1.1102230246251565e-16,1.5975406553181415e-09,6.59370225086775e-10,3.78488018704104e-10,1.5389890473116452e-09,2.8110208605269804e-09,4.235752526504655e-09,4.1798646766011416e-09,2.4011498345188897e-09,2.127758191861062e-09
4.8421542331311684e-09,1.5987358104041505e-09,6.598729340723253e-10,3.836365669585007e-10,1.5290680943635948e-09,2.8106226235280474e-09,4.235620409964724e-09,4.174639745002651e-09,2.4161448397563845e-09,2.1276128636671388e-09
4.840545630990789e-09,1.5961756361093649e-09,6.528577678466263e-10,3.78760467434347e-10,1.5322878521573102e-09,2.8147374431242156e-09,4.243974838225029e-09,4.182473034575196e-09,2.405057042409453e-09,2.127961029607661e-09
1e-30,2.0000000100495186e-08,2.600000001962144e-07,2.9000000001389026e-07,3.200000001091219e-07,5.999999997396976e-07,6.699999999804085e-07,7.399999999990747e-07,8.000000000230045e-07,8.000000000230045e-07
1e-30,1.5956830301533387e-09,6.427657295304812e-10,4.1596892597084434e-10,1.571848096126871e-09,2.8074004232436778e-09,4.236390460654604e-09,4.184305124610432e-09,2.4280767396689384e-09,2.126962939108523e-09
1e-30,1.5959642496454762e-09,6.62241816939968e-10,3.7781222594901465e-10,1.5252182850034046e-09,2.809968924211148e-09,4.231148431621534e-09,4.197087122292942e-09,2.4250574881534703e-09,2.1272309469466677e-09
1e-30,1.5952695830989683e-09,6.597846713418676e-10,3.732036901737956e-10,1.5290168020598571e-09,2.8078664948694154e-09,4.222791671892878e-09,4.1926376814771515e-09,2.4187164493483237e-09,2.127274023600023e-09
4.853442980845557e-09,1.5949594978081905e-09,6.658161799677487e-10,3.737898879307977e-10,1.524604331670787e-09,2.7980832095764185e-09,4.223094096644786e-09,4.191087366045565e-09,2.436623236512503e-09,2.1270196715050815e-09
4.84528994704192e-09,1.601870636136482e-09,6.636845517604684e-10,3.720731500678198e-10,1.51876056175837e-09,2.8008789731970296e-09,4.227634686770898e-09,4.202508674389094e-09,2.424380474153054e-09,2.1270347705382164e-09
4.850691626145931e-09,1.5996987068334079e-09,6.654424788976598e-10,3.669922143956228e-10,1.5205395831330293e-09,2.803572041187863e-09,4.217361682101739e-09,4.193109970351827e-09,2.428714673818888e-09,2.1270498695713513e-09
4.847612200542528e-09,1.6010505143881915e-09,6.696229126745834e-10,3.6869041153408944e-10,1.5231212957544926e-09,2.796042064545645e-09,4.225216954090172e-09,4.196484604257478e-09,2.4326939351837495e-09,2.1271793215760226e-09
4.847333756607952e-09,1.6044716666385739e-09,6.675677788336998e-10,3.711856377819345e-10,1.517463155131793e-09,2.8030080478913533e-09,4.222989624658169e-09,4.199230074775073e-09,2.420707412298384e-09,2.1272138495120885e-09
1e-30,1.6029489957603005e-09,6.658503748369071e-10,3.6585767748675835e-10,1.5225086746895045e-09,2.800625842347415e-09,4.220241600627617e-09,4.189748992189379e-09,2.4188063774133184e-09,2.1270942784923363e-09
4.855435276063247e-09,1.6029865212985328e-09,6.718225975532732e-10,3.6870251296505785e-10,1.5189539626092596e-09,2.7964888182907544e-09,4.225950811509449e-09,4.190375935131385e-09,2.435805002143354e-09,2.1268762306903e-09
4.855229662759086e-09,1.6009430447994077e-09,6.653670947542878e-10,3.701320361315652e-10,1.5204185688233451e-09,2.806021415224791e-09,4.228790650984138e-09,4.196627045871537e-09,2.3974380258806605e-09,2.1271531203126415e-09
2.220446049250313e-16,1.5982940526626521e-09,6.471279068165359e-10,4.0906011911090445e-10,1.5262975328056427e-09,2.807559407180804e-09,4.223076777165602e-09,4.138465348191289e-09,2.414922928295482e-09,2.1268368177729258e-09
4.846613332887273e-09,1.6015013759584917e-09,6.622997705818534e-10,3.757965050255052e-10,1.528224657931787e-09,2.803032916887105e-09,4.247252771705234e-09,4.18002599200662e-09,2.416668198890193e-09,2.1276680417514626e-09
4.845046808199527e-09,1.6006127534495818e-09,6.609381930644531e-10,3.810018966987627e-10,1.5253212026777874e-09,2.822448608164052e-09,4.237817097241248e-09,4.174362078224192e-09,2.4143937960019457e-09,2.1277875017489123e-09
1e-30,1.5959928933995116e-09,6.589704337756075e-10,3.795489478264358e-10,1.5423573529460555e-09,2.817066691029879e-09,4.218058013982784e-09,4.174122381073175e-09,2.404405563538603e-09,2.1280556206093593e-09
4.828875410645139e-09,1.5967381861159424e-09,6.586167167199619e-10,3.8760172849094943e-10,1.5359928884350893e-09,2.8194618861832055e-09,4.242153406330829e-09,4.171224143867391e-09,2.4038950829918804e-09,2.127933829143558e-09
1.1102230246251565e-16,1e-30,1e-30,1e-30,5.551115123125783e-17,1.299999999870849e-07,1.300000003201518e-07,1.300000000981072e-07,9.599999999942987e-07,9.499999999995623e-07
1.1102230246251565e-16,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,4.440892098500626e-16,2.220446049250313e-16,1e-30,1e-30
1.1102230246251565e-16,1e-30,2.800000000191538e-07,3.7000000013831524e-07,3.7000000002729294e-07,3.5999999997704535e-07,3.6000000019908995e-07,3.5999999997704535e-07,3.5999999997704535e-07,3.499999999823089e-07
1.1102230246251565e-16,3.3999999998757247e-07,3.500000000933312e-07,3.3999999998757247e-07,3.3999999998757247e-07,3.4000000009859477e-07,3.4000000020961707e-07,3.4000000009859477e-07,3.29999999992836e-07,3.29999999992836e-07
1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,7.000000001311513e-07,7.00000000020129e-07,6.900000000253925e-07
1.1102230246251565e-16,2.399999999846969e-07,5.90000000022517e-07,9.400000000048259e-07,1.379999999995274e-06,2.109999999944101e-06,2.0900000000101393e-06,2.300000000010627e-06,2.829999999953703e-06,2.8200000000144776e-06
1.1102230246251565e-16,1.6653345369377348e-16,1e-30,1.1102230246251565e-16,2.220446049250313e-16,1e-30,1.1102230246251565e-16,2.3999999992918575e-07,3.7000000002729294e-07,3.6750410725705507e-07
1e-30,1e-30,1e-30,5.999999996841865e-08,6.00000000239298e-08,8.000000001340268e-08,8.000000001340268e-08,1.057824502437299e-07,9.591831162669706e-08,9.999999983634211e-08
1e-30,1e-30,1e-30,1.1102230246251565e-16,1.9999999989472883e-08,7.750915317350504e-07,7.677444795461952e-07,7.57160720676886e-07,7.483299846455793e-07,7.399999999435636e-07
1.337352451002971e-09,1e-30,3.499999999823089e-07,3.4000000020961707e-07,3.7000000002729294e-07,1.2374462050601664e-06,1.2262679435215418e-06,1.22114613532176e-06,1.2006879893666778e-06,1.1899999999842592e-06
1e-30,1e-30,4.0000000001150227e-07,3.899999999057435e-07,6.837654217273226e-07,1.2241773778010057e-06,1.2199764752862663e-06,1.2052300255582793e-06,1.1964966156741141e-06,1.1799999999895228e-06
5.551115123125783e-17,1.1102230246251565e-16,1e-30,2.834534372775366e-07,6.441773774401582e-07,6.399764750364412e-07,6.352300254697241e-07,6.264966156965812e-07,6.200000000067263e-07,6.141574951934459e-07
5.551115123125783e-17,9.999999883714139e-09,3.9999999978945766e-08,7.044675880418794e-07,1.4217616717271397e-06,1.4111973704045155e-06,1.3980042870009868e-06,1.380992594501862e-06,1.3619401635356354e-06,1.3500000000110646e-06
5.551115123125783e-17,1e-30,2.4958928257490243e-09,9.486872398767332e-10,1.4645677881564012e-07,1.49411101491026e-07,1.455853408938168e-07,1.416869829240497e-07,1.4284935112574004e-07,1.3999999998182133e-07
1e-30,2.4958931588159317e-09,4.480017801178349e-09,4.165729539096219e-09,4.718558765937075e-09,3.296977357791775e-09,4.3784971204274825e-09,8.554740249522297e-10,2.167776957939793e-09,1e-30
4.352898151926965e-07,6.917616713897345e-07,6.811973698450657e-07,6.780042866028069e-07,6.709925941539296e-07,6.619401635710176e-07,6.599999999301609e-07,6.547983725235795e-07,6.480964882538132e-07,6.399999999961992e-07
1.7616713643420212e-09,1.1973697588985033e-09,1.9957135943826643e-09,9.925940069877015e-10,1.940163474323242e-09,1e-30,1.2575117835922356e-08,2.0533277078627066e-08,2.8789508554893928e-08,8.300000000072139e-07
1.1973060320968898e-09,1.995776655050463e-09,9.925313904091126e-10,1.9401011908115606e-09,6.178391132038996e-14,2.924009590010712e-09,2.405103893821092e-10,3.067957554669931e-09,1.1102230246251565e-16,1e-30
1.9957767660727654e-09,9.925313904091126e-10,1.940101301833863e-09,6.167288901792745e-14,2.924009590010712e-09,1.4236091860908573e-08,2.6133803676664513e-08,5.699999999775329e-07,1.3400000000163281e-06,1.360000000005801e-06
9.925316124537176e-10,1.9401014128561656e-09,6.150635556423367e-14,9.505163989231846e-08,1.9367687353888385e-07,1.914515700418562e-07,2.1000000011150988e-07,2.800000000191538e-07,2.800000000191538e-07,2.9000000001389026e-07
1.9401014128561656e-09,6.150635556423367e-14,2.924009812055317e-09,2.405105004044117e-10,3.0679574436476287e-09,1e-30,4.440892098500626e-16,3.885780586188048e-16,1.1102230246251565e-16,1e-30
1.6653345369377348e-16,2.9240704302324616e-09,2.405705634700439e-10,1.0921828996757199e-08,1.8000000001627825e-07,1.8000000023832285e-07,1.8000000001627825e-07,8.850056455456112e-07,8.799999999808961e-07,8.71834319515763e-07
2.9378427468529367e-09,2.5420499039086053e-10,3.054399844160116e-09,2.9999999984209325e-08,3.9999999978945766e-08,6.00000000239298e-08,6.50056445339331e-08,6.00000000239298e-08,6.183431944251083e-08,6.419654863254465e-08
2.4057067449234637e-10,3.0678979356935088e-09,4.999999997368221e-08,1.700000000215418e-07,9.599999999942987e-07,9.450056444038069e-07,9.400000000048259e-07,9.318343194841816e-07,9.241965486239678e-07,9.073088893529757e-07
9.91242565806516e-09,7.499999999938112e-07,7.399999999990747e-07,8.200000000124774e-07,8.150056440836551e-07,8.10000000017741e-07,8.01834319608119e-07,7.841965489197023e-07,7.7730888980998e-07,7.701413413663261e-07
1.1102230246251565e-16,1e-30,1e-30,5.005644232447537e-09,1e-30,1.8343195851144856e-09,4.1965488861706035e-09,2.6911102235516182e-09,1.4134138304200405e-10,5.1926850597183716e-09
1.6653345369377348e-16,5.799999999722694e-07,1.2450056441348778e-06,1.2400000000134526e-06,1.2218343196090942e-06,1.214196548970925e-06,1.1973088898109552e-06,1.1901413413673012e-06,1.1751926850545047e-06,1.1626173663792372e-06
1.6653345369377348e-16,3.0049540633569904e-09,4.130492170517641e-09,4.254867680408836e-09,3.4317463315503005e-09,4.743122561379209e-09,2.090150830191817e-09,4.583507795530295e-09,3.41428085803841e-09,1e-30
1.1102230246251565e-16,2.0788015753225864e-09,9.076670526297903e-10,4.58198190500525e-09,9.904685960293591e-10,8.86104412067823e-10,1.7300002541631443e-09,1.0691447727140257e-11,5.092780641646755e-10,1e-30
2.078801020211074e-09,9.076676077413026e-10,4.581981349893738e-09,9.904681519401493e-10,8.861040790009156e-10,1.729999921096237e-09,1.0691669771745183e-11,5.092781751869779e-10,1e-30,4.1645231707576613e-10
9.076671636520928e-10,4.581983570339787e-09,9.9047314794376e-10,8.861125166959027e-10,1.730008358791224e-09,1.0679790385381693e-11,5.092950505769522e-10,1e-30,4.1645231707576613e-10,2.6258292207259615e-09
4.586301671771764e-09,9.955913871095845e-10,8.92744878022711e-10,1.7349727210458354e-09,6.429856647116594e-12,5.123020896391495e-10,1.1111112030448567e-12,2.1597438282228154e-09,1.0747620571294192e-09,1.934990057073094e-09
9.898977193500968e-10,8.855409738828257e-10,1.729442589137875e-09,1.124367265958881e-11,5.0873139034735e-10,1e-30,8.176418986316492e-09,2.078467655763916e-07,2.0615313867100582e-07,1.9999999978370653e-07
8.855384203698691e-10,1.729439924602616e-09,1.1246226172545448e-11,5.087296139905106e-10,1.0524914273446484e-13,4.158754451921709e-10,2.6252581220020943e-09,2.5804678394081293e-09,9.839301595704342e-10,2.063752169156885e-09
1.7294402576695234e-09,1.124589310563806e-11,5.087291699013008e-10,5.434541705540141e-13,4.1699044217580195e-10,2.6263619057331766e-09,2.581560631931268e-09,9.828483582552394e-10,2.0643065035130803e-09,2.565703427492849e-09
1.1246115150242986e-11,5.087290588789983e-10,5.435651928564766e-13,4.1699066422040687e-10,2.624420791796922e-09,2.577412061555151e-09,9.894274288768656e-10,2.05557804111578e-09,2.557061451469167e-09,5.100000000091143e-07
5.087295029682082e-10,5.431766147978578e-13,4.16990220131197e-10,2.6263616836885717e-09,2.2561033263812647e-08,5.368439592867702e-08,8.098008452694927e-08,1.1381922060405003e-07,1.299999999870849e-07,3.199999999980996e-07
5.428990590417015e-13,4.1698977604198717e-10,6.1182854338426296e-09,6.075640213154543e-09,2.068791349341126e-08,2.974707880021299e-08,4.2601190575197734e-08,3.9999999978945766e-08,4.999999997368221e-08,1.3999999998182133e-07
2.673686827492361e-10,2.4782365048992006e-09,2.434916379634444e-09,1.344757416532616e-09,1.4670097359115175e-09,1.9743796597637697e-09,1e-30,9.999999978083096e-08,2.4999999997943334e-07,2.4999999997943334e-07
2.050829617239458e-09,2.011783739597206e-09,1.54692736398232e-09,6.961221599155465e-10,1.211201028361586e-09,1e-30,3.3999999998757247e-07,7.399999999990747e-07,1.2399999999579414e-06,1.2300000000187161e-06
2.5815598547751506e-09,1.1381903641805025e-08,8.230241488327295e-09,7.625899023366856e-09,3.000000009523163e-08,4.999999997368221e-08,4.999999997368221e-08,2.800000000191538e-07,2.800000000191538e-07,4.3999999999044803e-07
9.891599761502334e-10,2.058574755103848e-09,2.5600291886362925e-09,1e-30,9.999999994736442e-09,9.999999994736442e-09,2.0000000211517488e-08,1.9999999989472883e-08,2.9999999984209325e-08,2.9999999984209325e-08
1.7380105132858148e-09,3.124844827340212e-11,3.2113789405485704e-10,5.939178038261161e-10,1.7680411579235056e-09,3.0891706970237465e-09,4.529741026715328e-09,3.861112651826204e-09,2.0450903193136583e-09,2.1730428567678928e-09
9.143402701639047e-10,1.1474998728999708e-09,3.120323999183938e-10,7.615417185746765e-10,1.9694040842566096e-09,3.2866701582534574e-09,4.7582559004055724e-09,3.592145580988415e-09,1.7548572595060818e-09,2.2079732486801618e-09
1e-30,1.6015481163478285e-09,6.679717889923609e-10,3.7669978247834024e-10,1.5212368031924939e-09,2.7986661876866492e-09,4.226950567343124e-09,4.1902655789627374e-09,2.4178339330660492e-09,2.127058640333246e-09
4.843811685084631e-09,1.6017641657484205e-09,6.596163615313344e-10,3.7089131765810635e-10,1.5206778058995951e-09,2.805958576601597e-09,4.230410577399368e-09,4.1837716624471e-09,2.4109393370608245e-09,2.1272471562028272e-09
4.8453246970225905e-09,1.5942874798113849e-09,6.642110195187456e-10,3.707653073448114e-10,1.5274957965161207e-09,2.809212973353681e-09,4.23601065335788e-09,4.176719858861588e-09,2.407121613146046e-09,2.1274922934466645e-09
4.8449675382755686e-09,1.6028460780859177e-09,6.695883847385176e-10,3.707966156341058e-10,1.5236292227882586e-09,2.806466503635363e-09,4.2334723504566796e-09,4.183730806239794e-09,2.4411226373644013e-09,2.126917308942211e-09
4.8474080305283e-09,1.602972643510725e-09,6.644860217619453e-10,3.731264186512817e-10,1.527405868451126e-09,2.810902621774858e-09,4.235451545042679e-09,4.203299375227232e-09,2.413823030344986e-09,2.127169773658011e-09
4.840078116075119e-09,1.5942646092170776e-09,6.569454980009937e-10,3.824158767429253e-10,1.5379123530223637e-09,2.820375155643262e-09,4.227820871172128e-09,4.1720858989791054e-09,2.369206053565165e-09,2.128145104585144e-09
1.1102230246251565e-16,8.999999995262797e-08,1.799999997387225e-07,3.3999999998757247e-07,5.099999997315585e-07,7.599999999885476e-07,1.0100000000234921e-06,1.0400000000077014e-06,1.4300000000244673e-06,1.4199999999742197e-06
1.1102230246251565e-16,5.999999996841865e-08,1.4999999997655777e-07,2.399999999846969e-07,3.5999999997704535e-07,5.200000000038507e-07,6.699999999248973e-07,9.499999999995623e-07,1.2899999999871348e-06,1.2799999999923983e-06
1.1102230246251565e-16,1e-30,2.1999999993971286e-07,2.1999999999522402e-07,2.1999999999522402e-07,2.1999999988420171e-07,4.599999999799209e-07,6.400000001072215e-07,6.300000000014627e-07,6.300000000014627e-07
1.1102230246251565e-16,9.99999993922529e-09,1.6000000013782767e-07,1.700000000215418e-07,1.8000000001627825e-07,2.0000000022779574e-07,4.800000001359273e-07,7.200000001206242e-07,1.0200000000182285e-06,1.0100000000234921e-06
1.1102230246251565e-16,1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999717180685e-09,7.100000001258877e-07,1.1299999999048183e-06,1.1899999999842592e-06,1.1799999999895228e-06
1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1.7735447555011774e-09
1.1102230246251565e-16,1e-30,1e-30,9.99999993922529e-09,2.9999999984209325e-08,6.605190979724895e-07,6.532001233239271e-07,6.540706841695609e-07,6.41754292263208e-07,6.399999999961992e-07
1.1102230246251565e-16,3.7000000002729294e-07,9.400000000048259e-07,1.6099999999852344e-06,1.7310137243597978e-06,1.7142898033339904e-06,1.693449467543573e-06,1.6737392874999202e-06,1.6555651454197573e-06,1.6400000000249548e-06
1.1102230246251565e-16,1.8000000001627825e-07,3.8999999996125467e-07,3.877682041020236e-07,3.777767384471886e-07,3.7360153348764413e-07,1.0237392873424511e-06,1.0155651453125358e-06,1.0100000000234921e-06,9.916799229570117e-07
1.1102230246251565e-16,1e-30,3.3306690738754696e-16,1e-30,2.8194369061651514e-10,4.554809307499852e-09,2.346010719023184e-09,2.6320445822847205e-09,3.258011638251901e-10,1e-30
1.1102230246251565e-16,6.59999999985672e-07,6.526368516723835e-07,6.93271310137078e-07,6.904629119564021e-07,6.83421533476114e-07,6.762778242963563e-07,6.682949690306472e-07,6.601345620138588e-07,6.500000001019579e-07
1.1102230246251565e-16,4.128210329135129e-09,1.7325305634585675e-09,2.0091095453977914e-09,3.0477309564957977e-09,4.173252410311079e-09,1.011442818388275e-09,2.6761284299681165e-09,1.6174157568826786e-09,1e-30
1.1102230246251565e-16,2.6971805644482316e-07,2.654451907169175e-07,2.676539894164165e-07,2.6736795566417726e-07,2.596741990323892e-07,2.600000000851921e-07,2.5378869628056577e-07,2.5634956768438855e-07,2.4999999997943334e-07
7.397180570301032e-07,7.354451913021975e-07,7.276539900624712e-07,7.173679562599844e-07,7.09674199517174e-07,7.100000004589546e-07,8.246256985033895e-07,1.7945429854338002e-06,1.7782114837272545e-06,1.7600000000173033e-06
8.687328634238156e-11,3.5074487758635087e-10,3.3567312263116378e-09,3.843240947709603e-09,1.9999999989472883e-08,4.4090902584503766e-07,9.863648354757615e-07,9.740451678563744e-07,9.687613732323186e-07,1.6400000000249548e-06
3.5074465554174594e-10,3.356731004267033e-09,6.30004051371813e-07,7.100000000148654e-07,7.000706411242064e-07,6.889137209586949e-07,6.866685644535409e-07,6.811482865520802e-07,6.699999999804085e-07,6.699999999804085e-07
6.368930592914879e-07,6.300040515938576e-07,6.311265539626909e-07,7.689859490289663e-07,9.220766782336298e-07,1.0997647896804352e-06,1.2885740054979777e-06,1.959999999578965e-06,1.9399999999780704e-06,2.1000000000048757e-06
3.843240503620393e-09,1.3352658978504905e-09,3.788696245621281e-09,3.650432289781236e-09,1e-30,5.099999999536031e-07,1.4999999999876223e-06,1.6600000002364723e-06,1.6700000000091642e-06,1.8900000000043882e-06
1.3352651206943733e-09,3.7886958015320715e-09,3.650432844892748e-09,3.3306690738754696e-16,3.800000000220294e-07,4.800000002469496e-07,7.00000000020129e-07,7.100000000148654e-07,7.399999999990747e-07,8.400000000019503e-07
3.7886958015320715e-09,3.6504327338704456e-09,4.440892098500626e-16,1e-30,7.499999999938112e-07,7.599999999885476e-07,8.300000000072139e-07,8.39999999890928e-07,8.599999999914232e-07,8.599999999914232e-07
3.650432622848143e-09,1e-30,1e-30,1e-30,1e-30,1e-30,4.996003610813204e-16,1e-30,1e-30,1e-30
1e-30,1e-30,6.330974633428355e-10,4.1082237611789196e-10,1.5628257576949522e-09,2.8510984684260166e-09,4.270032993858308e-09,4.1222245616978626e-09,2.3115217517855058e-09,2.1371158176464178e-09
1e-30,1e-30,3.3306690738754696e-16,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,2.7755575615628914e-16,1e-30,1e-30
1e-30,1.9999999989472883e-08,1.9999999989472883e-08,2.9999999984209325e-08,3.9999999978945766e-08,9.999999972531981e-08,9.999999961429751e-08,2.9000000001389026e-07,3.00000000119649e-07,3.29999999992836e-07
1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,2.7755575615628914e-16,5.551115123125783e-17,1e-30
1e-30,4.4999999998518447e-07,7.599999999885476e-07,1.489999999992886e-06,2.280000000021154e-06,2.5499999999900602e-06,2.520000000005851e-06,2.6400000003312662e-06,2.6199999999532153e-06,2.505253721363232e-06
1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08,3.000000020625393e-08,1.4999999997655777e-07,1.7000000024358641e-07,1.4185898533636276e-07,7.871850615792653e-08
1e-30,1.1102230246251565e-16,3.1124085531075707e-09,2.220446049250313e-16,1e-30,2.7755575615628914e-16,1e-30,6.847843403434695e-10,2.5975062101224466e-09,1.8661608924830375e-09
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,6.847843403434695e-10,2.5975062101224466e-09,1.8661608924830375e-09,3.557217520544498e-09
1e-30,1.9999999989472883e-08,3.9999999978945766e-08,5.99999999129075e-08,6.999999996315509e-08,6.931521545627817e-08,6.762439497265404e-08,6.860241907880038e-08,6.429765231352746e-08,1.0000000000287557e-07
1e-30,5.900000001335393e-07,5.90000000022517e-07,6.499999999909356e-07,6.764601221398436e-07,6.844839276487491e-07,6.747444586396867e-07,6.779169545723107e-07,7.399999999990747e-07,4.1434122510786153e-07
1e-30,1.1102230246251565e-16,1e-30,6.695746179730122e-10,2.5654913748951458e-09,1.815533168247896e-09,3.628377709397057e-09,4.2000000000097515e-07,3.405539179546224e-07,3.348182494589125e-07
1e-30,1e-30,6.847844513657719e-10,1.4836702311171734e-08,3.486118749229661e-08,3.991729224939178e-08,3.800000000220294e-07,4.084120759362264e-07,4.4315775782344247e-07,1.2200000000239797e-06
1e-30,6.847844513657719e-10,1.7136178631638188e-07,3.6459254149079356e-07,3.663513327145651e-07,1.0400000000077014e-06,1.4010097920680309e-06,1.7895758013253271e-06,1.9399999999780704e-06,1.9199999999885975e-06
1.0000683936528532e-07,9.708720138945637e-08,2.2200719651532808e-07,2.2519184117442137e-07,8.200000000124774e-07,1.049256025398293e-06,1.3060758699001696e-06,1.5500000000168157e-06,1.5500000000168157e-06,1.8600000000201788e-06
1.1968959268138235e-08,1.2554639883255447e-08,3.590393049535123e-08,3.530643943872036e-08,6.738527036365127e-08,9.980849169366479e-08,1.0000000000287557e-07,1.5000000008758008e-07,1.900000000110147e-07,8.899999999756325e-07
9.164214942458671e-10,4.49745940489521e-09,4.100000000062387e-07,4.017291832525416e-07,3.9814005825533627e-07,5.399999999933236e-07,1.2699999999976619e-06,1.2799999999923983e-06,1.5500000000168157e-06,1.5500000000168157e-06
2.006322464831456e-07,3.5999999997704535e-07,6.909862638737607e-07,6.819854156958627e-07,1.1699999999947863e-06,1.1899999999842592e-06,1.489999999992886e-06,1.680000000114923e-06,1.6800000000039006e-06,1.6600000000144277e-06
4.4049505154575286e-09,2.7317174078334006e-09,1.6046143302972382e-09,1.0756731061434266e-09,1e-30,2.883637661987848e-09,4.320524493728328e-09,4.099568573501244e-09,2.322321002168337e-09,2.138188404110508e-09
6.32121355259585e-10,2.261910991840921e-09,2.8640423366255163e-12,4.54346449352272e-10,1.63093227811828e-09,2.927801001639807e-09,4.329173131090158e-09,4.050663915400321e-09,2.2599759841313016e-09,2.1447288389708774e-09
1.4834863337753745e-09,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1.6653345369377348e-16,7.599999998220142e-07,7.899999998062235e-07,8.200000000124774e-07,8.10000000017741e-07,8.699999999861596e-07,9.300000000100894e-07,9.899999998674858e-07,1.8600000000201788e-06,1.9900000000072637e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,2.220446049250313e-16,1e-30,1e-30
1e-30,1e-30,9.99999993922529e-09,9.999999994736442e-09,2.0000000100495186e-08,2.0000000100495186e-08,1.9999999989472883e-08,3.000000020625393e-08,3.9999999978945766e-08,3.9999999978945766e-08
1e-30,1.6000000002680537e-07,1.900000000110147e-07,4.2000000000097515e-07,6.399999996631323e-07,1.0799999999866472e-06,1.6199999999799708e-06,2.129999999989085e-06,2.9699999999910354e-06,2.959999999996299e-06
1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,8.59999999935912e-07,1.7099999999325988e-06,1.7199999999273352e-06,1.7099821785215852e-06
1e-30,1e-30,1e-30,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.0808365424885835e-08,1.67841389675516e-08,1.8630441633860073e-08,1.9999999989472883e-08
1e-30,8.000000001340268e-08,3.499999999823089e-07,3.5999999997704535e-07,4.0000000001150227e-07,1.2814637940783413e-06,1.2611677067120297e-06,1.247170173468426e-06,1.2337543342511026e-06,1.2300000000187161e-06
1e-30,1.9999999989472883e-08,2.9000000012491256e-07,4.2000000044506436e-07,4.599999999799209e-07,5.577814590207453e-07,5.575779037370054e-07,5.462579875104012e-07,5.387786166100028e-07,5.399999999933236e-07
5.551115123125783e-17,1e-30,9.100000000206165e-07,1.6199999999799708e-06,1.6299999999747072e-06,1.7037376915940428e-06,1.683782637984521e-06,1.6681280204933202e-06,1.6497559101047443e-06,1.6400000000249548e-06
5.551115123125783e-17,6.00000000239298e-08,7.000000001866624e-08,7.000000001866624e-08,7.001716817445214e-08,6.812699226976804e-08,9.720101192822739e-07,9.637991877919916e-07,9.605028453707476e-07,9.499999999995623e-07
1e-30,1.900000000110147e-07,2.0000000000575113e-07,3.0781841353633155e-07,3.7159127908026335e-07,4.2875133265951604e-07,4.280044220150714e-07,4.1736602707231896e-07,4.154945502099494e-07,4.0999999983970525e-07
1e-30,1e-30,1.7821522035887938e-11,6.19056694795006e-10,1.6900337007630384e-07,1.676247848303447e-07,1.6499018617999184e-07,1.5724246760218108e-07,1.587304379047083e-07,1.6000000002680537e-07
5.551115123125783e-17,1.7821299991283013e-11,6.190568058173085e-10,6.515289419084525e-10,4.710710488353698e-09,2.7333852670174963e-07,2.645073247098395e-07,2.6312264667094354e-07,2.620482858484152e-07,2.599999999741698e-07
1.546185401934963e-11,6.213927150611198e-10,6.49957532239398e-10,1.0541522099671852e-09,2.1182163800759213e-09,1.866362620006612e-10,5.075625364447944e-09,1.1182650361263313e-09,4.34885683020525e-10,1e-30
7.686924430316822e-10,5.041307371556059e-10,1.3747507576766793e-09,4.4692394229883803e-10,1.017486983556637e-09,8.083621232390925e-07,7.952353681117685e-07,7.838552110728259e-07,7.83947195603929e-07,7.699999999832841e-07
6.522697937327848e-10,1.073110045268777e-09,2.6512569917258588e-11,2.6087517701611773e-09,8.891896867702087e-07,8.768870467523726e-07,8.650903732254633e-07,8.649700060647803e-07,8.561125821593407e-07,8.400000001129726e-07
1.0441063569288644e-09,2.7124423818136734e-09,8.414582142179938e-09,1.1275153366518964e-08,5.962460081221366e-09,1.0686723506125873e-08,6.3103930969532485e-09,1.3139565435693612e-08,1.8053645245430516e-09,9.999999994736442e-09
8.816924967902651e-11,2.5109786472299334e-09,1.9398777029167036e-09,1.6346448639126265e-09,5.719402578208133e-07,1.2750264135608091e-06,1.268068425486213e-06,1.249236285194577e-06,1.2397348294612698e-06,1.2300000000187161e-06
2.5109786472299334e-09,2.1307585251761907e-08,4.2317638504485444e-08,6.236774707790715e-08,9.388537214327641e-08,4.0914026255833846e-07,4.0319740379768376e-07,4.0473728346590576e-07,3.9357229253411674e-07,3.900000000167658e-07
4.924374796821951e-09,1.1182652581709362e-09,4.3488579404282746e-10,1e-30,1.9999999711917127e-08,1.672050886636356e-08,3.6811692694094234e-08,3.899495326642466e-08,3.56851274085912e-08,9.725709892993706e-08
1.1643419561835344e-09,4.805017495002062e-10,4.5159820327711486e-11,1e-30,5.6464041997550396e-08,1.2302681062781318e-07,1.9427208475253366e-07,2.6805599251389367e-07,3.565584979492442e-07,7.300000000043383e-07
4.805015274556013e-10,1.024402784821632e-12,1.0141887329950805e-12,1.4476738474655804e-08,3.353009470075108e-08,5.210584186343681e-08,6.751657510850606e-08,9.311422055624519e-08,1.0000000000287557e-07,2.1999999999522402e-07
1e-30,5.551115123125783e-17,2.5951917392852408e-08,5.8147990089629786e-08,9.105970777412153e-08,1.2234396606913833e-07,1.6503599431505478e-07,1.8000000001627825e-07,1.8000000012730055e-07,4.3999999999044803e-07
1.1102230246251565e-16,3.6130587410809767e-10,3.440996154679965e-09,4.490675831192448e-09,1.6308365768935573e-10,8.613747557451035e-07,8.899999999756325e-07,1.0399999996191234e-06,1.1999999999789956e-06,1.1899999999842592e-06
1.2865116749694039e-09,4.3569499119655575e-09,5.130890934346155e-09,7.968967707938646e-10,5.105898148727306e-09,5.699999999775329e-07,1.1200000000211041e-06,1.3300000000215917e-06,2.109999999999612e-06,2.940000000006826e-06
3.4415401639620313e-09,4.225248040334861e-09,9.968981196095683e-11,4.218277505074752e-09,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999999761201e-07,1.0999999994210086e-07,1.0999999999761201e-07,1.0000000000287557e-07
9.179818449833732e-08,1.8451735506186395e-07,2.9349061336780835e-07,2.9000000001389026e-07,2.800000000191538e-07,2.800000000191538e-07,2.800000000191538e-07,2.800000000191538e-07,2.700000000244174e-07,2.700000000244174e-07
1.4412544491193557e-09,1.890128498160948e-09,1e-30,1.1102230246251565e-16,3.3306690738754696e-16,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30
1.3986767299911662e-10,9.179267346226538e-10,6.139635466695381e-10,4.291512700760336e-10,1.5828939270434716e-09,2.8868087920130847e-09,4.316723867248129e-09,4.089292904296826e-09,2.3285645633919216e-09,2.1393070648301205e-09
3.6983317519556635e-09,1.602103227860141e-09,6.663234408676999e-10,3.6656788715561106e-10,1.5316659052189152e-09,2.811368360333688e-09,4.237481365798601e-09,4.195110259175294e-09,2.4170303536408255e-09,2.1271987504789536e-09
4.8385538908846115e-09,1.595102938622972e-09,6.61929289158536e-10,3.8620540099287837e-10,1.53798251911752e-09,2.822603373253685e-09,4.235187089918213e-09,4.174424361735873e-09,2.383382824433511e-09,2.128486387142914e-09
1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1.8000000001627825e-07,1.8000000001627825e-07,5.200000000038507e-07,5.100000000091143e-07,8.599999999914232e-07,1.0813964331779502e-06,1.3551805365663583e-06,1.3443527198120364e-06,1.330000000132614e-06
1e-30,1e-30,5.800000003053363e-07,5.699999999775329e-07,7.500000001048335e-07,9.300000000100894e-07,1.6880410197428475e-06,2.0017751660716954e-06,1.9796482216838385e-06,1.9600000000230544e-06
1e-30,1e-30,1.1102230246251565e-16,1.6653345369377348e-16,1e-30,1e-30,1e-30,1.284144901525508e-09,4.630582806086636e-09,1e-30
1e-30,4.19999999945464e-07,5.299999999985872e-07,6.433070846023625e-07,6.399999998851769e-07,6.59999999985672e-07,6.612841448871976e-07,6.541590137354447e-07,9.400000000048259e-07,9.400000000048259e-07
1e-30,7.799999999780205e-07,1.5200000000881175e-06,1.5099999999823588e-06,2.3800000000240296e-06,2.361284144880571e-06,2.33461721155237e-06,2.3100000001163856e-06,2.899999999972369e-06,2.9300000000120896e-06
1e-30,1e-30,5.200000000038507e-07,6.300000000014627e-07,6.212841452413187e-07,6.185069825193068e-07,6.143425340665587e-07,6.014668620935026e-07,6.000000000172534e-07,6.300000000014627e-07
1e-30,2.700000000244174e-07,3.199999999980996e-07,3.133520480869123e-07,3.1724212545825026e-07,3.499999999823089e-07,6.100000000119898e-07,8.499999999966867e-07,8.599999999914232e-07,8.699999999861596e-07
3.342134902162286e-09,1e-30,1.2841450125478104e-09,1.046383757419278e-08,2.9999999984209325e-08,2.9999999984209325e-08,1.0999999999761201e-07,1.1000000021965661e-07,1.0999999999761201e-07,2.0000000000575113e-07
1.1102230246251565e-16,1.2841452345924154e-09,2.9672115875456484e-09,1e-30,3.3306690738754696e-16,1e-30,1e-30,2.220446049250313e-16,1e-30,1e-30
6.314125888806643e-10,4.970809541759991e-09,1e-30,1.1102230246251565e-16,1e-30,1e-30,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30
4.995503122273703e-09,9.999999994736442e-09,1.9999999600894824e-08,2.9999999984209325e-08,3.9999999978945766e-08,6.00000000239298e-08,7.599999999885476e-07,7.799999999780205e-07,8.10000000017741e-07,8.000000000230045e-07
5.551115123125783e-17,1.8000000001627825e-07,8.000000001340268e-07,8.699999999861596e-07,1.1100000000263677e-06,1.3700000000005375e-06,1.7400000000833415e-06,1.7199999999828464e-06,2.280000000021154e-06,2.2700000000264176e-06
1.1102230246251565e-16,1.5435429601140527e-09,5.963946003717524e-10,4.351599081076074e-10,1.7097711024760542e-09,2.819577904489279e-09,4.217968752051604e-09,4.0917398358431e-09,2.29075447499838e-09,2.14407702703312e-09
1e-30,1e-30,5.551115123125783e-17,9.999999994736442e-09,1.0000000105758744e-08,1.1999999999234845e-07,1.299999999870849e-07,1.299999999870849e-07,1.299999999870849e-07,1.299999999870849e-07
1e-30,6.00000000239298e-08,1.299999999870849e-07,2.1000000000048757e-07,3.199999999980996e-07,4.4999999998518447e-07,6.10000000456079e-07,8.400000000019503e-07,1.0699999999919108e-06,1.0699999999919108e-06
4.786413931867628e-09,1.510302771734473e-09,6.621541093210226e-10,3.6468328357130986e-10,1.56968171793892e-09,2.8671791607592922e-09,4.276827003657502e-09,4.130102482235998e-09,2.3295436690773386e-09,2.135047694196146e-09
1.1102230246251565e-16,7.000000001866624e-08,1.4999999997655777e-07,2.700000000244174e-07,3.800000000220294e-07,5.599999999827965e-07,7.300000000043383e-07,9.799999999837716e-07,1.2600000001139477e-06,1.2600000000029254e-06
1e-30,9.000000011916143e-08,8.699999999861596e-07,8.799999999808961e-07,8.899999999756325e-07,1.0400000000077014e-06,1.030000000012965e-06,1.0200000000182285e-06,1.1100000000263677e-06,1.2799999999923983e-06
1e-30,1e-30,1e-30,1e-30,1e-30,2.220446049250313e-16,1e-30,3.3306690738754696e-16,1e-30,1e-30
1e-30,9.999999994736442e-09,2.399999999846969e-07,4.6999999997465736e-07,6.000000000172534e-07,5.90000000022517e-07,1.390280672586286e-06,1.3830399917535985e-06,1.3647561771801264e-06,1.3500000000110646e-06
1e-30,1e-30,9.599999999942987e-07,9.499999999995623e-07,9.400000000048259e-07,9.300000000100894e-07,9.20000000015353e-07,1.4325724395636286e-06,1.4178380995932827e-06,1.3999999999847468e-06
1e-30,9.999999994736442e-09,1.0999999994210086e-07,1.09999999997612e-06,1.1200000000211041e-06,1.1108497418588215e-06,1.942167120239091e-06,1.929336833517148e-06,1.9063837465305156e-06,1.8900000000043882e-06
1e-30,1e-30,1.1102230246251565e-16,1e-30,4.78057238240126e-09,3.2546944028766234e-09,1.2307630470331787e-09,2.021825817877243e-09,3.4183021968559046e-09,1e-30
1e-30,1.1999999999234845e-07,1.700000000215418e-07,2.852194279645559e-07,2.8674530572203594e-07,2.787692368055872e-07,2.820218257815199e-07,2.7658169787780906e-07,2.800000000191538e-07,2.7663957768986336e-07
1e-30,1e-30,4.78057238240126e-09,3.2546944028766234e-09,1.2307630470331787e-09,2.021825817877243e-09,3.4183021968559046e-09,1e-30,3.3604222737793066e-09,1.2844727503846798e-09
1e-30,2.3438462282143746e-09,1.5766432603925296e-10,1.047472109050318e-09,3.4772785761916225e-09,9.225962216419248e-10,4.7025109362053286e-09,3.7159082477700167e-09,4.9325418194356985e-09,1.1102230246251565e-16
1e-30,1e-30,2.2367984131577145e-09,2.6767723371179386e-08,2.0080136775568747e-08,2.70634540333603e-08,2.723239700408442e-08,2.2371363983531012e-08,2.2864434012781487e-08,1.9999999989472883e-08
1e-30,1.1178569958580908e-08,7.892176900892167e-08,8.461264178194483e-08,8.535063433789958e-08,7.783670552541366e-08,8.156962916228139e-08,7.517071631824024e-08,7.868321971749026e-08,8.000000001340268e-08
9.534852019044138e-09,4.59340099290273e-09,9.127557376586992e-09,2.6204007852470568e-09,7.733774509688374e-09,1.096772772601895e-08,8.974833765051926e-09,1.0849296017134691e-08,4.544415621587916e-09,9.999999994736442e-09
3.4772783541470176e-09,1.092259593882261e-08,5.297489003019962e-09,6.284092024522181e-09,4.9325418194356985e-09,9.99999993922529e-09,9.612567741790201e-09,3.0200547618264295e-09,3.890882727120015e-09,9.999999994736442e-09
3.0266809059043e-09,2.5194669683870075e-09,1.454694364966258e-09,2.7288565851435465e-09,9.999999883714139e-09,3.894252253999753e-09,2.4589223990290066e-09,1.2035361818263368e-08,8.163034026509308e-09,9.999999994736442e-09
5.2974882258638445e-09,6.2840919134998785e-09,4.9325418194356985e-09,9.999999994736442e-09,8.512293729889819e-07,8.388350600796457e-07,8.285477379743611e-07,8.195102866315196e-07,8.170337806312489e-07,8.100000001287633e-07
1.454694587010863e-09,2.728856918210454e-09,1.5696910438123268e-10,4.690341448565505e-09,6.122161100297063e-08,6.271042340966204e-08,6.41313449012415e-08,6.890862858099922e-08,6.495609938816926e-08,6.00000002459744e-08
2.728856918210454e-09,2.4152151389955634e-09,6.986208134218685e-07,1.606598532877257e-06,1.585933576242482e-06,1.5706222662448255e-06,1.554734640585309e-06,1.5370238514167411e-06,1.5262470750565527e-06,1.5099999999823588e-06
1e-30,8.854238198185982e-08,8.659853234505022e-08,8.593357581077044e-08,9.062226591360911e-08,8.47346404153626e-08,8.702385112524524e-08,8.624707459325975e-08,8.000000001340268e-08,8.077231039571586e-08
9.962569402777177e-08,2.0547864276743155e-07,2.1474711686675363e-07,2.1634767155553902e-07,2.161027916613989e-07,3.500260545852285e-07,3.4491925615665053e-07,3.375854591425309e-07,3.3258191500795675e-07,3.29999999992836e-07
8.904283643751398e-09,3.605561849084893e-09,1.0917531767518085e-08,7.226953369077194e-09,1.1791240872582875e-08,5.266790337188354e-09,8.52951809182656e-09,8.716533050900921e-09,9.573272063967408e-09,1.0000000216781046e-08
4.569771339113515e-09,6.151934939246928e-08,5.67227528280867e-08,5.899208266324507e-08,5.549562376305772e-08,5.435606320602915e-08,6.068481273047155e-08,5.6921868885062565e-08,5.1375110832196924e-08,6.00000000239298e-08
4.842274470284735e-09,3.524744940364144e-09,2.605460291960071e-11,4.919256002544614e-09,2.4145409005527085e-09,2.5819147930761233e-09,1e-30,4.961699939798336e-10,6.247431461048336e-09,1e-30
3.5151492827623088e-09,1.655497960939556e-11,4.909851414325317e-09,2.4238513418595176e-09,2.5726974994810803e-09,9.125145083999087e-12,1.0570324182612723e-07,4.942171690780484e-07,4.8649004058543e-07,4.80000000024905e-07
1.655497960939556e-11,4.9098513033030144e-09,2.4238513418595176e-09,2.5726976105033827e-09,9.125034061696624e-12,6.723021749310831e-07,1.0771027466605076e-06,1.0717467625598331e-06,1.0599041543324361e-06,1.0500000000024379e-06
4.910307604966135e-09,2.4229278583476344e-09,2.573611768141859e-09,8.220035763173428e-12,7.870772692486483e-07,1.003825928824753e-06,1.2189243240312564e-06,1.8830650388990122e-06,1.8596292752359744e-06,1.8399999999751948e-06
2.42385145288182e-09,2.5726972774364754e-09,1e-30,2.0096464492525e-09,2.9733321360581044e-09,8.426636055602899e-10,1.1965477497710708e-09,2.0319268489998876e-09,3.5975891155004547e-09,4.800486452793962e-09
2.5726977215256852e-09,9.12486752824293e-12,2.0006128975680326e-09,3.1988001136795674e-10,4.7130030433883974e-08,8.834359077614096e-08,1.215676199706195e-07,1.5659984398119775e-07,1.7077216096783587e-07,3.7000000002729294e-07
1.1102230246251565e-16,2.0096465602748026e-09,4.708854417501129e-10,6.135287056174832e-09,7.185974704171372e-09,9.80911307735255e-09,1.2030659801709476e-08,1.498470914018668e-08,3.9999999978945766e-08,6.00000000239298e-08
1.9344592128156535e-07,4.0888459429400115e-07,6.581338684030769e-07,6.495217449442592e-07,6.421791829414047e-07,9.807839942421737e-07,1.352644254382085e-06,1.3999999999847468e-06,1.489999999992886e-06,1.6700000000091642e-06
2.973331802991197e-09,7.364604309723077e-07,7.270947013360285e-07,7.190098411102852e-07,7.102706228723221e-07,7.019698223809101e-07,7.300000000043383e-07,7.399999999990747e-07,1.1599999999445387e-06,1.7399999999723192e-06
1.1801614130391158e-09,8.624247982425004e-10,1.2764718171354161e-09,2.381463026779329e-09,3.0794253813581918e-09,4.0999999961766065e-07,6.399999999961992e-07,8.599999999914232e-07,1.2700000001086842e-06,1.2600000000029254e-06
1.196547305681861e-09,2.031926737977585e-09,3.5975893375450596e-09,4.8004871189277765e-09,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
2.0319265159329802e-09,3.5975888934558498e-09,4.787659602101257e-09,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30
3.5975887824335473e-09,4.800486341771659e-09,1e-30,1e-30,5.551115123125783e-17,2.220446049250313e-16,3.3306690738754696e-16,1.1102230246251565e-16,1e-30,1e-30
4.0319483307627024e-09,1e-30,2.220446049250313e-16,1e-30,1e-30,2.220446049250313e-16,1e-30,2.220446049250313e-16,1e-30,1e-30
5.551115123125783e-17,1e-30,1e-30,1e-30,1.6653345369377348e-16,1e-30,5.551115123125783e-17,1.1102230246251565e-16,1e-30,1e-30
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,2.220446049250313e-16,2.220446049250313e-16,3.3306690738754696e-16,1e-30,1e-30
1e-30,1e-30,2.220446049250313e-16,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,2.0000000100495186e-08,2.0000000100495186e-08,4.000000008996807e-08,3.9999999978945766e-08
1e-30,1e-30,9.999999661669534e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08,2.999999987318702e-08,2.9999999984209325e-08,2.9999999984209325e-08
1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1.6000000002680537e-07,1.4999999997655777e-07,1.4999999997655777e-07,1.6000000058191688e-07,1.6000000013782767e-07,1.6000000002680537e-07,1.6000000002680537e-07
1e-30,2.220446049250313e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,3.3306690738754696e-16,1e-30,3.200000001091219e-07,3.1000000000336314e-07
1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,3.3306690738754696e-16,1e-30,5.551115123125783e-17,5.551115123125783e-17,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
4.837590550366144e-09,1.5986385548671933e-09,6.634610638656113e-10,3.7374647821053486e-10,1.529248172538189e-09,2.812067356749992e-09,4.2383698772852085e-09,4.1799373962092545e-09,2.4094087835990763e-09,2.127611531399509e-09
4.838010325691755e-09,1.598083998466393e-09,6.624022441670263e-10,3.7732827973258054e-10,1.5314571832902857e-09,2.814370070325367e-09,4.238395967526287e-09,4.177317713960349e-09,2.4091718620056213e-09,2.1277277717501875e-09
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1e-30
1.1102230246251565e-16,1e-30,9.999999994736442e-09,1.9999999989472883e-08,2.9999999984209325e-08,3.9999999978945766e-08,7.000000012968854e-08,7.000000001866624e-08,9.000000000813912e-08,9.000000000813912e-08
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,1e-30
1.1102230246251565e-16,1e-30,1e-30,1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30
1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,1e-30,2.220446049250313e-16,1.0000000105758744e-08,7.300000001153606e-07,1.0100000001345144e-06,9.999999999732445e-07
1.1102230246251565e-16,9.99999993922529e-09,2.0000000022779574e-07,2.1000000000048757e-07,4.900000004637306e-07,8.999999999703689e-07,1.7199999996497795e-06,1.7299999999775828e-06,1.7500000000225668e-06,1.7299999999775828e-06
4.79216955007189e-09,1.5698901068006421e-09,6.403292340806388e-10,4.117661767111258e-10,1.5946828302304539e-09,2.8592480605382775e-09,4.3073038469287894e-09,4.202520442753155e-09,2.2717917547154798e-09,2.132830911882877e-09
1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30,1e-30,2.399999999846969e-07,2.699999998578839e-07,2.7999999996364267e-07,2.800000000191538e-07
5.551115123125783e-17,9.599999999942987e-07,1.0300000001239873e-06,1.0200000000182285e-06,1.0100000002455367e-06,9.999999999732445e-07,9.899999998674858e-07,9.900000002005527e-07,9.89999999922997e-07,9.799999999837716e-07
1e-30,1e-30,1e-30,1.1102230246251565e-16,4.000000008996807e-08,7.000000001866624e-08,7.000000012968854e-08,2.999999996755598e-07,3.09999999947852e-07,3.1000000000336314e-07
1e-30,1e-30,8.699999998751373e-07,8.699999999861596e-07,8.700000000971819e-07,8.599999999914232e-07,8.49999999719131e-07,1.2700000001086842e-06,1.2800000001034206e-06,1.2600000000029254e-06
1e-30,1e-30,1.9999999989472883e-08,6.699999999804085e-07,7.100000000148654e-07,7.499999997162554e-07,7.500000002158558e-07,9.999999998622222e-07,9.999999999732445e-07,9.999999999732445e-07
1.1102230246251565e-16,1e-30,1e-30,1e-30,1.6653345369377348e-16,1e-30,1e-30,2.220446049250313e-16,1.1102230246251565e-16,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,5.551115123125783e-17,1e-30,1e-30
3.2424075646630968e-09,1e-30,1.6653345369377348e-16,1.0879055434287466e-09,2.389718423145837e-09,3.772349432829003e-09,1.1102230246251565e-16,1.1102230246251565e-16,1.1102230246251565e-16,1e-30
1.1102230246251565e-16,1.6653345369377348e-16,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,1.6653345369377348e-16,2.220446049250313e-16,1e-30,1e-30
1.6653345369377348e-16,3.9999999978945766e-08,6.00000000239298e-08,6.00000000239298e-08,1.0000000000287557e-07,1.4999999958797972e-07,2.0000000022779574e-07,2.0000000022779574e-07,2.2999999998996046e-07,2.2692806922464115e-07
5.551115123125783e-17,9.999999883714139e-09,6.59999999985672e-07,1.2999999999818712e-06,1.449999999625362e-06,1.6900000004427262e-06,1.666789010701386e-06,1.651485478149084e-06,1.6376273611617975e-06,1.6199999999799708e-06
1e-30,1e-30,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,5.608489228592362e-10,1.9083212787762704e-09,3.5459761793532607e-09,3.5594289737872487e-09,1e-30
1e-30,1.893577405986946e-09,2.399317189372141e-09,2.220446049250313e-16,3.0456817068369446e-09,1e-30,3.0719308208304597e-09,2.5838794437405e-09,1.0371696834710065e-09,1.4833223538346374e-10
1e-30,9.999999828202988e-09,5.999999985739635e-08,1.6999999985500835e-07,3.800000000220294e-07,1.1878108706619983e-06,1.1862178637134235e-06,1.2445329908850056e-06,1.6017069637275227e-06,1.6299999999747072e-06
1e-30,1.0000000105758744e-08,1.1000000010863431e-07,2.5999999991865863e-07,1.067810870725161e-06,1.1310295036093265e-06,1.188696514331511e-06,1.5452288520956259e-06,1.5600000001225744e-06,1.6199999999799708e-06
1e-30,8.999999995262797e-08,1.1000000010863431e-07,4.4721649028467425e-07,8.281738412829753e-07,1.2415647338004376e-06,1.6983746494725338e-06,1.6899999999431259e-06,1.7100000000991322e-06,1.819999999985722e-06
1e-30,2.1999999999522402e-07,2.1692806895234895e-07,2.0741612016816902e-07,2.1103716918435822e-07,2.1014833151422607e-07,2.1000000000048757e-07,2.0000000000575113e-07,2.0000000000575113e-07,2.0000000000575113e-07
2.220446049250313e-16,3.0719305987858547e-09,2.5756180521696592e-09,1.0545400108696867e-09,1.756303991129471e-10,2.9999999984209325e-08,4.000000008996807e-08,8.699999999861596e-07,8.699999999861596e-07,8.599999999914232e-07
3.421338323761347e-09,2.6555430077124242e-09,3.377742530119576e-11,3.5880944881938603e-09,2.399999999846969e-07,2.399999999846969e-07,2.399999999846969e-07,2.2999999998996046e-07,2.2999999998996046e-07,2.2999999998996046e-07
2.496314168709546e-07,2.4973031287345293e-07,5.701103374944338e-07,5.799999999722694e-07,5.90000000022517e-07,5.799999998057359e-07,6.400000002182438e-07,6.600000000966944e-07,6.500000001019579e-07,6.499999999909356e-07
6.5738714472018955e-09,1.0129666994096453e-08,3.00000000119649e-07,3.000000000086267e-07,3.000000000086267e-07,3.00000000119649e-07,3.1999999994258843e-07,3.7000000024933755e-07,3.7000000002729294e-07,5.000000000143778e-07
4.173214995795149e-09,2.220446049250313e-16,1e-30,5.551115123125783e-17,9.999999994736442e-09,3.9999999978945766e-08,9.000000011916143e-08,9.000000023018373e-08,1.3999999998182133e-07,1.3943409149508312e-07
1e-30,3.9999999978945766e-08,8.000000001340268e-08,8.000000001340268e-08,1.4000000009284364e-07,1.3999999998182133e-07,2.0000000000575113e-07,4.0999999950663835e-07,4.095157302153041e-07,4.0000000001150227e-07
1e-30,1.9999999989472883e-08,2.9999999984209325e-08,3.9999999978945766e-08,1.1999999999234845e-07,2.1000000000048757e-07,3.899999999057435e-07,3.936692539729947e-07,4.3999999999044803e-07,4.3555610662604494e-07
1e-30,1.9999999989472883e-08,2.999999976216472e-08,2.999999987318702e-08,2.9999999984209325e-08,2.9999999984209325e-08,2.9515730859408507e-08,3.4000000009859477e-07,9.556045004188718e-07,9.699999999890352e-07
1e-30,1.700000000215418e-07,4.2000000000097515e-07,6.600000000966944e-07,6.599999997081163e-07,6.494340912821528e-07,6.499999999909356e-07,6.484129499995106e-07,6.365131942631663e-07,1.1699999999947863e-06
1e-30,6.100000002340344e-07,6.099999998454564e-07,9.300000000100894e-07,9.244578746958609e-07,1.7199999999828464e-06,1.7132046131740353e-06,2.2900000001269127e-06,2.25999999997617e-06,2.2900000000158904e-06
1e-30,1.8999999995550354e-07,2.8999999990286796e-07,3.0328451772199116e-07,5.4999999998806e-07,5.46156184055846e-07,5.800000000832917e-07,5.900000001335393e-07,9.000000001369024e-07,8.991309571326767e-07
1e-30,2.599999999741698e-07,2.594340915429427e-07,4.299999999957116e-07,4.5939593562582814e-07,4.5896322486971286e-07,4.5729409925421294e-07,4.475057034936114e-07,4.4764126294616347e-07,4.399999999349369e-07
1e-30,5.659086532716628e-10,5.551115123125783e-17,4.4438935864477e-09,4.6294090783050024e-10,3.2621951806532934e-09,2.314118563440104e-09,1.4984060658917997e-09,1.648272518472993e-09,1e-30
5.519436019341128e-10,9.999999994736442e-09,1.5556106514047485e-08,3.199999999980996e-07,3.29999999992836e-07,9.215196762335509e-07,9.050150960865366e-07,9.04900094411687e-07,8.922828834689867e-07,8.799999999808961e-07
1.6653345369377348e-16,4.443893697470003e-09,5.799999999722694e-07,5.746365293601841e-07,1.1487446078817243e-06,1.1377677784363271e-06,1.1225252503077598e-06,1.1102317878375345e-06,1.100769415285363e-06,1.090000000092406e-06
4.440703582631045e-09,1e-30,1e-30,5.952456150204455e-08,5.415563431032666e-08,4.9849227412579467e-08,4.9282525282912104e-08,5.682964532294221e-08,5.389962765001144e-08,4.9999999807148754e-08
1.1102230246251565e-16,1.700000000215418e-07,2.3697944717682162e-07,2.3462140452679137e-07,2.358103399213718e-07,2.277840266406983e-07,2.278461316285174e-07,2.3220594946860018e-07,2.2702325852552718e-07,2.1999999999522402e-07
5.918824563799774e-07,1.1287446083363406e-06,1.1177677786688989e-06,1.1025252504293093e-06,1.0902317870709055e-06,1.0807694147407787e-06,1.0699999994923104e-06,1.0605311069333823e-06,1.0457727699364483e-06,1.0400000000077014e-06
1.2553925676783706e-09,2.2322220738502097e-09,2.52524967603307e-09,2.3178714503302444e-10,7.694145320868984e-10,1e-30,5.629245958260753e-10,4.843824111810946e-07,4.785235447890557e-07,4.6999999997465736e-07
2.2322217407833023e-09,2.525249898077675e-09,2.3178736707762937e-10,7.694147541315033e-10,4.440892098500626e-16,4.289877342245063e-10,3.422147454301694e-09,1.139522920468039e-10,5.38694866492051e-10,1.8457012584960353e-09
2.525249898077675e-09,2.3178747809993183e-10,7.694149761761082e-10,1.6653345369377348e-16,4.324527269616851e-08,8.648971994151822e-08,1.435650770487129e-07,2.01958423540205e-07,2.684247754070057e-07,4.0000000001150227e-07
2.3178747809993183e-10,7.694149761761082e-10,1e-30,4.28987179112994e-10,3.422148231457811e-09,1.139514038683842e-10,5.386959767150756e-10,1.8456999262284057e-09,1e-30,1e-30
7.694147541315033e-10,1e-30,2.2797245757821827e-08,1.8722427941320063e-08,2.2037081937043013e-08,2.1165203367701224e-08,5.808150083108643e-08,6.000000046801901e-08,6.00000001349521e-08,5.100000000091143e-07
1e-30,4.28987179112994e-10,3.422148231457811e-09,1.139514038683842e-10,5.38696309781983e-10,1.8456995931614983e-09,1e-30,1e-30,1e-30,1e-30
4.289874011575989e-10,3.422148009413206e-09,1.139514038683842e-10,5.386968648934953e-10,1.8456988160053811e-09,1e-30,1e-30,1e-30,1e-30,1e-30
2.085829398090766e-09,5.566849425875375e-09,4.8596731083705436e-09,1.485260447964265e-08,4.299999999957116e-07,4.19999999945464e-07,4.2000000000097515e-07,4.699999998081239e-07,9.499999999995623e-07,6.61759576137122e-07
1.1395195897989652e-10,5.386953105812609e-10,1.8457008144068254e-09,2.2999999998996046e-07,8.39999999890928e-07,9.300000000100894e-07,9.300000000100894e-07,9.200000001263753e-07,1.0698176607926158e-06,1.0699999999919108e-06
5.386950885366559e-10,1.8457009254291279e-09,1.9999999989472883e-08,2.9999999984209325e-08,5.599999999827965e-07,5.90000000022517e-07,6.200000001177486e-07,6.12123494447836e-07,8.599999999914232e-07,8.53413235413214e-07
3.2579718145520076e-08,1.0000000011389787e-07,1.3999999987079903e-07,4.2000000011199745e-07,1.0100000000234921e-06,1.5600000000115521e-06,1.6510434067695812e-06,1.6399999999139325e-06,1.6234132352854758e-06,1.6041168651170779e-06
1.6653345369377348e-16,1.6653345369377348e-16,1e-30,1e-30,5.500000000990823e-07,5.421306186192965e-07,5.399999999933236e-07,4.865970902878658e-07,4.236423616355012e-07,3.62161046818521e-07
1e-30,4.999999997368221e-08,3.900000000167658e-07,1.2899999998761125e-06,1.2821234941506887e-06,2.1205035102278558e-06,2.09967166442393e-06,2.0827916678012315e-06,2.0620642622315444e-06,2.039999999980946e-06
1e-30,2.81145184910514e-09,2.0000000000575113e-07,2.0520212429264717e-07,2.29999999823427e-07,2.208784289914334e-07,2.464986572636718e-07,2.43434181701474e-07,2.4910108686881927e-07,2.399999999846969e-07
1e-30,1.2000000010337075e-07,1.1212534600790747e-07,1.0999999999761201e-07,1.134160021454278e-07,5.130378679663039e-07,1.0363625014830902e-06,1.02715525684971e-06,1.0165736278322512e-06,1.0100000000234921e-06
1e-30,2.123494269312687e-09,5.551115123125783e-17,6.927803664069643e-09,1.14769865833253e-08,9.551701581900218e-07,1.3489350735307326e-06,1.3393356466107065e-06,1.3212343983326491e-06,1.3200000000268552e-06
2.1235448954826097e-09,2.220446049250313e-16,3.413327731571769e-09,4.1170591380534916e-09,1.2990838405002592e-09,9.342695569403148e-07,9.266033779153915e-07,9.1772945243207e-07,9.140729969603356e-07,9.000000000258801e-07
5.551115123125783e-17,3.4132355830607253e-09,4.1234864411876515e-09,1.305332508749757e-09,3.3685121358928427e-09,2.620030837841014e-07,6.10948081014584e-07,6.066592906917023e-07,5.992604308335814e-07,6.000000000172534e-07
1.668002892474263e-07,1.6587004880719292e-07,3.6675793224638653e-07,5.862568190906359e-07,5.823800204307616e-07,5.771977972246489e-07,5.76346509628678e-07,8.946048929425743e-07,8.810910171463959e-07,8.799999999808961e-07
4.127496899819505e-09,1.3093029993527239e-09,3.3728621007256265e-09,8.243853377720711e-10,3.1693376711938726e-07,4.399022780487982e-07,4.3057098830789897e-07,4.3199745158872815e-07,4.2229737007293267e-07,4.2000000011199745e-07
1.298777974056975e-09,3.383281876878641e-09,1.3918394325962424e-07,1.413006239792125e-07,1.3703744328186218e-07,1.3949392196899169e-07,1.3143115595859456e-07,1.3233673723522799e-07,1.3083897354437823e-07,1.300000000981072e-07
3.383281654834036e-09,8.34700308871561e-10,1.1934984112116354e-09,7.409551078252363e-07,7.28345416867171e-07,7.212941358636371e-07,7.169010874941151e-07,7.141576802149885e-07,7.080855194407931e-07,7.00000000020129e-07
8.347006419384684e-10,1.182166253776984e-09,2.583244074205737e-07,1.139493922219792e-06,1.1314311563204171e-06,1.1123367376075777e-06,1.1008389736444357e-06,1.0899999999258725e-06,1.0854572954910324e-06,1.0799999999866472e-06
1.1821664758215888e-09,4.7271697189987805e-07,4.594939221336247e-07,4.614311561734752e-07,4.52336737399861e-07,4.5083897370901127e-07,4.3999999987942573e-07,5.14705574938823e-07,1.0799999999866472e-06,1.7299999999775828e-06
7.054095341185729e-07,1.089493922301621e-06,1.0714311563519985e-06,1.0623367376894066e-06,1.050838973837287e-06,1.040000000229746e-06,1.0836027598548625e-06,1.0680129552964601e-06,1.0543532783513498e-06,1.0500000000024379e-06
5.060776242515885e-10,1.4311563045765752e-09,2.3367376922323047e-09,8.389737793379481e-10,1.1102230246251565e-16,3.212541122010748e-09,3.9999999978945766e-08,1.653892314212868e-07,1.6242559330859052e-07,1.599999996382273e-07
1.4311564155988776e-09,2.336737803254607e-09,8.389740013825531e-10,1.1102230246251565e-16,3.2104144898070786e-09,7.510761628193308e-07,7.502596864883415e-07,7.362473439798123e-07,7.343835326523163e-07,7.199999996765349e-07
2.3367376922323047e-09,8.389738903602506e-10,1.1102230246251565e-16,3.2231360913570484e-09,9.999999994736442e-09,1.6293820181978447e-08,1.0856906185185977e-07,1.0988203369421967e-07,1.0484351575801298e-07,1.0000000000287557e-07
8.389741124048555e-10,3.3306690738754696e-16,3.2597139432155586e-09,9.999999994736442e-09,4.999999997368221e-08,3.9861147038688927e-07,8.577004719789727e-07,8.553837694824651e-07,8.430348517052266e-07,8.400000001129726e-07
2.220446049250313e-16,3.234414069908098e-09,1.300000000981072e-07,1.3999999998182133e-07,1.3454313196881174e-07,1.4672070636212453e-07,1.4763116440441593e-07,1.4065977260724338e-07,1.3784867181065863e-07,1.4000000020386594e-07
3.208474375071546e-09,1e-30,1e-30,5.4482222400231706e-08,5.915046241700139e-08,1.3726855685458617e-07,2.1018869500455395e-07,3.046634918790758e-07,3.928492647853332e-07,5.078348556120105e-07
1.1102230246251565e-16,1.9999999989472883e-08,2.4494159478472e-08,2.1083234602592427e-08,2.5451838414625172e-08,2.2419744727386615e-08,2.6067537906016014e-08,2.515369990074845e-08,2.7577611527718204e-08,3.29999999992836e-07
1e-30,4.494159377976814e-09,1.3719359204245052e-08,2.2100834051741458e-08,4.477909909539335e-08,5.6239047530048936e-08,8.513692728584488e-08,9.78346879065839e-08,7.00000000020129e-07,8.200000000124774e-07
4.724598046124129e-09,1.311368791334644e-09,4.301347833468583e-09,2.6877766678978787e-09,3.640071244426224e-09,5.473438036140976e-09,2.07460659762404e-09,2.0000000011677344e-07,4.100000000062387e-07,4.100000000062387e-07
1.083234724141846e-09,4.8268252728078664e-09,5.0180819610723404e-08,4.299171063593121e-08,5.12065011504248e-08,1.0671552252983219e-07,2.600000000851921e-07,1.2299999997966715e-06,1.8999999999991246e-06,2.4299999999977118e-06
4.826825161785564e-09,1.97363125842287e-09,7.71658389409069e-08,8.819403984894336e-08,3.032025687188522e-07,3.1000000000336314e-07,3.499999999823089e-07,6.400000001072215e-07,6.899999999698814e-07,1.1799999999895228e-06
1.8290470249482382e-09,4.87654416847505e-09,3.816928884070592e-09,4.160722544277462e-09,3.5321154889800255e-09,3.3306690738754696e-16,1e-30,1e-30,1e-30,1e-30
2.7801094759638545e-09,6.944360642080483e-10,2.3151198735860135e-09,1.6093070209777238e-09,1.5717893653288684e-09,2.8627907822098564e-09,4.278383758382631e-09,4.123965391400475e-09,2.3539742377565176e-09,2.135862153807011e-09
1.0366296709918288e-09,4.294973043883488e-09,4.453765134471155e-10,4.1012637730375445e-10,1.5708488954047084e-09,2.845358282321797e-09,4.281108911818876e-09,4.135915165903725e-09,2.3456239173214044e-09,2.134672216769218e-09
4.22701529334546e-09,5.722005091968185e-10,6.05692940247593e-10,4.4129810916615497e-10,1.5923291574182485e-09,2.887253436334447e-09,4.316514146118777e-09,4.07746370001405e-09,2.310594271470734e-09,2.140387422855383e-09
3.1029504521384865e-09,1.5971072242493278e-09,6.609778280264322e-10,3.6812708437139463e-10,1.5261046870662653e-09,2.804647736276422e-09,4.240606976679828e-09,4.188028812635025e-09,2.4268199672050628e-09,2.1271701067249182e-09
4.852982571357245e-09,1.5954605414592038e-09,6.687526088455797e-10,3.7290215360030743e-10,1.5232261008080172e-09,2.814124266947715e-09,4.229199102034897e-09,4.195785052729661e-09,2.4257320596632326e-09,2.127101383919694e-09
4.844552314864359e-09,1.6049295226139293e-09,6.643701144781744e-10,3.708585660788799e-10,1.5311465428879956e-09,2.805489285329088e-09,4.223233096567469e-09,4.1942668227434865e-09,2.4297419631835737e-09,2.127225506853847e-09
4.861190117111391e-09,1.5983456780332972e-09,6.670053398494247e-10,3.759813571591053e-10,1.523021042615369e-09,2.7994432327815844e-09,4.222620808569388e-09,4.199456116182887e-09,2.4481747740168203e-09,2.127363951665018e-09
4.844694312389208e-09,1.5955233800823976e-09,6.558596998829103e-10,3.770872503139344e-10,1.5263698083245458e-09,2.8082330905121466e-09,4.228510874781932e-09,4.203249082124216e-09,2.414917377180359e-09,2.128709875037771e-09
4.8477073466557385e-09,1.5917371865015184e-09,6.610860747713332e-10,3.730755704367539e-10,1.526792581252323e-09,2.8051737599454896e-09,4.217078242163552e-09,4.18510393007665e-09,2.4013814270418266e-09,2.128360598874224e-09
4.842957479489485e-09,1.595331200476835e-09,6.648013251009388e-10,3.734321740722635e-10,1.524046000511703e-09,2.7953723780171913e-09,4.230569894403402e-09,4.180091051075863e-09,2.404439869430064e-09,2.1281296724851018e-09
4.8463496549189244e-09,1.6013615988796914e-09,6.646388994724362e-10,3.7094283200644895e-10,1.515836900445322e-09,2.8060959111897432e-09,4.2353890394863924e-09,4.1779409931663736e-09,2.413212407681442e-09,2.1278907524902024e-09
4.8566226595880835e-09,1.5981231893391623e-09,6.666427410095821e-10,3.642551815730144e-10,1.5244747686438131e-09,2.8091126091922547e-09,4.2335452921093975e-09,4.184496749104483e-09,2.4123903985540096e-09,2.1275686767907587e-09
4.8559591903085675e-09,1.601103694071071e-09,6.721694312261661e-10,3.711096985270501e-10,1.5266510278166834e-09,2.806138543753889e-09,4.23188672993291e-09,4.1833274622149474e-09,2.4223486549956874e-09,2.127448772704099e-09
4.854693869127402e-09,1.6049371831527992e-09,6.65964838830746e-10,3.744075049993967e-10,1.5259389307686888e-09,2.8070280544412185e-09,4.232705852480478e-09,4.181854862395085e-09,2.4298369982744816e-09,2.1275979866786088e-09
4.857144464409657e-09,1.6049652717953222e-09,6.667725260811608e-10,3.697588901729887e-10,1.5228871497185992e-09,2.8047659750285447e-09,4.2265493327420245e-09,4.18845191862971e-09,2.4343701499063286e-09,2.1267732019936147e-09
4.845874479464385e-09,1.6049732654010995e-09,6.687511655556477e-10,3.6885328125180195e-10,1.5232840544499027e-09,2.8023758869011317e-09,4.224513849848677e-09,4.191651914453587e-09,2.4323814074023176e-09,2.1264188188041544e-09
4.8384919404398374e-09,1.6049581663679646e-09,6.670108909645478e-10,3.7190805990405806e-10,1.5241216066996799e-09,2.8039410793212483e-09,4.2263361699212965e-09,4.188494218126948e-09,2.427779977054456e-09,2.126652076661628e-09
4.843861756143042e-09,1.604963273393878e-09,6.669543806125944e-10,3.708390261536465e-10,1.5227518135318974e-09,2.802474363683416e-09,4.2262663368930475e-09,4.19132473172823e-09,2.422467115792415e-09,2.126234632804369e-09
4.8460945256678656e-09,1.6049684914420936e-09,6.681242226136419e-10,3.698793493711605e-10,1.5214434156973766e-09,2.8023618980910214e-09,4.224932292906658e-09,4.191587299473554e-09,2.4213496763181297e-09,2.1258887983321983e-09
1e-30,1e-30,1e-30,5.551115123125783e-17,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1.1102230246251565e-16,7.771561172376096e-16,1.1102230246251565e-16,1e-30
1e-30,1e-30,1e-30,2.800000000191538e-07,2.800000000191538e-07,2.800000000191538e-07,2.700000001354397e-07,3.1000000022540775e-07,3.1000000000336314e-07,3.1000000000336314e-07
1e-30,3.000000009523163e-08,3.9999999978945766e-08,1.0999999999761201e-07,1.8000000001627825e-07,2.4999999997943334e-07,3.4598908993377364e-07,3.352818936930291e-07,3.317321703999454e-07,3.29999999992836e-07
1e-30,4.000000008996807e-08,1.1999999999234845e-07,2.1000000000048757e-07,4.900000000196414e-07,4.904914014947082e-07,4.889760222281936e-07,4.853893572631662e-07,4.728206151050074e-07,4.6999999997465736e-07
1e-30,9.999999994736442e-09,1.9999999989472883e-08,3.000000009523163e-08,3.000000009523163e-08,8.608542759747095e-07,8.501921238135424e-07,8.397753538114117e-07,8.327851914735618e-07,8.199999996794105e-07
1e-30,9.400000000048259e-07,1.7299999999775828e-06,2.300000000010627e-06,2.498710468978871e-06,2.4687203278306313e-06,2.4411182757422267e-06,2.4243146841129715e-06,2.3975141972831793e-06,2.369999999973782e-06
1e-30,1e-30,1.900000004551039e-07,2.9000000001389026e-07,2.9000000001389026e-07,9.185639679998303e-07,1.3092711335094265e-06,1.2924210820441928e-06,1.2841578160838196e-06,1.2699999999976619e-06
1e-30,1e-30,4.499999999296733e-07,4.4999999998518447e-07,1.164703877454265e-06,1.1554131802427037e-06,1.1418017087372334e-06,1.1478537519371557e-06,9.495808062087718e-07,1.1200000000211041e-06
1e-30,1e-30,1e-30,6.368305549564468e-09,6.525149993663604e-07,6.576982013450916e-07,6.458821644184098e-07,6.438071046277472e-07,6.342886478272192e-07,6.300000000014627e-07
1.1102230246251565e-16,9.999999994736442e-09,3.487158006798552e-08,3.4072582755229064e-08,9.033534416058586e-07,8.965808521166352e-07,8.782988055733298e-07,8.735354314337584e-07,8.678543155227203e-07,8.599999999914232e-07
1e-30,5.051797947741576e-07,1.0619026533653653e-06,1.0555041611848281e-06,1.3077957443652366e-06,1.297001549049881e-06,1.2852511471761474e-06,1.2766528743046734e-06,1.2595105729484857e-06,1.2499999999526779e-06
3.6316945006831247e-09,2.9131612677701924e-09,5.309617634452479e-09,8.544255525322342e-09,2.9425750724954014e-09,9.327633110345346e-10,7.277674352046404e-09,1.529125270849363e-09,1.6983667805448022e-09,1e-30
2.913161378792495e-09,3.653096178890536e-07,3.5854425584069816e-07,3.52942574943782e-07,3.5093276329334344e-07,3.47277673284907e-07,3.415291252029107e-07,3.416983667126061e-07,3.3999999998757247e-07,3.356381967911659e-07
4.69038452521886e-09,1.4557437477691337e-09,2.9425756276069137e-09,9.327635330791395e-10,2.7223253651342816e-09,1.529125270849363e-09,1.6983667805448022e-09,1e-30,4.361803140895404e-09,8.131914031039855e-10
1.455746190259788e-09,2.942574961473099e-09,9.327633110345346e-10,2.722325476156584e-09,1.5291253818716655e-09,1.6983671136117096e-09,1e-30,4.686533716657948e-09,2.78602396708294e-09,9.999999994736442e-09
2.942573296138562e-09,9.327616456999976e-10,2.7223274745580284e-09,1.5291232724479187e-09,1.6983646711210554e-09,2.4424906541753444e-15,4.361805583386058e-09,8.131939566169422e-10,1e-30,1e-30
9.327615346776952e-10,2.7223274745580284e-09,1.5291232724479187e-09,1.6983646711210554e-09,1e-30,4.361800032270935e-09,8.131882944795166e-10,1e-30,1e-30,1e-30
2.7223272525134234e-09,1.5291258259608753e-09,1.698367224634012e-09,1e-30,4.3618030298731014e-09,8.131914031039855e-10,8.881784197001252e-16,1.1102230246251565e-16,1.1102230246251565e-16,1e-30
1.5291234944925236e-09,1.6983648931656603e-09,2.220446049250313e-15,4.361805250319151e-09,8.131936235500348e-10,1e-30,1.900000000110147e-07,4.2000000000097515e-07,6.999999976331495e-07,7.00000000020129e-07
1.698367224634012e-09,1.1102230246251565e-16,4.3618030298731014e-09,8.131914031039855e-10,3.3306690738754696e-16,1e-30,9.999999994736442e-09,9.999999994736442e-09,1.9999999989472883e-08,1.9999999989472883e-08
1e-30,4.3618030298731014e-09,8.131912920816831e-10,9.999999994736442e-09,9.999999883714139e-09,9.999999994736442e-09,9.999999606158383e-09,9.99999943962493e-09,9.999999994736442e-09,9.999999994736442e-09
4.3618030298731014e-09,8.131912920816831e-10,5.551115123125783e-17,9.999999883714139e-09,9.999999994736442e-09,9.999999994736442e-09,9.999999717180685e-09,2.000000032253979e-08,9.60000000105321e-07,9.499999999995623e-07
8.131911810593806e-10,2.220446049250313e-16,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,5.551115123125783e-17,1e-30,1e-30
1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1e-30,1.1102230246251565e-16,1.1102230246251565e-16,1e-30,1.1102230246251565e-16,9.400000000048259e-07,9.300000000100894e-07
1e-30,9.000000000813912e-08,2.0000000000575113e-07,3.1000000000336314e-07,4.6999999997465736e-07,6.300000000014627e-07,8.400000000019503e-07,1.1399999998995547e-06,1.5500000000168157e-06,1.5400000000220793e-06
1e-30,4.600000000909432e-07,4.599999999799209e-07,4.599999999799209e-07,4.6999999997465736e-07,4.6999999997465736e-07,4.800000001359273e-07,5.000000001254001e-07,5.100000000091143e-07,5.100000000091143e-07
1e-30,9.999999994736442e-09,1.9999999989472883e-08,2.9999999984209325e-08,4.999999997368221e-08,6.00000002459744e-08,7.100000001258877e-07,1.3500000002331092e-06,1.379999999995274e-06,1.360000000005801e-06
1e-30,1e-30,1e-30,2.220446049250313e-16,7.000000012968854e-08,1.2000000021439305e-07,1.299999999870849e-07,1.299999998760626e-07,1.4000000009284364e-07,1.346168665428138e-07
1e-30,1.4999999997655777e-07,3.29999999992836e-07,3.4000000009859477e-07,6.799999999751449e-07,6.799999999751449e-07,1.0599999999971743e-06,1.1802775877756133e-06,1.17337211846813e-06,1.1599999996114718e-06
1e-30,6.00000000239298e-08,1.0499999999469267e-06,1.0599999999971743e-06,1.5500000002388603e-06,1.5348825094241292e-06,1.515424557618772e-06,1.4987676186795085e-06,1.4835415451663891e-06,1.47000000033648e-06
1e-30,1e-30,1e-30,1e-30,1e-30,4.514163738367216e-07,1.1867700483447763e-06,1.176663950386292e-06,1.1611911814313203e-06,1.1500000000053134e-06
1e-30,5.570499617135738e-11,1.4319122554340424e-09,2.220446049250313e-16,1e-30,4.616866555728905e-09,2.1687586171381668e-09,3.846106544358463e-09,2.20131457506767e-09,2.0223138719188682e-09
1e-30,1e-30,1e-30,1.1102230246251565e-16,2.081021588384857e-08,3.251689706385008e-08,5.8735795338549224e-08,7.963436565727733e-08,9.961673974601126e-08,1.1999999999234845e-07
1e-30,1.0000000022492017e-07,2.0000000033881804e-07,1.9461686662225475e-07,1.8896873810181347e-07,1.9622578117939327e-07,1.959661249939515e-07,1.9322948752176217e-07,2.2000000010624632e-07,2.1999999999522402e-07
1e-30,5.600000000938188e-07,5.546168665437889e-07,5.478312412598996e-07,5.494464546673683e-07,5.540415281002353e-07,1.4693963539258448e-06,1.4700000002254576e-06,1.4999999999876223e-06,1.5300000000273428e-06
1e-30,4.6168663336843e-09,2.1687588391827717e-09,3.846106322313858e-09,2.2013142420007625e-09,2.0223142049857756e-09,2.3000000010098276e-07,2.599999999741698e-07,3.900000000167658e-07,3.900000000167658e-07
5.096995547848593e-08,4.372079931425077e-08,4.9276768887551725e-08,1.1334158833697927e-07,1.7981657152166264e-07,2.399999999846969e-07,4.199999998344417e-07,4.4000000010147033e-07,5.299999999985872e-07,1.2699999999976619e-06
2.1687586171381668e-09,3.846106544358463e-09,2.2013144640453675e-09,2.651219266347482e-08,2.9999999984209325e-08,1.700000000215418e-07,6.629536908331346e-07,6.59999999985672e-07,6.499999999909356e-07,6.699999999804085e-07
2.7408761926750458e-09,1.802016313945387e-10,5.232156929935172e-10,1e-30,1e-30,1.1102230246251565e-16,2.220446049250313e-16,5.551115123125783e-17,1e-30,4.194377845045949e-09
4.553219690173194e-09,3.806072235157387e-09,9.999999994736442e-09,2.599999999741698e-07,3.599999999215342e-07,3.5999999997704535e-07,6.900000002474371e-07,1.1599999996114718e-06,1.033238057113195e-06,9.185574377790218e-07
2.3024910866809023e-09,4.100000000062387e-07,1.3600000002278456e-06,1.3500000000110646e-06,1.6500000001307136e-06,2.149999999978558e-06,2.1599999999732944e-06,2.0675750125320747e-06,2.046360791596591e-06,1.9227383101227957e-06
1e-30,8.999999995262797e-08,1.0000000000287557e-07,1.0000000000287557e-07,4.80000000024905e-07,1.0015940324903383e-06,9.94309601654031e-07,9.795392903466649e-07,9.667303378924075e-07,9.60000000105321e-07
1e-30,1e-30,6.00000000239298e-08,4.100000000062387e-07,4.66720031289114e-07,4.625715930295371e-07,4.604186615297934e-07,4.505009153499273e-07,4.5083287192326793e-07,4.3999999999044803e-07
1e-30,2.299999999344493e-07,4.299999999957116e-07,6.900000003584594e-07,9.835316746586997e-07,9.733003240031124e-07,9.617537611861238e-07,9.495731891906445e-07,9.418529137716902e-07,9.400000000048259e-07
1e-30,1.8000000001627825e-07,3.900000000167658e-07,7.265300916436956e-07,7.233003238571456e-07,7.117537608181124e-07,7.095731886508361e-07,7.018529133429041e-07,6.900000000253925e-07,6.837780269774996e-07
1e-30,3.3306690738754696e-16,3.040768696838114e-07,6.933003240394697e-07,6.817537612224811e-07,6.795731890552048e-07,6.718529137472729e-07,6.59999999985672e-07,6.537780269377791e-07,6.51060233392009e-07
1e-30,1.0612424272693488e-09,2.330032367048318e-08,2.1753760792719845e-08,1.9573188958510457e-08,2.1852913700826093e-08,2.0000000211517488e-08,2.3778026991827517e-08,2.1060233557079755e-08,2.482090022404293e-08
2.886209493624392e-09,1.2298236873320434e-09,3.3281659650441497e-09,3.870974762953949e-09,4.588705193597775e-09,2.6009269182836192e-09,4.894392446885831e-09,5.82685566463681e-10,2.6083566417867132e-09,5.027616101216381e-10
3.3003234589656927e-09,1.7537606922246596e-09,4.268111419847287e-10,1.8529136003309077e-09,1e-30,3.778026780310029e-09,1.0602334565845695e-09,4.8208999015031395e-09,4.602276559850793e-09,1.9208166168738217e-09
1.7537606922246596e-09,4.2681125300703115e-10,1.8529134893086052e-09,1e-30,2.5967812344873664e-09,1.39407463350949e-09,9.777769705010542e-10,7.537863666584599e-10,4.906055117714914e-09,4.345916737591438e-09
4.2681125300703115e-10,1.8529134893086052e-09,1e-30,2.7149148484895136e-09,1.1483556328073519e-09,1.3628027595302683e-09,2.169111557037695e-10,4.390501073814335e-09,3.459486697110492e-09,1.0064402644616166e-09
1.8529134893086052e-09,1e-30,2.821234912353532e-09,9.27263377192844e-10,1.709184127562935e-09,2.660174303059648e-10,3.757813615834493e-09,2.6623061533115333e-09,2.822941880253893e-11,2.7397129009898435e-09
1e-30,2.91692259235532e-09,7.283239567001942e-10,2.020815736969439e-09,7.004512525554674e-10,3.1887126272778232e-09,1.9453085808862625e-09,8.515113059104351e-10,1.679992145398046e-09,2.455873726603386e-09
3.003040371929444e-09,5.494076305012641e-10,2.300987622660955e-09,1.0909455561147752e-09,2.677249977267593e-09,1.3010090782472616e-09,1.6419643422693753e-09,7.279266078796809e-10,3.586330787896941e-09,3.469411868906036e-09
4.641429462992619e-10,2.4789823527271437e-09,1.3698304712761455e-09,2.2878561267702935e-09,7.903728782565622e-10,2.2858888115706577e-09,6.326983381654827e-11,4.539974174377903e-09,4.602311420853766e-09,2.3606130383768686e-09
2.562774215064678e-09,1.544547378884431e-09,2.0136738942966304e-09,4.071729620136466e-10,2.788833608491359e-09,6.984168798851442e-10,4.679157505904641e-09,4.456128799290582e-09,1.2415073413762912e-09,2.59003218872067e-09
1.627153078942456e-09,1.8409176405498329e-09,1.3573298041080761e-10,3.1685627455146914e-09,1.197598464841576e-09,4.04840827528119e-09,3.680391547078443e-09,3.0567415265636555e-10,3.7028242694248092e-09,1.991351528118912e-09
1.7589536494000413e-09,3.5701663847476084e-11,3.4380414071222276e-09,1.5751151494214355e-09,3.5519955865481734e-09,3.0530515893190113e-09,4.661395713867478e-10,4.634233885525418e-09,3.099299039632797e-09,3.9928371720066025e-10
1.1721335013703538e-10,3.608615184447217e-09,1.8436963067358647e-09,3.1756592910880954e-09,2.5581470275426454e-09,1.0917915460595395e-09,4.595769098614255e-09,4.028876343653565e-09,7.070117824525823e-10,1.163830809502997e-09
3.6897853661344016e-09,2.013909483622456e-09,2.9076785423853835e-09,2.1826900287180706e-09,1.5856729262964109e-09,3.971236228750286e-09,4.797762631625346e-09,1.6356649368276521e-09,5.800071534167728e-11,4.1258410021782765e-09
2.0950761125959616e-09,2.7376576561266575e-09,1.91512006253447e-09,1.960625883867806e-09,3.4779072954904677e-09,4.578206702632315e-09,2.4042621227238214e-09,8.708243015576045e-10,3.019187566621895e-09,2.084888706122001e-09
2.656720621274644e-09,1.7456214251865276e-09,2.2274697641933017e-09,3.1038642767100555e-09,4.08590494771488e-09,3.0272708784195856e-09,1.6386030310400201e-09,2.090836836998733e-09,9.770424469479622e-10,3.491533284716297e-09
1.664892668173934e-09,2.3966255646712398e-09,2.837472923289397e-09,3.712356644314241e-09,3.519156521747391e-09,2.261461240493645e-09,1.3228032003098633e-09,4.68283190002694e-11,4.603897707511351e-09,1.2785656977598592e-09
2.477261062949765e-09,2.668479659462264e-09,3.4461336007041155e-09,3.89264620537233e-09,2.753573369318474e-09,6.993010615019557e-10,7.233582621779533e-10,4.461275793232744e-09,1.5870682545937598e-10,1.7179946354417552e-10
2.5879196563494133e-09,3.2772407010384086e-09,4.158843491808284e-09,3.1272664458015242e-09,2.0664003841375234e-10,1.3487335692730085e-09,3.687041782995948e-09,7.827205550370309e-10,1.3023750966567604e-09,1.8328734086026088e-09
3.1966997937615815e-09,4.327786129465494e-09,3.3937244126036603e-09,1.6763035404210314e-10,1.8431691728437727e-09,3.0579236920402764e-09,1.5630066130256637e-09,2.25356888705619e-09,2.9751481278594838e-09,4.440655843040986e-09
4.408378107001454e-09,3.5629010852744614e-09,4.346034643276653e-10,2.21903295738457e-09,2.5601218922588487e-09,2.197569237694097e-09,3.0426425823293357e-09,3.936869497067619e-09,3.2873286315293626e-09,9.467742145830016e-10
3.643632950911524e-09,6.041593891836783e-10,2.4873418880133613e-09,2.1813404416093363e-09,2.7001494373735113e-09,3.6849820972406633e-09,4.735272618461295e-09,2.315820424314552e-09,2.163886847483809e-10,7.713207850201798e-10
6.850662259694218e-10,2.6579005663052158e-09,1.9106307647120957e-09,3.0829836461521154e-09,4.194287583914047e-09,4.61429561227078e-09,1.5089467453321959e-09,1.1963710022655505e-09,4.0021852498739463e-10,1.4070078435679534e-10
2.739521498540398e-09,1.7380719086190766e-09,3.3572309376950216e-09,4.583123214274565e-09,4.097695516236399e-09,8.508136417617607e-10,2.011021571490801e-09,1.387970627320101e-09,1.319540032795885e-09,4.840789991078509e-09
1.6554597692675088e-09,3.53201290437255e-09,4.8616337622320316e-09,3.703639173124884e-09,3.2886582346236537e-10,2.67429633993288e-09,2.2074386762938047e-09,2.3113262415108693e-09,3.9768757176261715e-09,2.233608853430269e-10
3.6156544425125503e-09,4.9608610552809296e-09,3.421753547172557e-09,6.840927824214305e-11,3.1989513260555213e-09,2.8727473733169973e-09,3.1316815807258536e-09,2.985194313964712e-09,1.4047749630208273e-09,4.749654003433079e-09
4.875463588405182e-09,3.2418467910133586e-09,3.52561535521545e-10,3.5980134427404664e-09,3.398556103206829e-09,3.797090641910472e-09,2.1656392235058775e-09,2.3949286998004027e-09,3.570677087338936e-09,3.7137946051757353e-09
3.155289363121483e-09,5.341318498608416e-10,3.8841436733605406e-09,3.799907055679341e-09,4.325261926396706e-09,1.4975052309296188e-09,3.2179006126398235e-09,2.5763924327293353e-09,2.529735532164068e-09,3.2477123212970582e-09
6.212159675555995e-10,4.066608383368475e-09,4.087310934153265e-09,4.7280614978717495e-09,9.674474554799417e-10,3.888649402483679e-09,1.7500694227123859e-09,1.5311618639657354e-09,4.437810119384267e-09,3.4469067600184644e-09
4.1538275041830275e-09,4.2700287750108146e-09,4.984388013440366e-09,5.644071876531598e-10,4.41925962491041e-09,1.0784964032950484e-09,7.036193849785377e-10,4.561332644925642e-09,4.639391093519407e-09,2.630152984295364e-09
4.357241678576429e-09,4.8018966580798406e-09,2.771320950500922e-10,4.8221560078332004e-09,5.479519060713756e-10,3.1946001399774104e-11,3.732946396439729e-09,4.359056227087876e-09,3.823256378154838e-09,2.275592159151074e-09
4.714906687297571e-09,9.488498875498408e-11,4.890658544809412e-09,1.4503687140177135e-10,4.988125468230464e-10,3.0603404255202804e-09,3.529815550962212e-09,4.82565187809314e-09,1.0804956929177933e-09,1.3579040114564123e-09
1.7710277688820497e-11,4.727945146498769e-09,1.1299494673266963e-10,8.634533088525131e-10,2.5756810018151555e-09,2.9105535759299528e-09,4.403698738997264e-09,1.3797318842989625e-10,2.4953923372095232e-09,4.400201980558904e-09
4.797095165542942e-09,9.846177206895845e-10,1.0626655111423133e-09,4.3640850933002184e-09,2.4618111993390812e-09,1.273578575933243e-09,4.561577782169479e-10,3.5598324288343974e-09,1.5837438027688222e-09,2.4191804115503146e-09
8.041229904165448e-10,6.691944776093806e-10,4.983899515309531e-09,3.4322402697739562e-09,1.0199130429100478e-10,1.4683294580208894e-09,8.366844994611711e-10,2.4441844104217125e-09,3.4510083679606396e-10,2.384360264784391e-09
4.791722574282176e-10,4.564535416307081e-09,4.1335272982223614e-09,1.1618217499176353e-09,3.0144162721512657e-09,1.419466322261087e-09,4.123844377090791e-09,2.533831811035725e-09,4.4506176521963425e-10,2.351610461914788e-09
4.358336802567919e-09,4.591209190607515e-09,1.9386767746709666e-09,4.224106397998639e-09,3.262679015847425e-09,1.2208234423383146e-09,4.468797776269184e-09,2.610039295802835e-09,6.621068138201736e-10,2.3020163553155726e-09
4.816940624152721e-09,2.45316655878014e-09,4.862371838498802e-09,4.7726755880717064e-09,1.233416035972823e-09,3.940693105164428e-09,4.385530161243878e-09,1.6392442958590436e-09,2.022765066556076e-09,3.910615831159703e-09
2.7119959611354716e-09,4.258546404400931e-09,4.123090313612465e-09,3.2019977780350928e-09,2.3785622360605885e-09,3.857929975481511e-09,3.772990808670329e-09,1.7566250676281925e-09,3.341848575644235e-09,2.1599753097234498e-09
3.944723658833027e-09,3.3580960234758095e-09,4.747026771667606e-09,1.0128351490834575e-09,2.323737646747759e-09,4.371381479018055e-09,1.5572867440027949e-09,2.9204940688032366e-09,2.8360789272596776e-09,2.4311530566478723e-09
2.8932660711689095e-09,4.084149907157553e-09,1.9025758746238353e-10,9.735217076922709e-10,2.7465896224043718e-09,1.387742365466238e-09,2.5629773858781846e-09,3.4066545140376547e-09,3.252345059934214e-09,4.159883992826963e-09
3.793219072178999e-09,6.50711484695421e-10,4.544995491073678e-10,2.061298687294766e-09,2.8445708011304305e-09,3.83776388446222e-09,3.5930645125858973e-09,2.1177992692855696e-10,4.78871786668833e-09,2.368226503790538e-09
3.382660374029456e-09,7.15060011202695e-10,6.772999938675639e-10,2.5572584050337355e-09,4.492633820518677e-09,2.435149859536523e-09,1.7889867365283862e-09,1.3861702896633687e-09,2.0277566292747906e-09,3.2922544690450195e-09
1.067405719368253e-09,4.962551258813619e-09,1.3730598880101752e-09,2.8172770782930456e-09,2.3481439015426986e-09,1.481561540117582e-10,4.777239048792126e-09,4.982561030431043e-09,1.0753762325066418e-09,1.2494165702037208e-09
1.0674092720819317e-09,1.2357537215734737e-09,2.500046392128752e-09,2.9162556813844276e-09,1.1137410993455887e-09,3.413788363104686e-09,4.515698925899869e-09,2.7238407085405925e-09,1.432951535207394e-10,1.2565841700507008e-09
1e-30,3.5502978334989166e-10,1.97074356833582e-09,1.9600587819468274e-10,2.866966219983169e-09,1e-30,2.4399229303639913e-09,1e-30,1e-30,1e-30
2.184450842435126e-09,1.9504673431924857e-09,2.0120713983828864e-09,1.2186953668447131e-09,3.1241320641584025e-09,3.1383544651930606e-09,3.622221633747813e-09,8.014628960495429e-10,1.3308714130744193e-09,2.585236913432709e-09
3.385826730095687e-09,3.2590703469281834e-09,3.3012561573286803e-09,4.05169675588013e-09,1.7969181698163084e-10,2.814465105416275e-09,1.5958754318035062e-09,6.620846093596811e-10,3.7549963138872045e-10,1.256583281872281e-09
2.808946852894678e-09,7.139737689954018e-10,3.646523971667648e-09,1.917735303891277e-09,3.5330165459868113e-09,2.436286727913739e-09,1.5958745436250865e-09,6.62081944824422e-10,3.7549252596136284e-10,1.256583281872281e-09
1.9740227230613527e-09,3.2818698869618856e-09,3.481852139941566e-09,4.179723234187804e-09,3.1926532528814278e-09,2.4362831752000602e-09,1.5958603327703713e-09,6.620881620733599e-10,3.751257082740267e-10,1.2565948281917372e-09
1.4527996583524327e-09,3.955058502924658e-12,1.53893786603021e-10,1.8939863011269154e-09,3.2193963050985985e-09,4.69210359455019e-09,3.683356730732612e-09,1.864692400488366e-09,1.4175327578414e-10,2.44075604172167e-09
4.1414685014729e-09,4.714428847307772e-09,4.486052418428699e-09,3.873391385411651e-09,3.1926568055951066e-09,2.4362858397353193e-09,1.5958727672682471e-09,6.620810566460023e-10,3.7546499243035214e-10,1.2565841700507008e-09
1e-30,9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,8.000000040198074e-08,1.1000000021965661e-07,1.4999999997655777e-07,1.5999999991578306e-07
1e-30,1e-30,1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,1.999999987845058e-08
1e-30,1.999999987845058e-08,3.999999975690116e-08,5.999999963535174e-08,1.0000000028043132e-07,1.300000000981072e-07,1.7999999979423364e-07,2.400000003177638e-07,3.0999999989234084e-07,3.1999999983156613e-07
1e-30,9.000000034120603e-08,1.4999999997655777e-07,1.9999999967268423e-07,2.700000001354397e-07,3.49999999649242e-07,4.499999999296733e-07,5.800000000277805e-07,7.399999999435636e-07,7.499999998827889e-07
1e-30,1.9999999967268423e-07,4.499999999296733e-07,7.599999998220142e-07,1.1400000001771105e-06,1.600000000046009e-06,2.160000000195339e-06,2.850000000442776e-06,3.7199999995962685e-06,3.7999999999982492e-06
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09
1e-30,2.999999981767587e-08,5.999999963535174e-08,1.0000000028043132e-07,1.4999999997655777e-07,2.0999999961190952e-07,2.9999999995311555e-07,3.599999995884673e-07,4.699999998081239e-07,4.799999997473492e-07
1e-30,4.999999969612645e-08,1.0000000028043132e-07,1.5999999991578306e-07,2.400000003177638e-07,3.599999995884673e-07,4.799999997473492e-07,5.400000002708794e-07,7.300000000043383e-07,7.499999998827889e-07
1e-30,9.99999993922529e-09,2.999999981767587e-08,3.999999975690116e-08,5.999999963535174e-08,9.000000034120603e-08,1.200000001588819e-07,1.5999999991578306e-07,1.8999999973345894e-07,1.9999999967268423e-07
1e-30,3.299999997707914e-07,7.100000001258877e-07,9.299999996770225e-07,1.4999999997655777e-06,1.629999999863685e-06,2.3999999996249244e-06,2.379999999746474e-06,2.9299999999565784e-06,3.0799999999331362e-06
1e-30,1.999999987845058e-08,2.999999981767587e-08,5.999999963535174e-08,8.000000040198074e-08,1.200000001588819e-07,1.4000000003733248e-07,1.8999999973345894e-07,2.500000002569891e-07,2.600000001962144e-07
1e-30,3.999999975690116e-08,9.000000034120603e-08,1.300000000981072e-07,2.0999999961190952e-07,2.500000002569891e-07,3.70000000415871e-07,5.200000003924288e-07,7.100000001258877e-07,7.300000000043383e-07
1e-30,9.99999993922529e-09,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,4.999999969612645e-08,6.999999957457703e-08,9.000000034120603e-08,1.200000001588819e-07,1.300000000981072e-07
1e-30,1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,3.999999975690116e-08
1e-30,1e-30,1e-30,1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08
4.7445025685988185e-09,1.8035937188187745e-09,8.955574060109939e-10,1.1615419737154298e-10,1.2407115335122398e-09,2.4903483719640462e-09,3.880190391214455e-09,4.577641377068176e-09,2.8772459970127784e-09,2.0742954021102378e-09
4.744785009336283e-09,1.8033023962971129e-09,8.951994701078547e-10,1.1678391587111037e-10,1.2413519101528436e-09,2.4919915020404915e-09,3.879899956871213e-09,4.5806567428030576e-09,2.8772424442990996e-09,2.0742936257533984e-09
4.742862991236052e-09,1.8043584404381363e-09,8.961844599753022e-10,1.15641718423376e-10,1.2408394312046767e-09,2.4897106598587015e-09,3.875189058533124e-09,4.583171175909229e-09,2.8772690896516906e-09,2.0739134853897667e-09
4.746381065956484e-09,1.8023200709649245e-09,8.939506912497563e-10,1.1874323746496884e-10,1.2429062223873188e-09,2.4902497841594595e-09,3.877995702339376e-09,4.57780657825424e-09,2.8772300098012238e-09,2.074342475566482e-09
4.747536586080514e-09,1.8018644354356184e-09,8.929230688181633e-10,1.1877787642333715e-10,1.2415295458367837e-09,2.49051446132853e-09,3.880112231513522e-09,4.580250845265255e-09,2.877223792552286e-09,2.0744028716990215e-09
4.74606753897433e-09,1.8026158343786847e-09,8.946345886329254e-10,1.1574297076322182e-10,1.2396190740560087e-09,2.4898705319742476e-09,3.875515020013154e-09,4.583152524162415e-09,2.8772513260832966e-09,2.0740245076922292e-09
4.749179716156959e-09,1.8022250358740166e-09,8.950964414111695e-10,1.1642242725429242e-10,1.241575731114608e-09,2.4889024174967744e-09,3.876226450927334e-09,4.579772117097036e-09,2.8772371152285814e-09,2.074155069919925e-09
4.753120563805169e-09,1.801980786808599e-09,8.938432216609726e-10,1.1879297545647205e-10,1.241664548956578e-09,2.490449624303892e-09,3.880043841775205e-09,4.578561529910985e-09,2.8772095816975707e-09,2.0744677087236596e-09
4.7516612866616015e-09,1.8032135784551429e-09,8.94419649455358e-10,1.1608936034690487e-10,1.2398340132335761e-09,2.490114781039665e-09,3.8772158816868796e-09,4.582772383798783e-09,2.877235338871742e-09,2.0741444117788888e-09
4.755951188428753e-09,1.8006849344942566e-09,8.932827810781419e-10,1.1830358914721728e-10,1.243670055828261e-09,2.4923876296156777e-09,3.878875887153299e-09,4.577159984364698e-09,2.8771918181291767e-09,2.0746666606896724e-09
4.7627297661279044e-09,1.7987344946845951e-09,8.90341134152095e-10,1.226876378268571e-10,1.2469296706285604e-09,2.4953079602596517e-09,3.885173960327393e-09,4.5751775701319275e-09,2.8771331983534765e-09,2.075488225727895e-09
4.755195348593588e-09,1.8032642046250658e-09,8.944684992684415e-10,1.1679723854740587e-10,1.2398180260220215e-09,2.4898794137584446e-09,3.875078924409081e-09,4.5881298760264144e-09,2.8772282334443844e-09,2.0743557982427774e-09
4.758132554627537e-09,1.8011672153761538e-09,8.931966277714309e-10,1.177502539917441e-10,1.2428795770347278e-09,2.489990436060907e-09,3.873797282949454e-09,4.5779735557971435e-09,2.877196259021275e-09,2.074756366710062e-09
4.7609791664626755e-09,1.800606774793323e-09,8.929452732786558e-10,1.1965362034516147e-10,1.2423289064145138e-09,2.488240724574098e-09,3.881233112679183e-09,4.578825318901636e-09,2.877178495452881e-09,2.0750281493064904e-09
4.7579611361925345e-09,1.8032881854423977e-09,8.94606166923495e-10,1.156488238507336e-10,1.2369580915105871e-09,2.489872308331087e-09,3.875662457630824e-09,4.58423343729919e-09,2.877223792552286e-09,2.074484584113634e-09
4.7550079429470316e-09,1.804312255160312e-09,8.974936349659401e-10,1.1169554170464835e-10,1.2387220138521116e-09,2.485850636446685e-09,3.871828191392979e-09,4.583664114932162e-09,2.8772575433322345e-09,2.0740271722274883e-09
4.753356819264809e-09,1.8065966500557806e-09,9.006351220364195e-10,1.1319212234184306e-10,1.235539670574326e-09,2.4828272771060256e-09,3.872381526548452e-09,4.583588619766488e-09,2.8758320169686158e-09,2.0735591022003064e-09
4.7515547052512375e-09,1.8085168917991723e-09,8.987255384340642e-10,1.113873437930124e-10,1.233948943024643e-09,2.484229710830732e-09,3.873501519535694e-09,4.5812580395931946e-09,2.8686768516195116e-09,2.0731585337330216e-09
4.7499550959173575e-09,1.8057466633081276e-09,8.988338962012676e-10,1.1160228297057984e-10,1.2367546986524758e-09,2.4869919457159995e-09,3.877449472611261e-09,4.573174727795504e-09,2.8772841886848255e-09,2.073226035292919e-09
4.750597248914801e-09,1.8064323370481361e-09,8.993268352242012e-10,1.1313350256614285e-10,1.238166902339799e-09,2.4892727878977894e-09,3.882977495095474e-09,4.581282908588946e-09,2.875728100093511e-09,2.073100802135741e-09
4.754165061626736e-09,1.8044934435579307e-09,8.954845753805785e-10,1.1716849712684052e-10,1.2432259666184109e-09,2.497317908023433e-09,3.8803733559689135e-09,4.5756189948065185e-09,2.877226457087545e-09,2.0736621308969916e-09
4.754573623699798e-09,1.8025563264245648e-09,8.935270301435594e-10,1.198081633901893e-10,1.2481224942462177e-09,2.4934072584414935e-09,3.8829606197055e-09,4.579059798004437e-09,2.824369182974351e-09,2.0731087957415184e-09
4.794625141357756e-09,1.7797656681750595e-09,8.678302521047954e-10,1.4994849806271304e-10,1.2740368759978082e-09,2.5278170667775157e-09,3.916079904797698e-09,4.496311767354655e-09,2.876690885500466e-09,2.0793526900320103e-09
4.783477614012099e-09,1.7858114986779583e-09,8.732596867844222e-10,1.3778223006966073e-10,1.2650698266725158e-09,2.513711905294258e-09,3.9376226723675245e-09,4.5892756261878276e-09,2.869089854584672e-09,2.0779156173489355e-09
4.7828017102347076e-09,1.7859562717603694e-09,8.783853644445117e-10,1.3577583501955814e-10,1.2594876253047005e-09,2.5376545309541143e-09,3.869539355605411e-09,4.5750887522899575e-09,2.86657808601376e-09,2.0776367293251496e-09
4.7855444051947416e-09,1.7901351512250585e-09,8.800329354130554e-10,1.312319142243723e-10,1.2788561321031011e-09,2.4824808875223425e-09,3.881003074468481e-09,4.573079692704596e-09,2.8694611131641068e-09,2.077393368438152e-09
4.784915574873594e-09,1.791495840564039e-09,8.837401921368837e-10,1.468931642989446e-10,1.2341345723143604e-09,2.4917330421203587e-09,3.882593802018164e-09,4.575452017263615e-09,2.8660762652066296e-09,2.0770913877754538e-09
4.785245089067303e-09,1.7945298580457347e-09,8.710898669050948e-10,1.106279512441688e-10,1.2415855010772248e-09,2.49297382737268e-09,3.880618493212751e-09,4.572767942079281e-09,2.866294757097876e-09,2.0767805253285587e-09
4.7834207705932386e-09,1.7843353461444167e-09,9.005249879123767e-10,1.1659739840297334e-10,1.2425180884179099e-09,2.491294281981027e-09,3.882704824320626e-09,4.573040612854129e-09,2.86927370751755e-09,2.076495420055835e-09
4.796453900723918e-09,1.810590788409172e-09,8.983578325683084e-10,1.1439027503001853e-10,1.2378658098555206e-09,2.489326966781391e-09,3.878421139802413e-09,4.57996840452779e-09,2.875105487021301e-09,2.0756116825282334e-09
4.776784301441239e-09,1.8071490970328341e-09,8.982743437968566e-10,1.1270184785416859e-10,1.238584346197058e-09,2.4884254656853955e-09,3.8756642339876635e-09,4.581520052227006e-09,2.8771944826644358e-09,2.0752288776293426e-09
4.767590766618923e-09,1.8060362094729498e-09,8.984866184391649e-10,1.1456613435711915e-10,1.2392780135428438e-09,2.4877735427253356e-09,3.876163390259535e-09,4.581260704128454e-09,2.8772042526270525e-09,2.0751365070736938e-09
4.421053745318204e-09,1.5672183550918817e-09,6.697957743995175e-10,3.885967103656185e-10,1.5335430703089514e-09,2.8375124472290736e-09,4.284448351654646e-09,4.110631834919332e-09,2.6391475671516673e-09,2.1439348074636655e-09
1e-30,4.599999998688986e-07,9.70000000322102e-07,1.3299999999105694e-06,1.7799999998402427e-06,2.349999999928798e-06,3.0200000002977845e-06,3.869999999572826e-06,3.829999999815925e-06,3.930000000096356e-06
4.942934062057702e-09,1.686490058716572e-09,8.527507588951266e-10,1.7507595373444929e-10,1.3169616508434956e-09,2.5845396933732445e-09,4.001377007512019e-09,4.438390099892331e-09,2.836824108953806e-09,2.0922694687897092e-09
1e-30,9.99999993922529e-09,2.999999981767587e-08,4.999999969612645e-08,6.999999957457703e-08,1.0000000028043132e-07,1.4000000003733248e-07,1.7999999979423364e-07,2.400000003177638e-07,2.500000002569891e-07
4.901353989339441e-09,1.6277201808634345e-09,7.755724951152843e-10,2.53227661062283e-10,1.4030554496002878e-09,2.6718929291291715e-09,4.198596137428012e-09,4.482847870690421e-09,2.754076078304024e-09,2.1025350349646033e-09
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,9.99999993922529e-09,9.99999993922529e-09,1.999999987845058e-08,1.999999987845058e-08,2.999999981767587e-08,3.999999975690116e-08,3.999999975690116e-08
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30


==> simulation-data/trajectory-data-nonlinear-dynamics/simple-mpc-data.csv <==
Time,StoredEnergy,Available RES,PreAvailable RES,Input Ps Optimal,Input Pt Optimal,Input Pr Optimal,Input Ps Actual,Input Pt Actual,Input Pr Actual,Wasted RES,Delta
2020-02-14 00:00:00,2.1261681507994434,0.7482166859497736,0.7482166859497736,-0.3014218125042195,0.0,0.7482166842990914,-0.3014218125042195,0.0,0.7482166842990914,[1.65068226e-09],0
2020-02-14 00:30:00,2.110304537783128,0.437089870156682,0.437089870156682,-0.0108078178760824,0.0,0.4370898691581336,-0.0108078178760823,0.0,0.4370898691581336,[9.98548355e-10],0
2020-02-14 01:00:00,2.077746728076588,0.3982965681454027,0.3982965681454027,0.0228572831182633,0.0,0.3982965630355827,0.0228572831182634,0.0,0.3982965630355827,[5.10981996e-09],0
2020-02-14 01:30:00,2.0305301960662794,0.3518857454966599,0.3518857454966599,0.0526014383276715,0.0,0.3518857411595079,0.0526014383276715,0.0,0.3518857411595079,[4.33715203e-09],0
2020-02-14 02:00:00,1.9411719147101083,0.2624683876082115,0.2624683876082115,0.1362495644108029,0.0,0.2624683843071457,0.136249564410803,0.0,0.2624683843071457,[3.30106581e-09],0
2020-02-14 02:30:00,2.208549128927964,1.319530606635655,1.319530606635655,-0.6108974342468516,0.0,0.9999999983494156,-0.6108974342468516,0.0,0.9999999983494156,[0.31953061],0
2020-02-14 03:00:00,2.4788714072976687,1.519042580507967,1.519042580507967,-0.6237179470673617,0.0,0.999999998349413,-0.6237179470673617,0.0,0.999999998349413,[0.51904258],0
2020-02-14 03:30:00,2.750413868539332,1.964215570512724,1.964215570512724,-0.6326923060417187,0.0,0.999999998349411,-0.6326923060417187,0.0,0.999999998349411,[0.96421557],0
2020-02-14 04:00:00,3.019520840244293,1.4741240836671192,1.4741240836671192,-0.6333333316827451,0.0,0.9999999983494116,-0.633333331682745,0.0,0.9999999983494116,[0.47412409],0
2020-02-14 04:30:00,3.282855196373053,1.377320640914439,1.377320640914439,-0.6262820496314647,0.0,0.9999999983494134,-0.6262820496314647,0.0,0.9999999983494134,[0.37732064],0
2020-02-14 05:00:00,3.5399079717596638,1.3900972887991987,1.3900972887991987,-0.6179487162981331,0.0,0.9999999983494152,-0.6179487162981331,0.0,0.9999999983494152,[0.39009729],0
2020-02-14 05:30:00,3.77831212520492,1.2179232481414852,1.2179232481414852,-0.5814102547596766,0.0,0.99999999834942,-0.5814102547596764,0.0,0.99999999834942,[0.21792325],0
2020-02-14 06:00:00,3.987238733653995,1.248104378943613,1.248104378943613,-0.5205128188622421,0.0,0.9999999983494215,-0.5205128188622421,0.0,0.9999999983494215,[0.24810438],0
2020-02-14 06:30:00,4.161366160654848,1.2577442259102358,1.2577442259102358,-0.4480769214262704,0.0,0.9999999983493474,-0.4480769214262704,0.0,0.9999999983493474,[0.25774423],0
2020-02-14 07:00:00,4.292201462778532,1.067700673693106,1.067700673693106,-0.3576923060405239,0.0,0.9999999983482162,-0.3576923060405238,0.0,0.9999999983482162,[0.06770068],0
2020-02-14 07:30:00,4.316002337085645,0.8211731677367392,0.8211731677367392,-0.1352757301875728,0.0,0.8211731660850088,-0.1352757301875728,0.0,0.8211731660850088,[1.65173042e-09],0
2020-02-14 08:00:00,4.210282517694737,0.5866643239575535,0.5866643239575535,0.1235920915311965,0.0,0.5866643187252137,0.1235920915311965,0.0,0.5866643187252137,[5.23233978e-09],0
2020-02-14 08:30:00,4.124771035281671,0.6536671943300526,0.6536671943300526,0.0860763998117829,0.0,0.6536671899318068,0.0860763998117829,0.0,0.6536671899318068,[4.39824577e-09],0
2020-02-14 09:00:00,3.9973561309013927,0.5984860915019291,0.5984860915019291,0.1694626297661949,0.0,0.5984860881825231,0.1694626297661948,0.0,0.5984860881825231,[3.31940597e-09],0
2020-02-14 09:30:00,3.9943199013274704,0.847505550228552,0.847505550228552,-0.0744286254995578,0.0,0.847505548576481,-0.0744286254995578,0.0,0.847505548576481,[1.65207104e-09],0
2020-02-14 10:00:00,4.032941244462166,0.9282685620000242,0.9282685620000242,-0.1596788167477365,0.0,0.9282685603374802,-0.1596788167477365,0.0,0.9282685603374802,[1.66254399e-09],0
2020-02-14 10:30:00,3.894052290909822,0.5905948418898094,0.5905948418898094,0.1933795184017172,0.0,0.5905948405726418,0.1933795184017172,0.0,0.5905948405726418,[1.3171676e-09],0
2020-02-14 11:00:00,3.675163937890309,0.416944362604331,0.416944362604331,0.3477992297961491,0.0,0.4169443599474406,0.3477992297961491,0.0,0.4169443599474406,[2.65689037e-09],0
2020-02-14 11:30:00,3.629009071829735,0.7369980152708807,0.7369980152708807,0.0187712175026896,0.0,0.7369980132665411,0.0187712175026896,0.0,0.7369980132665411,[2.00433958e-09],0
2020-02-14 12:00:00,3.596263012057647,0.7455546325529666,0.7455546325529666,-0.0070930930893768,0.0,0.7455546315509154,-0.0070930930893768,0.0,0.7455546315509154,[1.00205122e-09],0
2020-02-14 12:30:00,3.465616684411672,0.5346017273756145,0.5346017273756145,0.1859111012924217,0.0,0.5346017192203988,0.1859111012924217,0.0,0.5346017192203988,[8.15521572e-09],0
2020-02-14 13:00:00,3.356578349149068,0.5412057725828364,0.5412057725828364,0.1466147483923585,0.0,0.5412057644281543,0.1466147483923585,0.0,0.5412057644281543,[8.15468215e-09],0
2020-02-14 13:30:00,3.315119524332659,0.6534695361794532,0.6534695361794532,0.0157612409781183,0.0,0.6534695282526508,0.0157612409781183,0.0,0.6534695282526508,[7.92680244e-09],0
2020-02-14 14:00:00,3.2387442451970303,0.5783890840815041,0.5783890840815041,0.0857134875891351,0.0,0.5783890765134289,0.0857134875891352,0.0,0.5783890765134289,[7.56807528e-09],0
2020-02-14 14:30:00,3.1644812223956404,0.57911824975327,0.57911824975327,0.0830612436786943,0.0,0.5791182435007928,0.0830612436786943,0.0,0.5791182435007928,[6.2524772e-09],0
2020-02-14 15:00:00,3.1257933730416525,0.6500362812960894,0.6500362812960894,0.0140662882136516,0.0,0.6500362758889123,0.0140662882136517,0.0,0.6500362758889123,[5.40717704e-09],0
2020-02-14 15:30:00,3.0373952872154817,0.563919747967082,0.563919747967082,0.1130033289559946,0.0,0.5639197479670823,0.1130033289559949,0.0,0.563919747967082,[0.],0
2020-02-14 16:00:00,2.7530164717552355,0.2314930992116243,0.2314930992116243,0.4845325463308019,0.0,0.2314930946948391,0.4845325463308019,0.0,0.2314930946948391,[4.5167852e-09],0
2020-02-14 16:30:00,2.3653965227236204,0.0887989369965099,0.0887989369965099,0.6746626055018681,0.0,0.0887989329596703,0.6746626055018681,0.0,0.0887989329596703,[4.0368396e-09],0
2020-02-14 17:00:00,1.9272498941057252,0.0373153065362294,0.0373153065362294,0.7697359790386576,0.0,0.0373153030126244,0.7697359790386576,0.0,0.0373153030126244,[3.52360505e-09],0
2020-02-14 17:30:00,1.478658564866251,0.0494963478911601,0.0494963478911601,0.7953754499573489,0.0,0.0494963449144459,0.7953754499573489,0.0,0.0494963449144459,[2.97671411e-09],0
2020-02-14 18:00:00,1.071146679714709,0.1065765114690564,0.1065765114690564,0.7318850293823581,0.0,0.1065765090791803,0.7318850293823581,0.0,0.1065765090791803,[2.38987605e-09],0
2020-02-14 18:30:00,0.682810705102345,0.1143928371718471,0.1143928371718471,0.7054789594129898,0.0,0.114392835458805,0.7054789594129898,0.0,0.114392835458805,[1.71304211e-09],0
2020-02-14 19:00:00,0.5,0.0926225046880651,0.0926225046880651,0.3403793836230803,0.3586647783555212,0.0926225046880651,0.3403793836230803,0.3586647783555212,0.0926225046880651,[2.77555756e-17],1
2020-02-14 19:30:00,0.5,0.059421976808985,0.059421976808985,-0.0100100200501405,0.7089213765744888,0.059421976808985,-0.0100100200501405,0.7089213765744888,0.059421976808985,[6.9388939e-17],1
2020-02-14 20:00:00,0.5,0.0312968985209585,0.0312968985209585,-0.0100100200501405,0.7049951728112333,0.0312968985209585,-0.0100100200501405,0.7049951728112333,0.0312968985209585,[6.24500451e-17],1
2020-02-14 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7112920713321917,0.0,-0.0100100200501405,0.7112920713321917,0.0,[0.],1
2020-02-14 21:00:00,0.5,0.0,0.0,-0.0100100200501405,0.657445917486038,0.0,-0.0100100200501405,0.657445917486038,0.0,[0.],1
2020-02-14 21:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6285997636398841,0.0,-0.0100100200501405,0.6285997636398841,0.0,[0.],1
2020-02-14 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5952664303065508,0.0,-0.0100100200501405,0.5952664303065508,0.0,[0.],1
2020-02-14 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.5471895072296277,0.0,-0.0100100200501405,0.5471895072296277,0.0,[0.],1
2020-02-14 23:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5087279687680892,0.0,-0.0100100200501405,0.5087279687680892,0.0,[0.],1
2020-02-14 23:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4721895072296277,0.0,-0.0100100200501405,0.4721895072296277,0.0,[0.],1
2020-02-15 00:00:00,0.5,0.0,0.0,-0.0100100200501405,0.446548481588602,0.0,-0.0100100200501404,0.446548481588602,0.0,[0.],1
2020-02-15 00:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4298818149219354,0.0,-0.0100100200501405,0.4298818149219354,0.0,[0.],1
2020-02-15 01:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4170613021014225,0.0,-0.0100100200501404,0.4170613021014225,0.0,[0.],1
2020-02-15 01:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4029587379988584,0.0,-0.0100100200501404,0.4029587379988584,0.0,[0.],1
2020-02-15 02:00:00,0.5,0.0,0.0,-0.0100100200501405,0.3862920713321918,0.0,-0.0100100200501405,0.3862920713321918,0.0,[0.],1
2020-02-15 02:30:00,0.5,0.0,0.0,-0.0100100200501405,0.3747536097937302,0.0,-0.0100100200501405,0.3747536097937302,0.0,[0.],1
2020-02-15 03:00:00,0.5,0.0,0.0,-0.0100100200501405,0.3683433533834738,0.0,-0.0100100200501404,0.3683433533834738,0.0,[0.],1
2020-02-15 03:30:00,0.5,0.032064262515589,0.032064262515589,-0.0100100200501404,0.3260226806114744,0.032064262515589,-0.0100100200501404,0.3260226806114744,0.032064262515589,[6.9388939e-17],1
2020-02-15 04:00:00,0.5149255948383302,0.0861651260826607,0.0861651260826607,-0.0400112799288146,0.3,0.0861651260826607,-0.0400112799288146,0.3000000000000001,0.0861651260826607,[8.32667268e-17],1
2020-02-15 04:30:00,0.568652088378038,0.0931716726479734,0.0931716726479734,-0.1191716881006583,0.3689487334014029,0.0931716726479734,-0.1191716881006583,0.3689487334014029,0.0931716726479734,[5.55111512e-17],1
2020-02-15 05:00:00,0.8653957417442738,0.0655837981554076,0.0655837981554076,-0.6466798285676626,0.9234037227199472,0.0655837981554076,-0.6466798285676626,0.9234037227199472,0.0655837981554076,[4.16333634e-17],1
2020-02-15 05:30:00,0.7436950288815022,0.1390558673825228,0.1390558673825228,0.2212005428738874,0.0,0.1390558673825228,0.2212005428738874,0.0,0.1390558673825228,[5.55111512e-17],0
2020-02-15 06:00:00,0.6611107305794083,0.2384371649179711,0.2384371649179711,0.1481012966204905,-1.3877787807814454e-16,0.2384371649179711,0.1481012966204906,-1.3877787807814454e-16,0.2384371649179711,[0.],0
2020-02-15 06:30:00,0.657301883085197,0.4190692026744965,0.4190692026744965,-0.0056076642129581,0.0,0.4190692026744965,-0.005607664212958,0.0,0.4190692026744965,[0.],0
2020-02-15 07:00:00,0.6037105556384824,0.3683698827147396,0.3683698827147396,0.0931685788237219,0.0,0.3683698827147396,0.0931685788237219,0.0,0.3683698827147396,[5.55111512e-17],0
2020-02-15 07:30:00,0.5000000000000001,0.306403878512663,0.306403878512663,0.1916730445629904,1.2697065621125605e-12,0.306403878512663,0.1916730445629904,1.2697065621125605e-12,0.306403878512663,[0.],0
2020-02-15 08:00:00,0.5139981098956696,0.2733188110766828,0.2733188110766828,-0.0381416987093827,0.3000792978891102,0.2733188110766828,-0.0381416987093827,0.3000792978891102,0.2733188110766828,[0.],1
2020-02-15 08:30:00,0.6259721208125756,0.2268222784429152,0.2268222784429152,-0.2399873782013199,0.6009856125789175,0.2268222784429152,-0.2399873782013198,0.6009856125789175,0.2268222784429152,[5.55111512e-17],1
2020-02-15 09:00:00,0.5751963389213818,0.1705939658186046,0.1705939658186046,0.088253257618115,0.3725630329735367,0.1705939658186046,0.088253257618115,0.3725630329735367,0.1705939658186046,[2.77555756e-17],1
2020-02-15 09:30:00,0.789449068538311,0.3144713866245829,0.3144713866245829,-0.4612880527756403,0.8032269225613138,0.3144713866245829,-0.4612880527756403,0.8032269225613138,0.3144713866245829,[5.55111512e-17],1
2020-02-15 10:00:00,0.6425882487013104,0.4011851748452499,0.4011851748452499,0.2706096974669209,0.0,0.4011851743279508,0.2706096974669209,0.0,0.4011851743279508,[5.17299092e-10],0
2020-02-15 10:30:00,0.691286308813456,0.7948242409326648,0.7948242409326648,-0.1114909074425537,0.0,0.7948242407758871,-0.1114909074425537,0.0,0.7948242407758871,[1.56777702e-10],0
2020-02-15 11:00:00,0.716855003499166,0.7532120648255941,0.7532120648255941,-0.0653907100436906,-8.419613906074375e-07,0.7532120648255941,-0.0653907100436906,-8.419613906074375e-07,0.7532120648255941,[0.],0
2020-02-15 11:30:00,0.7112514997277045,0.6922336369913682,0.6922336369913682,-0.0031310728888038,-2.220446049250313e-16,0.6922336369913682,-0.0031310728888038,-2.220446049250313e-16,0.6922336369913682,[0.],0
2020-02-15 12:00:00,0.6831913590145393,0.6646890707120863,0.6646890707120863,0.0417211856981701,0.0,0.6646890707120863,0.0417211856981701,0.0,0.6646890707120863,[0.],0
2020-02-15 12:30:00,0.6324943206901629,0.6136672204514783,0.6136672204514783,0.0869738051895472,1.1102230246251563e-16,0.6136672204514783,0.0869738051895472,1.1102230246251563e-16,0.6136672204514783,[0.],0
2020-02-15 13:00:00,0.5934327897053463,0.6221294621986582,0.6221294621986582,0.065050024980829,0.0,0.6221294621986582,0.065050024980829,0.0,0.6221294621986582,[0.],0
2020-02-15 13:30:00,0.5000000000000001,0.5093721054725837,0.5093721054725837,0.1720372423413438,9.085963288413268e-07,0.5093721054725837,0.1720372423413438,9.085963288413268e-07,0.5093721054725837,[0.],0
2020-02-15 14:00:00,0.5836592944038267,0.4269676734872242,0.4269676734872242,-0.180579483804773,0.4356630923688309,0.4269676734872242,-0.180579483804773,0.4356630923688309,0.4269676734872242,[5.55111512e-17],1
2020-02-15 14:30:00,0.9881349877442795,0.7459777229556758,0.7459777229556758,-0.9019816649616884,0.8316449676470382,0.7459777229556758,-0.9019816649616884,0.8316449676470383,0.7459777229556758,[0.],1
2020-02-15 15:00:00,0.9926486650187673,0.6948990627778703,0.6948990627778703,-0.0288734217522292,0.0,0.6948990627778703,-0.0288734217522292,0.0,0.6948990627778703,[0.],0
2020-02-15 15:30:00,0.8436935562601307,0.3869644262135172,0.3869644262135172,0.2707278854223708,0.0,0.3869644222699369,0.2707278854223708,0.0,0.3869644222699369,[3.9435803e-09],0
2020-02-15 16:00:00,0.7796396730261071,0.5560022601174436,0.5560022601174436,0.1100233809081974,0.0,0.5560022601174436,0.1100233809081974,0.0,0.5560022601174436,[0.],0
2020-02-15 16:30:00,0.7573301492739711,0.6659293075850791,0.6659293075850791,0.0289424872867157,0.0,0.6659293075850791,0.0289424872867157,0.0,0.6659293075850791,[0.],0
2020-02-15 17:00:00,0.7248149175969785,0.6727984249350191,0.6727984249350191,0.0496374725008783,0.0,0.6727984249350191,0.0496374725008783,0.0,0.6727984249350191,[0.],0
2020-02-15 17:30:00,0.7926138024923425,0.9139556289740376,0.9139556289740376,-0.152417167435576,0.0,0.9139556289740376,-0.1524171674355759,0.0,0.9139556289740376,[0.],0
2020-02-15 18:00:00,0.6606176897371797,0.5122167272303726,0.5122167272303726,0.2422704522568068,0.0,0.5122167272303726,0.2422704522568068,0.0,0.5122167272303726,[0.],0
2020-02-15 18:30:00,0.5894324571025956,0.6025965265576819,0.6025965265576819,0.1275316785705231,0.0,0.6025965265576819,0.1275316785705231,0.0,0.6025965265576819,[0.],0
2020-02-15 19:00:00,0.7123259377993102,0.5324192815494223,0.5324192815494223,-0.2645756373219108,0.4289512275673602,0.5324192815494223,-0.2645756373219108,0.4289512275673602,0.5324192815494223,[0.],1
2020-02-15 19:30:00,1.066272562110727,0.4730262597083132,0.4730262597083132,-0.7835320081599338,0.9816595946054668,0.4730262597083132,-0.7835320081599337,0.9816595946054668,0.4730262597083132,[5.55111512e-17],1
2020-02-15 20:00:00,0.942969690549687,0.4218859738256832,0.4218859738256832,0.2204217184820089,1.6653345369377348e-16,0.4218859738256832,0.2204217184820089,1.6653345369377348e-16,0.4218859738256832,[0.],0
2020-02-15 20:30:00,0.8732110685724686,0.5038407982791587,0.5038407982791587,0.1192361247977644,-1.1102230246251563e-16,0.5038407982791587,0.1192361247977644,-1.1102230246251563e-16,0.5038407982791587,[0.],0
2020-02-15 21:00:00,0.8064165873490643,0.4883984445900387,0.4883984445900387,0.1148066836150896,-1.6653345369377348e-16,0.4883984445900387,0.1148066836150896,-1.6653345369377348e-16,0.4883984445900387,[0.],0
2020-02-15 21:30:00,0.743821190924757,0.4722299474280448,0.4722299474280448,0.1078982577001603,0.0,0.4722299474280448,0.1078982577001603,0.0,0.4722299474280448,[0.],0
2020-02-15 22:00:00,0.6082194848809788,0.2800548834792005,0.2800548834792005,0.2500733216490047,-1.1102230246251563e-16,0.2800548834792005,0.2500733216490047,-1.1102230246251563e-16,0.2800548834792005,[0.],0
2020-02-15 22:30:00,0.5397419436275669,0.3651904224564483,0.3651904224564483,0.1232711160050901,0.0,0.3651904224564483,0.1232711160050901,0.0,0.3651904224564483,[5.55111512e-17],0
2020-02-15 23:00:00,0.4999999999999999,0.3804943463276767,0.3804943463276767,0.0682236023902719,0.0,0.3804943463276767,0.068223602390272,0.0,0.3804943463276767,[0.],0
2020-02-15 23:30:00,0.5422589509488436,0.5088901014220975,0.5088901014220975,-0.095428562960559,0.0,0.5088901014220975,-0.095428562960559,0.0,0.5088901014220975,[0.],0
2020-02-16 00:00:00,0.5566849319052392,0.4276765037536069,0.4276765037536069,-0.0398559909330941,0.0,0.4276765037536069,-0.039855990933094,0.0,0.4276765037536069,[0.],0
2020-02-16 00:30:00,0.6870339589535757,0.1722983330318606,0.1722983330318606,-0.2796522932465852,0.4823539602147246,0.1722983330318606,-0.2796522932465852,0.4823539602147246,0.1722983330318606,[0.],1
2020-02-16 01:00:00,1.0212225468301068,0.1139011878065746,0.1139011878065746,-0.7363370852424721,1.0,0.1139011878065746,-0.736337085242472,1.0,0.1139011878065746,[6.9388939e-17],1
2020-02-16 01:30:00,0.8846653215909648,0.1239031680618743,0.1239031680618743,0.2466084278719353,1.2245790107917598e-06,0.1239031680618743,0.2466084278719354,1.2245790107917598e-06,0.1239031680618743,[2.77555756e-17],0
2020-02-16 02:00:00,0.7756172032952511,0.1624342310049731,0.1624342310049731,0.1965401279693859,-2.775557561562892e-17,0.1624342310049731,0.1965401279693859,-2.775557561562892e-17,0.1624342310049731,[8.32667268e-17],0
2020-02-16 02:30:00,0.6649417877298662,0.1469504730757852,0.1469504730757852,0.2017674756421634,2.775557561562892e-17,0.1469504730757852,0.2017674756421634,2.775557561562892e-17,0.1469504730757852,[5.55111512e-17],0
2020-02-16 03:00:00,0.5862656600350975,0.2009127207634197,0.2009127207634197,0.142035997185298,1.6653345369377348e-16,0.2009127207634197,0.142035997185298,1.6653345369377348e-16,0.2009127207634197,[2.77555756e-17],0
2020-02-16 03:30:00,0.5063747428409319,0.1893293594835085,0.1893293594835085,0.1459270507729015,8.326672684688674e-17,0.1893293594835085,0.1459270507729016,8.326672684688674e-17,0.1893293594835085,[2.77555756e-17],0
2020-02-16 04:00:00,0.5000000000000001,0.334558183477752,0.334558183477752,0.0026213037017353,-1.1102230246251563e-16,0.334558183477752,0.0026213037017353,-1.1102230246251563e-16,0.334558183477752,[0.],0
2020-02-16 04:30:00,0.5845496749065824,0.5208888627289089,0.5208888627289089,-0.1824273226168807,0.0,0.5208888610784193,-0.1824273226168807,0.0,0.5208888610784193,[1.65048963e-09],0
2020-02-16 05:00:00,0.6513213989276944,0.4833047712926979,0.4833047712926979,-0.1474073337445225,0.0,0.4833047696419584,-0.1474073337445225,0.0,0.4833047696419584,[1.65073955e-09],0
2020-02-16 05:30:00,0.7378114194130364,0.5376782603227706,0.5376782603227706,-0.1896013355951857,0.0,0.5376782586721087,-0.1896013355951856,0.0,0.5376782586721087,[1.65066183e-09],0
2020-02-16 06:00:00,0.8265522988521721,0.5685187341746856,0.5685187341746856,-0.1960828350881531,0.0,0.5685187325240505,-0.196082835088153,0.0,0.5685187325240505,[1.65063507e-09],0
2020-02-16 06:30:00,1.001768023136662,0.7699796407712105,0.7699796407712105,-0.3815181006590742,0.0,0.7699796391206126,-0.3815181006590741,0.0,0.7699796391206126,[1.65059788e-09],0
2020-02-16 07:00:00,1.166916131924617,0.772522676458174,0.772522676458174,-0.3635483158331563,0.0,0.7725226748075151,-0.3635483158331561,0.0,0.7725226748075151,[1.65065883e-09],0
2020-02-16 07:30:00,1.221765415027574,0.5643426702776809,0.5643426702776809,-0.1348554891395114,0.0,0.5643426686266908,-0.1348554891395113,0.0,0.5643426686266908,[1.65099012e-09],0
2020-02-16 08:00:00,1.329113462470146,0.7015510626578718,0.7015510626578718,-0.2451408045933634,0.0,0.7015510610036199,-0.2451408045933634,0.0,0.7015510610036199,[1.65425196e-09],0
2020-02-16 08:30:00,1.2740070162591457,0.4132111793742273,0.4132111793742273,0.0829426744481364,0.0,0.4132111717057096,0.0829426744481365,0.0,0.4132111717057096,[7.66851765e-09],0
2020-02-16 09:00:00,1.2433140461464214,0.4949914433236238,0.4949914433236238,0.0357777948399051,0.0,0.4949914359293256,0.0357777948399051,0.0,0.4949914359293256,[7.39429823e-09],0
2020-02-16 09:30:00,1.2056786949838196,0.5068983918881783,0.5068983918881783,0.0501528901631037,0.0,0.5068983918881783,0.0501528901631037,0.0,0.5068983918881783,[0.],0
2020-02-16 10:00:00,1.0577054416243172,0.3121031129139353,0.3121031129139353,0.2648199711094856,0.0,0.3121031058135913,0.2648199711094856,0.0,0.3121031058135913,[7.10034403e-09],0
2020-02-16 10:30:00,0.9881880784480448,0.4738617555509393,0.4738617555509393,0.1165228598336765,-3.8857805861880484e-16,0.4738617555509393,0.1165228598336765,-3.8857805861880484e-16,0.4738617555509393,[0.],0
2020-02-16 11:00:00,0.878702477694057,0.4058923258244751,0.4058923258244751,0.1953897254575762,-1.1102230246251563e-16,0.4058923258244751,0.1953897254575762,-1.1102230246251563e-16,0.4058923258244751,[0.],0
2020-02-16 11:30:00,0.7801012828253124,0.4407950243200944,0.4407950243200944,0.1765126679875979,0.0,0.4407950243200944,0.1765126679875979,0.0,0.4407950243200944,[5.55111512e-17],0
2020-02-16 12:00:00,0.7184935589184567,0.5294178049215079,0.5294178049215079,0.1064796309759281,-2.220446049250313e-16,0.5294178049215079,0.1064796309759281,-2.220446049250313e-16,0.5294178049215079,[0.],0
2020-02-16 12:30:00,0.6186557167376316,0.4795448170197026,0.4795448170197026,0.1819936445187589,0.0,0.4795448170197026,0.1819936445187589,0.0,0.4795448170197026,[0.],0
2020-02-16 13:00:00,0.5189036046449584,0.4617582836442068,0.4617582836442068,0.1837545368686137,0.0,0.4617582836442068,0.1837545368686137,0.0,0.4617582836442068,[5.55111512e-17],0
2020-02-16 13:30:00,0.8603169388299567,0.5229102346734743,0.5229102346734743,-0.749358566595973,0.8655508960250627,0.5229102346734743,-0.749358566595973,0.8655508960250627,0.5229102346734743,[0.],1
2020-02-16 14:00:00,0.8191371708074949,0.5570607254962482,0.5570607254962482,0.0647341462986236,0.0,0.5570607254962482,0.0647341462986236,0.0,0.5570607254962482,[0.],0
2020-02-16 14:30:00,0.7708011847649198,0.5338067975672321,0.5338067975672321,0.0796547408943063,0.0,0.5338067975672321,0.0796547408943063,0.0,0.5338067975672321,[0.],0
2020-02-16 15:00:00,0.6547222812019223,0.4031472997679365,0.4031472997679365,0.2122373156166789,0.0,0.4031472997679365,0.2122373156166789,0.0,0.4031472997679365,[0.],0
2020-02-16 15:30:00,0.6274231652804166,0.6016157729638579,0.6016157729638579,0.0413329449848606,-5.551115123125784e-16,0.6016157729638579,0.0413329449848606,-5.551115123125784e-16,0.6016157729638579,[0.],0
2020-02-16 16:00:00,0.5452140401836496,0.5144717162767458,0.5144717162767458,0.1496308478258182,0.0,0.5144717162767458,0.1496308478258182,0.0,0.5144717162767458,[0.],0
2020-02-16 16:30:00,0.4999999999999998,0.612765407965503,0.612765407965503,0.0789012587011637,-1.1102230246251563e-16,0.612765407965503,0.0789012587011637,-1.1102230246251563e-16,0.612765407965503,[0.],0
2020-02-16 17:00:00,0.4999999999999999,0.347243566832982,0.347243566832982,-0.0100100200501405,0.3877664532171584,0.347243566832982,-0.0100100200501405,0.3877664532171584,0.347243566832982,[0.],1
2020-02-16 17:30:00,0.4999999999999999,0.2932543731742163,0.2932543731742163,-0.0100100200501405,0.4744479545682318,0.2932543731742163,-0.0100100200501405,0.4744479545682318,0.2932543731742163,[0.],1
2020-02-16 18:00:00,0.4999999999999999,0.3403545899732908,0.3403545899732908,-0.0100100200501405,0.4055528659742856,0.3403545899732908,-0.0100100200501405,0.4055528659742856,0.3403545899732908,[0.],1
2020-02-16 18:30:00,0.4999999999999999,0.3333755610398565,0.3333755610398565,-0.0100100200501405,0.3881729205487456,0.3333755610398565,-0.0100100200501405,0.3881729205487456,0.3333755610398565,[0.],1
2020-02-16 19:00:00,0.4999999999999999,0.3400271228388501,0.3400271228388501,-0.0100100200501405,0.3520341792625724,0.3400271228388501,-0.0100100200501405,0.3520341792625724,0.3400271228388501,[5.55111512e-17],1
2020-02-16 19:30:00,0.5499217977784311,0.4709513397610123,0.4709513397610123,-0.1110774147639259,0.3010235109003495,0.4709513397610123,-0.1110774147639259,0.3010235109003495,0.4709513397610123,[0.],1
2020-02-16 20:00:00,0.5000000000000001,0.2494337607229588,0.2494337607229588,0.0880695352965581,0.3041633706471497,0.2494337607229588,0.0880695352965581,0.3041633706471497,0.2494337607229588,[5.55111512e-17],1
2020-02-16 20:30:00,0.5000000000000001,0.2237900057695033,0.2237900057695033,-0.0100100200501405,0.3926302706908935,0.2237900057695033,-0.0100100200501405,0.3926302706908935,0.2237900057695033,[0.],1
2020-02-16 21:00:00,0.5000000000000001,0.2138064586123292,0.2138064586123292,-0.0100100200501405,0.3865881768224267,0.2138064586123292,-0.0100100200501405,0.3865881768224267,0.2138064586123292,[2.77555756e-17],1
2020-02-16 21:30:00,0.5000000000000001,0.1817273762607003,0.1817273762607003,-0.0100100200501405,0.3891800796868761,0.1817273762607003,-0.0100100200501405,0.3891800796868761,0.1817273762607003,[5.55111512e-17],1
2020-02-16 22:00:00,0.5000000000000001,0.1538204283644689,0.1538204283644689,-0.0100100200501405,0.3831126686087485,0.1538204283644689,-0.0100100200501405,0.3831126686087485,0.1538204283644689,[5.55111512e-17],1
2020-02-16 22:30:00,0.5,0.1639171707944475,0.1639171707944475,-0.0100100200501402,0.3242979774608209,0.1639171707944475,-0.0100100200501402,0.3242979774608209,0.1639171707944475,[5.55111512e-17],1
2020-02-16 23:00:00,0.5,0.1380774699891601,0.1380774699891601,-0.0100100200501405,0.3116761398045701,0.1380774699891601,-0.0100100200501404,0.3116761398045701,0.1380774699891601,[0.],1
2020-02-16 23:30:00,0.5,0.1092849698021061,0.1092849698021061,-0.0100100200501405,0.3052122297352139,0.1092849698021061,-0.0100100200501405,0.3052122297352139,0.1092849698021061,[6.9388939e-17],1
2020-02-17 00:00:00,0.500270218791158,0.0970900326861459,0.0970900326861459,-0.0105515711476843,0.3,0.0970900326861459,-0.0105515711476843,0.3,0.0970900326861459,[4.16333634e-17],1
2020-02-17 00:30:00,0.5076506213381112,0.1011099029737434,0.1011099029737434,-0.0248278516916921,0.3,0.1011099029737434,-0.0248278516916921,0.3,0.1011099029737434,[6.9388939e-17],1
2020-02-17 01:00:00,0.5101190134694468,0.1003280487718464,0.1003280487718464,-0.015112635865714,0.300040997350278,0.1003280487718464,-0.015112635865714,0.300040997350278,0.1003280487718464,[6.9388939e-17],1
2020-02-17 01:30:00,0.509311863886684,0.0912877770054424,0.0912877770054424,-0.0085954693131347,0.3,0.0912877770054424,-0.0085954693131347,0.3,0.0912877770054424,[8.32667268e-17],1
2020-02-17 02:00:00,0.4999999999999997,0.0396961849772458,0.0396961849772458,0.0084303833592764,0.3223862521762982,0.0396961849772458,0.0084303833592765,0.3223862521762982,0.0396961849772458,[6.24500451e-17],1
2020-02-17 02:30:00,0.5,0.0,0.0,-0.010010020050141,0.3753946354347563,0.0,-0.0100100200501409,0.3753946354347564,0.0,[0.],1
2020-02-17 03:00:00,0.5,0.0187026590515851,0.0187026590515851,-0.0100100200501405,0.3560509507421451,0.0187026590515851,-0.0100100200501405,0.3560509507421451,0.0187026590515851,[1.04083409e-17],1
2020-02-17 03:30:00,0.5151813857925838,0.1027065026630554,0.1027065026630554,-0.0405270154835682,0.3,0.1027065026630554,-0.0405270154835682,0.3,0.1027065026630554,[1.38777878e-17],1
2020-02-17 04:00:00,0.5708953923353897,0.1937635351809033,0.1937635351809033,-0.1232507146680828,0.3,0.1937635351809033,-0.1232507146680828,0.3,0.1937635351809033,[2.77555756e-17],1
2020-02-17 04:30:00,0.5947030386456296,0.1369111468129628,0.1369111468129628,-0.0593858686061991,0.3000388243573388,0.1369111468129628,-0.059385868606199,0.3000388243573388,0.1369111468129628,[0.],1
2020-02-17 05:00:00,0.5428289043801464,0.0,0.0,0.091025641025641,0.3,0.0,0.091025641025641,0.3,0.0,[0.],1
2020-02-17 05:30:00,0.5000000178766929,0.0,0.0,0.0742498902983721,0.353955237906756,0.0,0.0742498902983721,0.353955237906756,0.0,[0.],1
2020-02-17 06:00:00,0.5000000151558611,0.0,0.0,-0.0100100149558118,0.4927023226481196,0.0,-0.0100100149558118,0.4927023226481196,0.0,[0.],1
2020-02-17 06:30:00,0.5000000000000002,0.0483057692253545,0.0483057692253545,-0.0100099899813379,0.5117042207559835,0.0483057692253545,-0.0100099899813379,0.5117042207559835,0.0483057692253545,[6.9388939e-18],1
2020-02-17 07:00:00,0.5000000151529173,0.0565965400895032,0.0565965400895032,-0.0100100504167685,0.5617468436605987,0.0565965400895032,-0.0100100504167685,0.5617468436605987,0.0565965400895032,[2.08166817e-17],1
2020-02-17 07:30:00,0.5000000151574209,0.0266793770048325,0.0266793770048325,-0.010010020362832,0.6403819254092816,0.0266793770048325,-0.010010020362832,0.6403819254092816,0.0266793770048325,[0.],1
2020-02-17 08:00:00,0.5000000000000002,0.0534901142608503,0.0534901142608503,-0.0100099899782435,0.6488275680250856,0.0534901142608503,-0.0100099899782435,0.6488275680250856,0.0534901142608503,[6.24500451e-17],1
2020-02-17 08:30:00,0.4999999999999998,0.0789475811043093,0.0789475811043093,-0.0100100200501396,0.6765752594586508,0.0789475811043093,-0.0100100200501396,0.6765752594586508,0.0789475811043093,[5.55111512e-17],1
2020-02-17 09:00:00,0.5,0.0420377273298334,0.0420377273298334,-0.0100100200501407,0.7275876773356921,0.0420377273298334,-0.0100100200501408,0.7275876773356921,0.0420377273298334,[4.16333634e-17],1
2020-02-17 09:30:00,0.5,0.0188353908600932,0.0188353908600932,-0.0100100200501405,0.7584823214977396,0.0188353908600932,-0.0100100200501405,0.7584823214977396,0.0188353908600932,[1.04083409e-17],1
2020-02-17 10:00:00,0.5,0.0664429769095601,0.0664429769095601,-0.0100100200501405,0.7115157610892984,0.0664429769095601,-0.0100100200501405,0.7115157610892984,0.0664429769095601,[8.32667268e-17],1
2020-02-17 10:30:00,0.5,0.0873627138815298,0.0873627138815298,-0.0100100200501405,0.6944421779634825,0.0873627138815298,-0.0100100200501405,0.6944421779634825,0.0873627138815298,[0.],1
2020-02-17 11:00:00,0.5,0.1797271087007014,0.1797271087007014,-0.0100100200501405,0.5886162446827724,0.1797271087007014,-0.0100100200501405,0.5886162446827724,0.1797271087007014,[5.55111512e-17],1
2020-02-17 11:30:00,0.5,0.173683710330048,0.173683710330048,-0.0100100200501405,0.5927365661303489,0.173683710330048,-0.0100100200501405,0.5927365661303489,0.173683710330048,[5.55111512e-17],1
2020-02-17 12:00:00,0.5,0.2846004739396563,0.2846004739396563,-0.0100100200501405,0.48630698200792,0.2846004739396563,-0.0100100200501405,0.48630698200792,0.2846004739396563,[0.],1
2020-02-17 12:30:00,0.4999999999999999,0.2804550591787639,0.2804550591787639,-0.0100100200501403,0.4930164993329149,0.2804550591787639,-0.0100100200501403,0.4930164993329149,0.2804550591787639,[0.],1
2020-02-17 13:00:00,0.4999999999999999,0.2144829197864272,0.2144829197864272,-0.0100100200501405,0.5352706900073031,0.2144829197864272,-0.0100100200501405,0.5352706900073031,0.2144829197864272,[0.],1
2020-02-17 13:30:00,0.4999999999999999,0.3329012739759281,0.3329012739759281,-0.0100100200501405,0.3950574640229303,0.3329012739759281,-0.0100100200501405,0.3950574640229303,0.3329012739759281,[5.55111512e-17],1
2020-02-17 14:00:00,0.5,0.3620186621912811,0.3620186621912811,-0.0100100200501405,0.3678631527306543,0.3620186621912811,-0.0100100200501405,0.3678631527306543,0.3620186621912811,[5.55111512e-17],1
2020-02-17 14:30:00,0.5,0.3773111863892873,0.3773111863892873,-0.0100100200501405,0.3551347310967506,0.3773111863892873,-0.0100100200501405,0.3551347310967506,0.3773111863892873,[5.55111512e-17],1
2020-02-17 15:00:00,0.5471319552643069,0.5342145352207311,0.5342145352207311,-0.1053742845122608,0.3000059031376835,0.5342145352207311,-0.1053742845122608,0.3000059031376835,0.5342145352207311,[0.],1
2020-02-17 15:30:00,0.5370115650318844,0.4208237906880036,0.4208237906880036,0.0092895118565055,0.3000149025836959,0.4208237906880036,0.0092895118565055,0.3000149025836959,0.4208237906880036,[5.55111512e-17],1
2020-02-17 16:00:00,0.5000000174740397,0.398148817544948,0.398148817544948,0.062887381539364,0.3088355957874829,0.398148817544948,0.062887381539364,0.3088355957874829,0.398148817544948,[0.],1
2020-02-17 16:30:00,0.4999999999999997,0.3354393849134099,0.3354393849134099,-0.010009985382136,0.4886731645712902,0.3354393849134099,-0.010009985382136,0.4886731645712902,0.3354393849134099,[0.],1
2020-02-17 17:00:00,0.4999999999999997,0.397876121127918,0.397876121127918,-0.0100100200501405,0.450595437383761,0.397876121127918,-0.0100100200501405,0.450595437383761,0.397876121127918,[5.55111512e-17],1
2020-02-17 17:30:00,0.5,0.3284629576729281,0.3284629576729281,-0.010010020050141,0.5520598828900335,0.3284629576729281,-0.010010020050141,0.5520598828900335,0.3284629576729281,[0.],1
2020-02-17 18:00:00,0.5,0.3314258092700113,0.3314258092700113,-0.0100100200501405,0.5298662620621805,0.3314258092700113,-0.0100100200501405,0.5298662620621805,0.3314258092700113,[5.55111512e-17],1
2020-02-17 18:30:00,0.5,0.259415802227591,0.259415802227591,-0.0100100200501405,0.5749531921815239,0.259415802227591,-0.0100100200501405,0.5749531921815239,0.259415802227591,[5.55111512e-17],1
2020-02-17 19:00:00,0.5,0.1696462479019405,0.1696462479019405,-0.0100100200501404,0.6281842849687128,0.1696462479019405,-0.0100100200501404,0.6281842849687128,0.1696462479019405,[5.55111512e-17],1
2020-02-17 19:30:00,0.5,0.161566832708822,0.161566832708822,-0.0100100200501405,0.6074175463156775,0.161566832708822,-0.0100100200501405,0.6074175463156775,0.161566832708822,[2.77555756e-17],1
2020-02-17 20:00:00,0.5,0.1652288539007494,0.1652288539007494,-0.0100100200501405,0.5684991148673398,0.1652288539007494,-0.0100100200501405,0.5684991148673398,0.1652288539007494,[0.],1
2020-02-17 20:30:00,0.5,0.1907661804790411,0.1907661804790411,-0.0100100200501405,0.5282181985454584,0.1907661804790411,-0.0100100200501405,0.5282181985454584,0.1907661804790411,[2.77555756e-17],1
2020-02-17 21:00:00,0.5,0.2132213474918304,0.2132213474918304,-0.0100100200501405,0.4615322623018998,0.2132213474918304,-0.0100100200501405,0.4615322623018998,0.2132213474918304,[2.77555756e-17],1
2020-02-17 21:30:00,0.5,0.1286785260866124,0.1286785260866124,-0.0100100200501405,0.5095366221686564,0.1286785260866124,-0.0100100200501405,0.5095366221686564,0.1286785260866124,[2.77555756e-17],1
2020-02-17 22:00:00,0.5,0.1396937262121114,0.1396937262121114,-0.0100100200501405,0.4427521912739265,0.1396937262121114,-0.0100100200501405,0.4427521912739265,0.1396937262121114,[0.],1
2020-02-17 22:30:00,0.5490935436271509,0.1826552964638427,0.1826552964638427,-0.1093835636540681,0.4530103184722767,0.1826552964638427,-0.1093835636540681,0.4530103184722767,0.1826552964638427,[2.77555756e-17],1
2020-02-17 23:00:00,0.844261881563193,0.1882271755622341,0.1882271755622341,-0.6426137957998576,0.9370789279299312,0.1882271755622341,-0.6426137957998574,0.9370789279299312,0.1882271755622341,[5.55111512e-17],1
2020-02-17 23:30:00,0.7438548455052048,0.2629248881057365,0.2629248881057365,0.180664855484007,0.0,0.2629248881057365,0.180664855484007,0.0,0.2629248881057365,[0.],0
2020-02-18 00:00:00,0.6995723593879765,0.3556934109018293,0.3556934109018293,0.0731527429443246,0.0,0.3556934109018292,0.0731527429443246,0.0,0.3556934109018292,[1.11022302e-16],0
2020-02-18 00:30:00,0.6432804155089067,0.3235147449910541,0.3235147449910541,0.097639101162792,0.0,0.3235147449910541,0.097639101162792,0.0,0.3235147449910541,[0.],0
2020-02-18 01:00:00,0.5647559611306714,0.2783505317025068,0.2783505317025068,0.1421622888103137,0.0,0.2783505317025067,0.1421622888103137,0.0,0.2783505317025067,[5.55111512e-17],0
2020-02-18 01:30:00,0.5008582713557661,0.3021339314983911,0.3021339314983911,0.1151737608093012,0.0,0.3021339314983911,0.1151737608093012,0.0,0.3021339314983911,[5.55111512e-17],0
2020-02-18 02:00:00,0.5000000063789342,0.4153583825250468,0.4153583825250468,-0.0083075369905364,4.3651677161804514e-07,0.4153583825250468,-0.0083075369905363,4.3651677161804514e-07,0.4153583825250468,[0.],0
2020-02-18 02:30:00,0.5421294938321262,0.4893953744738388,0.4893953744738388,-0.0951646052430695,0.0,0.4893953744738388,-0.0951646052430695,0.0,0.4893953744738388,[5.55111512e-17],0
2020-02-18 03:00:00,0.4999999999999998,0.0,0.0,0.0728851729441011,0.3194225193635912,0.0,0.0728851729441011,0.3194225193635912,0.0,[0.],1
2020-02-18 03:30:00,0.7113078748193492,0.0,0.0,-0.4531502659959159,0.8460989839446338,0.0,-0.4531502659959159,0.8460989839446338,0.0,[0.],1
2020-02-18 04:00:00,0.5000000023499198,0.0,0.0,0.3929487179487179,0.0,0.0,0.3929487179487179,0.0,0.0,[0.],0
2020-02-18 04:30:00,0.548636480479323,0.5129362576634627,0.5129362576634627,-0.1084490765257331,0.0,0.5129362560129127,-0.1084490765257332,0.0,0.5129362560129127,[1.65055003e-09],0
2020-02-18 05:00:00,0.8161034351289794,1.1143192047745136,1.1143192047745136,-0.5794871778366025,0.0,0.999999998349423,-0.5794871778366024,0.0,0.999999998349423,[0.11431921],0
2020-02-18 05:30:00,1.0672468050396844,1.074515294878894,1.074515294878894,-0.5487179470673721,0.0,0.9999999983494234,-0.5487179470673722,0.0,0.9999999983494234,[0.0745153],0
2020-02-18 06:00:00,1.2894536919318809,1.2946787169335876,1.2946787169335876,-0.4897435880930084,0.0,0.9999999983494188,-0.4897435880930084,0.0,0.9999999983494188,[0.29467872],0
2020-02-18 06:30:00,1.4039733612927168,0.8238553257533707,0.8238553257533707,-0.2616758369232579,0.0,0.8238553241027451,-0.2616758369232579,0.0,0.8238553241027451,[1.65062564e-09],0
2020-02-18 07:00:00,1.552942436334121,0.961119551737902,0.961119551737902,-0.337401601369321,0.0,0.9611195500872698,-0.337401601369321,0.0,0.9611195500872698,[1.65063208e-09],0
2020-02-18 07:30:00,1.645574848368328,0.884678926093432,0.884678926093432,-0.2212173859811286,0.0,0.8846789244426672,-0.2212173859811287,0.0,0.8846789244426672,[1.65076486e-09],0
2020-02-18 08:00:00,1.6582962912986865,0.7612630429405813,0.7612630429405813,-0.0586989393764758,0.0,0.7612630419405784,-0.0586989393764758,0.0,0.7612630419405784,[1.00000297e-09],0
2020-02-18 08:30:00,1.640677530551111,0.7453647340442067,0.7453647340442067,0.0020711666960288,0.0,0.7453647307398686,0.0020711666960288,0.0,0.7453647307398686,[3.30433803e-09],0
2020-02-18 09:00:00,1.72308804079311,0.9664465717163933,0.9664465717163933,-0.2017029803221018,0.0,0.9664465700656916,-0.2017029803221017,0.0,0.9664465700656916,[1.6507018e-09],0
2020-02-18 09:30:00,1.8164380069015864,1.2072973345810472,1.2072973345810472,-0.2262820496313514,0.0,0.9999999983493002,-0.2262820496313514,0.0,0.9999999983493002,[0.20729734],0
2020-02-18 10:00:00,1.912523605500128,1.122577529094993,1.122577529094993,-0.2339743573236158,0.0,0.9999999983492568,-0.2339743573236158,0.0,0.9999999983492568,[0.12257753],0
2020-02-18 10:30:00,1.9572124676003115,0.897248766112901,0.897248766112901,-0.1293000465132007,0.0,0.8972487644619187,-0.1293000465132007,0.0,0.8972487644619187,[1.65098235e-09],0
2020-02-18 11:00:00,1.9911147886072416,0.8805537371433895,0.8805537371433895,-0.1081178380564672,0.0,0.8805537354923647,-0.1081178380564672,0.0,0.8805537354923647,[1.65102476e-09],0
2020-02-18 11:30:00,2.0784159180384485,1.03159200923242,1.03159200923242,-0.2192307675799275,0.0,0.9999999983491584,-0.2192307675799275,0.0,0.9999999983491584,[0.03159201],0
2020-02-18 12:00:00,2.07863658677371,0.8248799441824292,0.8248799441824292,-0.0421876354901167,0.0,0.8248799431824244,-0.0421876354901167,0.0,0.8248799431824244,[1.00000475e-09],0
2020-02-18 12:30:00,2.082069541493507,0.8038037784372384,0.8038037784372384,-0.0486755723090298,0.0,0.803803777437235,-0.0486755723090298,0.0,0.803803777437235,[1.00000341e-09],0
2020-02-18 13:00:00,2.093274816086976,0.8106213942772235,0.8106213942772235,-0.0644675464716143,0.0,0.8106213926254605,-0.0644675464716143,0.0,0.8106213926254605,[1.65176295e-09],0
2020-02-18 13:30:00,2.113572947415805,0.8164865395061076,0.8164865395061076,-0.083153204521619,0.0,0.8164865378549523,-0.083153204521619,0.0,0.8164865378549523,[1.65115532e-09],0
2020-02-18 14:00:00,2.2137187110043017,0.9801609340676816,0.9801609340676816,-0.2487506760066883,0.0,0.9801609324169448,-0.2487506760066883,0.0,0.9801609324169448,[1.65073699e-09],0
2020-02-18 14:30:00,2.3032468122353893,0.9599645403565508,0.9599645403565508,-0.2285542826961362,0.0,0.9599645391063926,-0.2285542826961362,0.0,0.9599645391063926,[1.25015831e-09],0
2020-02-18 15:00:00,2.3401438540743515,0.8553055042927662,0.8553055042927662,-0.1213311445873192,0.0,0.8553055035616782,-0.1213311445873193,0.0,0.8553055035616782,[7.31087968e-10],0
2020-02-18 15:30:00,2.309202406216728,0.7304554742467175,0.7304554742467175,0.015057346266103,0.0,0.7304554742467175,0.015057346266103,0.0,0.7304554742467175,[0.],0
2020-02-18 16:00:00,2.2130155835596117,0.6328103281685377,0.6328103281685377,0.1441127487545391,0.0,0.6328103281685378,0.1441127487545392,0.0,0.6328103281685377,[0.],0
2020-02-18 16:30:00,2.073843028403036,0.5846138655588768,0.5846138655588768,0.2288476729026616,0.0,0.5846138655588768,0.2288476729026616,0.0,0.5846138655588768,[0.],0
2020-02-18 17:00:00,1.862053241274122,0.4725037682381675,0.4725037682381675,0.3685218763545776,0.0,0.4725037646710634,0.3685218763545776,0.0,0.4725037646710634,[3.56710411e-09],0
2020-02-18 17:30:00,1.5148899118347785,0.2581281966162543,0.2581281966162543,0.6187948832941074,0.0,0.2581281936289695,0.6187948832941074,0.0,0.2581281936289695,[2.98728475e-09],0
2020-02-18 18:00:00,1.0847798523876675,0.0922726030294788,0.0922726030294788,0.770547912163564,0.0,0.0922726006569488,0.770547912163564,0.0,0.0922726006569488,[2.37252995e-09],0
2020-02-18 18:30:00,0.6442715501970503,0.0399324555244066,0.0399324555244066,0.7959649820659556,0.0,0.0399324538314803,0.7959649820659556,0.0,0.0399324538314803,[1.69292626e-09],0
2020-02-18 19:00:00,0.5,0.0,0.0,0.2684510716055431,0.5462925181380466,0.0,0.2684510716055431,0.5462925181380466,0.0,[0.],1
2020-02-18 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7933433533834738,0.0,-0.0100100200501405,0.7933433533834738,0.0,[0.],1
2020-02-18 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7677023277424482,0.0,-0.0100100200501405,0.7677023277424482,0.0,[0.],1
2020-02-18 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7388561738962943,0.0,-0.0100100200501405,0.7388561738962943,0.0,[0.],1
2020-02-18 21:00:00,0.5000000151466728,0.0,0.0,-0.0100100504042553,0.6933433837375886,0.0,-0.0100100504042553,0.6933433837375886,0.0,[0.],1
2020-02-18 21:30:00,0.4999999999999999,0.0186679115546219,0.0186679115546219,-0.0100099899995669,0.6374959245987912,0.0186679115546219,-0.0100099899995669,0.6374959245987912,0.0186679115546219,[3.46944695e-18],1
2020-02-18 22:00:00,0.5,0.020726008574398,0.020726008574398,-0.0100100200501405,0.5950532422449734,0.020726008574398,-0.0100100200501405,0.5950532422449734,0.020726008574398,[7.63278329e-17],1
2020-02-18 22:30:00,0.5,0.0236138486550365,0.0236138486550365,-0.0100100200501405,0.5299859149848476,0.0236138486550365,-0.0100100200501405,0.5299859149848476,0.0236138486550365,[4.51028104e-17],1
2020-02-18 23:00:00,0.5,0.0,0.0,-0.0100100200501405,0.507445917486038,0.0,-0.0100100200501405,0.507445917486038,0.0,[0.],1
2020-02-18 23:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4696254046655251,0.0,-0.0100100200501405,0.4696254046655251,0.0,[0.],1
2020-02-19 00:00:00,0.5000000151457816,0.0,0.0,-0.0100100504024691,0.4484715888640075,0.0,-0.010010050402469,0.4484715888640075,0.0,[0.],1
2020-02-19 00:30:00,0.4999999999999999,0.0,0.0,-0.0100099900013348,0.4382151182064631,0.0,-0.0100099900013349,0.4382151182064631,0.0,[0.],1
2020-02-19 01:00:00,0.4999999999999999,0.0,0.0,-0.0100100200501405,0.4491125841527046,0.0,-0.0100100200501405,0.4491125841527046,0.0,[0.],1
2020-02-19 01:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4420613021014226,0.0,-0.0100100200501405,0.4420613021014226,0.0,[0.],1
2020-02-19 02:00:00,0.5000000151577572,0.0,0.0,-0.0100100504264684,0.4394972299136478,0.0,-0.0100100504264684,0.4394972299136479,0.0,[0.],1
2020-02-19 02:30:00,0.5,0.0,0.0,-0.0100099899775759,0.4369330669006528,0.0,-0.0100099899775759,0.4369330669006528,0.0,[0.],1
2020-02-19 03:00:00,0.5,0.0,0.0,-0.0100100200501404,0.4388561738962943,0.0,-0.0100100200501404,0.4388561738962943,0.0,[0.],1
2020-02-19 03:30:00,0.5000000151524652,0.0,0.0,-0.0100100504158631,0.4337279991338118,0.0,-0.0100100504158631,0.4337279991338118,0.0,[0.],1
2020-02-19 04:00:00,0.5000000151518815,0.0,0.0,-0.0100100203526279,0.4388561741987817,0.0,-0.0100100203526279,0.4388561741987817,0.0,[0.],1
2020-02-19 04:30:00,0.5000000151724837,0.0,0.0,-0.0100100203950731,0.4427023280873808,0.0,-0.0100100203950731,0.4427023280873808,0.0,[0.],1
2020-02-19 05:00:00,0.5000000151670052,0.0227407741142081,0.0227407741142081,-0.0100100203432197,0.4417564257161911,0.0227407741142081,-0.0100100203432197,0.4417564257161911,0.0227407741142081,[4.85722573e-17],1
2020-02-19 05:30:00,0.5000000151627007,0.019106487511785,0.019106487511785,-0.0100100203454626,0.4735958405259853,0.019106487511785,-0.0100100203454626,0.4735958405259853,0.019106487511785,[9.36750677e-17],1
2020-02-19 06:00:00,0.5000000000000001,0.0356921630453269,0.0356921630453269,-0.0100099899677683,0.5095742371788518,0.0356921630453269,-0.0100099899677683,0.5095742371788518,0.0356921630453269,[9.02056208e-17],1
2020-02-19 06:30:00,0.5000000151538998,0.0337865251959583,0.0337865251959583,-0.0100100504187379,0.5704542944535489,0.0337865251959583,-0.0100100504187379,0.5704542944535489,0.0337865251959583,[3.46944695e-17],1
2020-02-19 07:00:00,0.5000000151497189,0.0255656238175087,0.0255656238175087,-0.0100100203454478,0.638290550374093,0.0255656238175087,-0.0100100203454478,0.638290550374093,0.0255656238175087,[7.63278329e-17],1
2020-02-19 07:30:00,0.5,0.0242011103885771,0.0242011103885771,-0.0100099899935237,0.685167853963921,0.0242011103885771,-0.0100099899935237,0.685167853963921,0.0242011103885771,[5.89805982e-17],1
2020-02-19 08:00:00,0.5000000151687357,0.0555169881317554,0.0555169881317554,-0.0100100504484694,0.6955187033423551,0.0555169881317554,-0.0100100504484694,0.6955187033423551,0.0555169881317554,[5.55111512e-17],1
2020-02-19 08:30:00,0.5,0.077572183504973,0.077572183504973,-0.0100099899557948,0.7029506269636424,0.077572183504973,-0.0100099899557948,0.7029506269636424,0.077572183504973,[2.77555756e-17],1
2020-02-19 09:00:00,0.5,0.2515615697593092,0.2515615697593092,-0.0100100200501405,0.5494740913164723,0.2515615697593092,-0.0100100200501405,0.5494740913164723,0.2515615697593092,[5.55111512e-17],1
2020-02-19 09:30:00,0.5,0.2545312742341116,0.2545312742341116,-0.0100100200501405,0.5484274637647468,0.2545312742341116,-0.0100100200501405,0.5484274637647468,0.2545312742341116,[5.55111512e-17],1
2020-02-19 10:00:00,0.5,0.2648557443202009,0.2648557443202009,-0.0100100200501405,0.5457953013709653,0.2648557443202009,-0.0100100200501405,0.5457953013709653,0.2648557443202009,[0.],1
2020-02-19 10:30:00,0.5000000151548988,0.2580643529564745,0.2580643529564745,-0.01001005042074,0.5596380051565732,0.2580643529564745,-0.01001005042074,0.5596380051565732,0.2580643529564745,[5.55111512e-17],1
2020-02-19 11:00:00,0.4999999999999999,0.2387117930298589,0.2387117930298589,-0.0100099899832466,0.5802725559277467,0.2387117930298589,-0.0100099899832466,0.5802725559277467,0.2387117930298589,[8.32667268e-17],1
2020-02-19 11:30:00,0.5000000151561519,0.2596379391158117,0.2596379391158117,-0.0100100504232517,0.5663977523330811,0.2596379391158117,-0.0100100504232517,0.5663977523330811,0.2596379391158117,[5.55111512e-17],1
2020-02-19 12:00:00,0.5000000151725712,0.2650203220185465,0.2650203220185465,-0.010010020386776,0.5642204675989988,0.2650203220185465,-0.0100100203867761,0.5642204675989988,0.2650203220185465,[0.],1
2020-02-19 12:30:00,0.5000000151599321,0.387611536754795,0.387611536754795,-0.0100100203288716,0.4332959194715126,0.387611536754795,-0.0100100203288716,0.4332959194715126,0.387611536754795,[0.],1
2020-02-19 13:00:00,0.4999999999999999,0.3155066897165735,0.3155066897165735,-0.0100099899732608,0.4829648387182258,0.3155066897165735,-0.0100099899732608,0.4829648387182258,0.3155066897165735,[5.55111512e-17],1
2020-02-19 13:30:00,0.5,0.2068113790785103,0.2068113790785103,-0.0100100200501406,0.5884550512280406,0.2068113790785103,-0.0100100200501407,0.5884550512280406,0.2068113790785103,[5.55111512e-17],1
2020-02-19 14:00:00,0.5,0.2645224712692003,0.2645224712692003,-0.0100100200501405,0.5249747282681196,0.2645224712692003,-0.0100100200501405,0.5249747282681196,0.2645224712692003,[0.],1
2020-02-19 14:30:00,0.5,0.2038369112437516,0.2038369112437516,-0.0100100200501405,0.5818141344474146,0.2038369112437516,-0.0100100200501405,0.5818141344474146,0.2038369112437516,[2.77555756e-17],1
2020-02-19 15:00:00,0.5,0.2062940921931629,0.2062940921931629,-0.0100100200501405,0.5876902868313366,0.2062940921931629,-0.0100100200501405,0.5876902868313366,0.2062940921931629,[5.55111512e-17],1
2020-02-19 15:30:00,0.5,0.2125812100386211,0.2125812100386211,-0.0100100200501405,0.5743518869345964,0.2125812100386211,-0.0100100200501405,0.5743518869345964,0.2125812100386211,[2.77555756e-17],1
2020-02-19 16:00:00,0.5,0.2274985128505921,0.2274985128505921,-0.0100100200501405,0.5812294559174972,0.2274985128505921,-0.0100100200501405,0.5812294559174972,0.2274985128505921,[5.55111512e-17],1
2020-02-19 16:30:00,0.5,0.3386173585948353,0.3386173585948353,-0.0100100200501405,0.4944695845322282,0.3386173585948353,-0.0100100200501405,0.4944695845322282,0.3386173585948353,[0.],1
2020-02-19 17:00:00,0.5,0.3167296292308051,0.3167296292308051,-0.0100100200501405,0.541998339537284,0.3167296292308051,-0.0100100200501405,0.541998339537284,0.3167296292308051,[5.55111512e-17],1
2020-02-19 17:30:00,0.5,0.4454696090427741,0.4454696090427741,-0.0100100200501405,0.4312070776740332,0.4454696090427741,-0.0100100200501406,0.4312070776740332,0.4454696090427741,[5.55111512e-17],1
2020-02-19 18:00:00,0.5,0.361309811074366,0.361309811074366,-0.0100100200501405,0.4999822602578258,0.361309811074366,-0.0100100200501405,0.4999822602578258,0.361309811074366,[5.55111512e-17],1
2020-02-19 18:30:00,0.5,0.3191604411346694,0.3191604411346694,-0.0100100200501405,0.5190547071205993,0.3191604411346694,-0.0100100200501405,0.5190547071205993,0.3191604411346694,[0.],1
2020-02-19 19:00:00,0.5,0.3971211880909699,0.3971211880909699,-0.0100100200501405,0.4109657550360937,0.3971211880909699,-0.0100100200501405,0.4109657550360937,0.3971211880909699,[0.],1
2020-02-19 19:30:00,0.5361025492945901,0.5553281078803137,0.5553281078803137,-0.0828922104444162,0.3,0.5553281078803137,-0.0828922104444162,0.3,0.5553281078803137,[0.],1
2020-02-19 20:00:00,0.5515353277599916,0.4827876555278643,0.4827876555278643,-0.0417620145022232,0.2999999999999999,0.4827876555278643,-0.0417620145022231,0.2999999999999999,0.4827876555278643,[0.],1
2020-02-19 20:30:00,0.5809062007998856,0.492702083765009,0.492702083765009,-0.0702661863291115,0.2999999999999999,0.492702083765009,-0.0702661863291115,0.2999999999999999,0.492702083765009,[0.],1
2020-02-19 21:00:00,0.5294173343929014,0.2793319327373564,0.2793319327373564,0.0905398621344384,0.3,0.2793319327373564,0.0905398621344384,0.3,0.2793319327373564,[0.],1
2020-02-19 21:30:00,0.4999999999999999,0.2665828787007543,0.2665828787007543,0.0480157706745973,0.3219398121631098,0.2665828787007543,0.0480157706745973,0.3219398121631098,0.2665828787007543,[0.],1
2020-02-19 22:00:00,0.4999999999999999,0.2357464658944127,0.2357464658944127,-0.0100100200501405,0.3659302208223944,0.2357464658944127,-0.0100100200501405,0.3659302208223944,0.2357464658944127,[2.77555756e-17],1
2020-02-19 22:30:00,0.5031028244192889,0.2418730222509982,0.2418730222509982,-0.0162319966099725,0.3,0.2418730222509982,-0.0162319966099725,0.3,0.2418730222509982,[0.],1
2020-02-19 23:00:00,0.5169998361107391,0.2174876630334408,0.2174876630334408,-0.038000483546261,0.2999999999999997,0.2174876630334408,-0.038000483546261,0.2999999999999997,0.2174876630334408,[5.55111512e-17],1
2020-02-19 23:30:00,0.5658794807952179,0.1931875350445477,0.1931875350445477,-0.109293799553251,0.3513626747651136,0.1931875350445477,-0.109293799553251,0.3513626747651136,0.1931875350445477,[0.],1
2020-02-20 00:00:00,0.8607783319157027,0.1532274005248262,0.1532274005248262,-0.6423805717535108,0.9026147096902232,0.1532274005248262,-0.6423805717535108,0.9026147096902232,0.1532274005248262,[2.77555756e-17],1
2020-02-20 00:30:00,0.7357044610971212,0.1735366721674514,0.1735366721674514,0.2277453792231016,0.0,0.1735366720589497,0.2277453792231016,0.0,0.1735366720589497,[1.08501763e-10],0
2020-02-20 01:00:00,0.5946666086602124,0.1451973840113607,0.1451973840113607,0.2605718469115838,0.0,0.1451973838576468,0.2605718469115839,0.0,0.1451973838576468,[1.53713847e-10],0
2020-02-20 01:30:00,0.5159972157412563,0.2610977785356811,0.2610977785356811,0.1433894016151526,-6.63654242671896e-10,0.2610977785356811,0.1433894016151526,-6.63654242671896e-10,0.2610977785356811,[0.],0
2020-02-20 02:00:00,0.5169078071637916,0.4249764168533648,0.4249764168533648,-0.0121559037595166,-2.7333535435047907e-10,0.4249764168533648,-0.0121559037595166,-2.7333535435047907e-10,0.4249764168533648,[5.55111512e-17],0
2020-02-20 02:30:00,0.5000000002960646,0.3887568937114945,0.3887568937114945,0.0234225957928105,-2.3248180047730216e-09,0.3887568937114945,0.0234225957928106,-2.3248180047730216e-09,0.3887568937114945,[0.],0
2020-02-20 03:00:00,0.5110595572665307,0.4540178185651408,0.4540178185651408,-0.0322229457702648,0.0,0.4540178175651366,-0.0322229457702648,0.0,0.4540178175651366,[1.00000419e-09],0
2020-02-20 03:30:00,0.7772013442640472,1.0020362560488314,1.0020362560488314,-0.57564102399044,0.0,0.9999999983494144,-0.5756410239904399,0.0,0.9999999983494144,[0.00203626],0
2020-02-20 04:00:00,0.9727619475090112,0.8567537342251256,0.8567537342251256,-0.424702450523255,0.0,0.8567537325745371,-0.424702450523255,0.0,0.8567537325745371,[1.65058844e-09],0
2020-02-20 04:30:00,1.0876545221733245,0.6827059548311909,0.6827059548311909,-0.2557828762574604,0.0,0.6827059531805373,-0.2557828762574604,0.0,0.6827059531805373,[1.65065361e-09],0
2020-02-20 05:00:00,1.1274977484435085,0.5447976561779906,0.5447976561779906,-0.1024899622194082,0.0,0.5447976545271005,-0.1024899622194082,0.0,0.5447976545271005,[1.65089009e-09],0
2020-02-20 05:30:00,1.2097221290512847,0.6547353684854015,0.6547353684854015,-0.1906328027321755,0.0,0.6547353668347397,-0.1906328027321755,0.0,0.6547353668347397,[1.65066183e-09],0
2020-02-20 06:00:00,1.29981054544096,0.7241126307672753,0.7241126307672753,-0.208728013732028,0.0,0.7241126291166434,-0.2087280137320281,0.0,0.7241126291166434,[1.65063185e-09],0
2020-02-20 06:30:00,1.4672346511217362,0.9543865576598176,0.9543865576598176,-0.3748993765220327,0.0,0.9543865560092122,-0.3748993765220326,0.0,0.9543865560092122,[1.65060532e-09],0
2020-02-20 07:00:00,1.6188854315583496,0.9861820038560858,0.9861820038560858,-0.3445153355377287,0.0,0.9861820022043954,-0.3445153355377287,0.0,0.9861820022043954,[1.65169034e-09],0
2020-02-20 07:30:00,1.7200333475766076,0.9186605515094702,0.9186605515094702,-0.2404554216476585,0.0,0.9186605498527868,-0.2404554216476585,0.0,0.9186605498527868,[1.65668346e-09],0
2020-02-20 08:00:00,1.6480362382284877,0.6069665194463428,0.6069665194463428,0.1084181032338256,0.0,0.6069665121507897,0.1084181032338257,0.0,0.6069665121507897,[7.29555316e-09],0
2020-02-20 08:30:00,1.4654556239049812,0.4159782529612044,0.4159782529612044,0.3218422598593085,0.0,0.4159782529612044,0.3218422598593085,0.0,0.4159782529612044,[0.],0
2020-02-20 09:00:00,1.3402121470538444,0.5354320712525277,0.5354320712525277,0.2164910056705492,0.0,0.5354320712525277,0.2164910056705492,0.0,0.5354320712525277,[0.],0
2020-02-20 09:30:00,1.222088993536722,0.5498980814034455,0.5498980814034455,0.2052301237247596,0.0,0.5498980814034455,0.2052301237247595,0.0,0.5498980814034455,[0.],0
2020-02-20 10:00:00,1.1407736859730482,0.603413347969203,0.603413347969203,0.1363302417743868,0.0,0.603413347969203,0.1363302417743868,0.0,0.603413347969203,[0.],0
2020-02-20 10:30:00,1.0463792621697612,0.5770781419248875,0.5770781419248875,0.1633064734597279,0.0,0.5770781419248875,0.1633064734597279,0.0,0.5770781419248875,[0.],0
2020-02-20 11:00:00,0.911483909017526,0.4910142017148411,0.4910142017148411,0.2429601572595179,-1.1102230246251563e-16,0.4910142017148411,0.2429601572595179,-1.1102230246251563e-16,0.4910142017148411,[5.55111512e-17],0
2020-02-20 11:30:00,0.7619832168892737,0.4613130928098464,0.4613130928098464,0.2733022918055381,1.6653345369377348e-16,0.4613130928098464,0.2733022918055381,1.6653345369377348e-16,0.4613130928098464,[0.],0
2020-02-20 12:00:00,0.5820073762756761,0.3984671054497637,0.3984671054497637,0.3335841766015183,0.0,0.3984671054497637,0.3335841766015183,0.0,0.3984671054497637,[5.55111512e-17],0
2020-02-20 12:30:00,0.8582740251999084,0.4418966294914503,0.4418966294914503,-0.6001971014305401,0.8833004719390898,0.4418966294914503,-0.6001971014305401,0.8833004719390898,0.4418966294914503,[5.55111512e-17],1
2020-02-20 13:00:00,0.6527735664013812,0.3346644548850702,0.3346644548850702,0.3794381092201964,0.0,0.3346644548823677,0.3794381092201964,0.0,0.3346644548823677,[2.70250489e-12],0
2020-02-20 13:30:00,0.5881213658443902,0.5959693525485487,0.5959693525485487,0.1149280833516657,0.0,0.5959693525457702,0.1149280833516657,0.0,0.5959693525457702,[2.77844414e-12],0
2020-02-20 14:00:00,0.5496924291165425,0.645579277273696,0.645579277273696,0.0646771329856827,0.0,0.6455792772707276,0.0646771329856826,0.0,0.6455792772707276,[2.9684033e-12],0
2020-02-20 14:30:00,0.5891854282297723,0.8106761854677231,0.8106761854677231,-0.0908043905429787,0.0,0.8106761854147736,-0.0908043905429787,0.0,0.8106761854147736,[5.29495336e-11],0
2020-02-20 15:00:00,0.6715685340604194,0.9131154131827204,0.9131154131827204,-0.1797820798493871,0.0,0.9131154131827204,-0.1797820798493871,0.0,0.9131154131827204,[0.],0
2020-02-20 15:30:00,0.6899459059162788,0.7889020776538668,0.7889020776538668,-0.0504405391923282,0.0,0.7889020776538668,-0.0504405391923282,0.0,0.7889020776538668,[0.],0
2020-02-20 16:00:00,0.6085635164715488,0.6224202415630424,0.6224202415630424,0.1468105276677268,0.0,0.6224202415630424,0.1468105276677268,0.0,0.6224202415630424,[0.],0
2020-02-20 16:30:00,0.5895457409649436,0.7806125280055611,0.7806125280055611,0.0257977284046952,0.0,0.7806125280055611,0.0257977284046952,0.0,0.7806125280055611,[0.],0
2020-02-20 17:00:00,0.5000000000000001,0.6674597520576543,0.6674597520576543,0.1645915299378595,5.576827888376101e-11,0.6674597520576543,0.1645915299378595,5.576827888376101e-11,0.6674597520576543,[0.],0
2020-02-20 17:30:00,0.6529548812747009,0.7785670143882132,0.7785670143882132,-0.3265748776185593,0.410828376050859,0.7785670143882132,-0.3265748776185593,0.410828376050859,0.7785670143882132,[0.],1
2020-02-20 18:00:00,1.0344200858322958,0.8863538809600153,0.8863538809600153,-0.8478794655509869,0.819858917924305,0.8863538809600153,-0.8478794655509869,0.819858917924305,0.8863538809600153,[0.],1
2020-02-20 18:30:00,0.9157652926768504,0.6212117071677996,0.6212117071677996,0.2121216261655338,-1.1102230246251563e-16,0.6212117071677996,0.2121216261655338,-1.1102230246251563e-16,0.6212117071677996,[0.],0
2020-02-20 19:00:00,0.84177549648642,0.6809491186627208,0.6809491186627208,0.1280252403116384,-2.220446049250313e-16,0.6809491186627208,0.1280252403116384,-2.220446049250313e-16,0.6809491186627208,[0.],0
2020-02-20 19:30:00,0.7378600723902229,0.5894426304416966,0.5894426304416966,0.1874804464813801,1.1102230246251563e-16,0.5894426304416966,0.1874804464813801,1.1102230246251563e-16,0.5894426304416966,[0.],0
2020-02-20 20:00:00,0.7213405567034586,0.7375207017247357,0.7375207017247357,0.0182485290444951,-1.1102230246251563e-16,0.7375207017247357,0.0182485290444951,-1.1102230246251563e-16,0.7375207017247357,[0.],0
2020-02-20 20:30:00,0.5872815812294002,0.4800016781483169,0.4800016781483169,0.2475624244157854,1.6653345369377348e-16,0.4800016781483169,0.2475624244157854,1.6653345369377348e-16,0.4800016781483169,[0.],0
2020-02-20 21:00:00,0.6065528006528447,0.7281076379323316,0.7281076379323316,-0.0505435353682288,-1.1102230246251563e-16,0.7281076379323316,-0.0505435353682288,-1.1102230246251563e-16,0.7281076379323316,[0.],0
2020-02-20 21:30:00,0.5828720627970302,0.599508216243919,0.599508216243919,0.0351071683714656,-1.1102230246251563e-16,0.599508216243919,0.0351071683714656,-1.1102230246251563e-16,0.599508216243919,[0.],0
2020-02-20 22:00:00,0.4999999999999999,0.4373196840326762,0.4373196840326762,0.1517828800698888,-8.881784197001252e-16,0.4373196840326762,0.1517828800698888,-8.881784197001252e-16,0.4373196840326762,[0.],0
2020-02-20 22:30:00,0.5602981131438415,0.6823478225067348,0.6823478225067348,-0.1323478208562224,0.0,0.6823478208562225,-0.1323478208562224,0.0,0.6823478208562225,[1.65051228e-09],0
2020-02-20 23:00:00,0.7161949040369813,0.8476277925908386,0.8476277925908386,-0.3341662524787239,0.0,0.8476277909402623,-0.3341662524787239,0.0,0.8476277909402623,[1.65057634e-09],0
2020-02-20 23:30:00,0.8247197099035508,0.7049386522300166,0.7049386522300166,-0.2369899326307096,0.0,0.7049386505794275,-0.2369899326307095,0.0,0.7049386505794275,[1.65058911e-09],0
2020-02-21 00:00:00,0.9774730973973296,0.7657888061468048,0.7657888061468048,-0.3330964968039339,0.0,0.7657888044962415,-0.3330964968039338,0.0,0.7657888044962415,[1.65056324e-09],0
2020-02-21 00:30:00,1.2260099416416514,0.958667560516168,0.958667560516168,-0.546488071686111,0.0,0.9586675588655982,-0.546488071686111,0.0,0.9586675588655982,[1.65056968e-09],0
2020-02-21 01:00:00,1.4929272741080466,1.3544433142402523,1.3544433142402523,-0.5935897419391637,0.0,0.99999999834942,-0.5935897419391637,0.0,0.99999999834942,[0.35444332],0
2020-02-21 01:30:00,1.7630980787155088,1.4116549032751964,1.4116549032751964,-0.6070512804006983,0.0,0.9999999983494162,-0.6070512804006982,0.0,0.9999999983494162,[0.4116549],0
2020-02-21 02:00:00,2.035348425278694,1.2647303006538595,1.2647303006538595,-0.6179487162981313,0.0,0.9999999983494132,-0.6179487162981313,0.0,0.9999999983494132,[0.2647303],0
2020-02-21 02:30:00,2.308804851546696,1.7025950629098805,1.7025950629098805,-0.6269230752724881,0.0,0.9999999983494112,-0.6269230752724881,0.0,0.9999999983494112,[0.70259506],0
2020-02-21 03:00:00,2.582047978345868,2.0,2.0,-0.6326923060417176,0.0,0.99999999834941,-0.6326923060417176,0.0,0.99999999834941,[1.],0
2020-02-21 03:30:00,2.855635699683604,1.9308135093717884,1.9308135093717884,-0.6397435880929991,0.0,0.9999999983494092,-0.6397435880929991,0.0,0.9999999983494092,[0.93081351],0
2020-02-21 04:00:00,3.127046468857484,2.0,2.0,-0.6410256393750513,0.0,0.9999999983494104,-0.6410256393750513,0.0,0.9999999983494104,[1.],0
2020-02-21 04:30:00,3.3943455095304182,2.0,2.0,-0.637820511169925,0.0,0.999999998349412,-0.6378205111699249,0.0,0.999999998349412,[1.],0
2020-02-21 05:00:00,3.6525292726475778,2.0,2.0,-0.6230769214263404,0.0,0.9999999983494172,-0.6230769214263404,0.0,0.9999999983494172,[1.],0
2020-02-21 05:30:00,3.8951814118039154,2.0,2.0,-0.5935897419391679,0.0,0.9999999983494244,-0.5935897419391679,0.0,0.9999999983494244,[1.],0
2020-02-21 06:00:00,4.113821230744083,1.6691331046400004,1.6691331046400004,-0.5448717932212259,0.0,0.999999998349431,-0.5448717932212259,0.0,0.999999998349431,[0.66913311],0
2020-02-21 06:30:00,4.298901767689761,1.81673465472883,1.81673465472883,-0.474999998349435,0.0,0.9999999983494352,-0.474999998349435,0.0,0.9999999983494352,[0.81673466],0
2020-02-21 07:00:00,4.454977838013537,2.0,2.0,-0.4153846137340446,0.0,0.9999999983494292,-0.4153846137340445,0.0,0.9999999983494292,[1.],0
2020-02-21 07:30:00,4.590600313965235,2.0,2.0,-0.3743589727083959,0.0,0.9999999983494215,-0.3743589727083959,0.0,0.9999999983494215,[1.],0
2020-02-21 08:00:00,4.706104545919977,2.0,2.0,-0.3339743573237707,0.0,0.9999999983494116,-0.3339743573237707,0.0,0.9999999983494116,[1.],0
2020-02-21 08:30:00,4.8042421970879134,2.0,2.0,-0.2993589727083752,0.0,0.9999999983494008,-0.2993589727083752,0.0,0.9999999983494008,[1.],0
2020-02-21 09:00:00,4.892340286336654,2.0,2.0,-0.2801282034775987,0.0,0.9999999983493936,-0.2801282034775987,0.0,0.9999999983493936,[1.],0
2020-02-21 09:30:00,4.9753175853554605,2.0,2.0,-0.2711538445032355,0.0,0.9999999983493892,-0.2711538445032354,0.0,0.9999999983493892,[1.],0
2020-02-21 10:00:00,5.055038747149174,2.0,2.0,-0.2660256393750274,0.0,0.9999999983493864,-0.2660256393750274,0.0,0.9999999983493864,[1.],0
2020-02-21 10:30:00,5.129102079308794,2.0,2.0,-0.2557692291186139,0.0,0.9999999983493832,-0.255769229118614,0.0,0.9999999983493832,[1.],0
2020-02-21 11:00:00,5.203336945306898,2.0,2.0,-0.2576923060416919,0.0,0.9999999983493844,-0.257692306041692,0.0,0.9999999983493844,[1.],0
2020-02-21 11:30:00,5.273178575069786,1.9118283745458489,1.9118283745458489,-0.2499999983493832,0.0,0.9999999983493832,-0.2499999983493832,0.0,0.9999999983493832,[0.91182838],0
2020-02-21 12:00:00,5.338664983800049,2.0,2.0,-0.242307690657078,0.0,0.9999999983493856,-0.242307690657078,0.0,0.9999999983493856,[1.],0
2020-02-21 12:30:00,5.412931172594881,1.9003684099887692,1.9003684099887688,-0.2621794855288847,0.0,0.9999999983493976,-0.2621794855288847,0.0,0.9999999983493976,[0.90036841],0
2020-02-21 13:00:00,5.4952449074272565,1.0760580866913965,1.0760580866913965,-0.2807692291186358,0.0,0.999999998349405,-0.2807692291186358,0.0,0.999999998349405,[0.07605809],0
2020-02-21 13:30:00,5.583984025623908,1.092012535574283,1.092012535574283,-0.2961538445032547,0.0,0.9999999983494088,-0.2961538445032547,0.0,0.9999999983494088,[0.09201254],0
2020-02-21 14:00:00,5.675451137255248,1.001027313237345,1.001027313237345,-0.3038461521955629,0.0,0.999999998349409,-0.3038461521955629,0.0,0.999999998349409,[0.00102731],0
2020-02-21 14:30:00,5.767508241643254,1.4086182478439515,1.4086182478439515,-0.3070512804006891,0.0,0.999999998349407,-0.3070512804006891,0.0,0.999999998349407,[0.40861825],0
2020-02-21 15:00:00,5.860749578571289,1.3822655045193015,1.3822655045193015,-0.3115384598878651,0.0,0.9999999983494036,-0.3115384598878651,0.0,0.9999999983494036,[0.38226551],0
2020-02-21 15:30:00,5.951555276455611,1.6775683023907306,1.6775683023907306,-0.3083333316827289,0.0,0.9999999983493956,-0.3083333316827289,0.0,0.9999999983493956,[0.6775683],0
2020-02-21 16:00:00,6.0318079469434975,1.2188933754865654,1.2188933754865654,-0.2878205111698939,0.0,0.9999999983493812,-0.2878205111698939,0.0,0.9999999983493812,[0.21889338],0
2020-02-21 16:30:00,6.095191049699211,1.0356707121497415,1.0356707121497415,-0.2538461513034546,0.0,0.9999999974573008,-0.2538461513034546,0.0,0.9999999974573008,[0.03567071],0
2020-02-21 17:00:00,6.146043686715252,1.4570552018355274,1.4570552018355274,-0.2288461511140361,0.0,0.9999999972678824,-0.2288461511140361,0.0,0.9999999972678824,[0.4570552],0
2020-02-21 17:30:00,6.181967781616555,1.5811956114283845,1.5811956114283845,-0.1987179457325272,0.0,0.9999999970145784,-0.1987179457325272,0.0,0.9999999970145784,[0.58119561],0
2020-02-21 18:00:00,6.05794881132402,0.6636500402823936,0.6636500402823936,0.1228884283700127,0.0,0.6636500331684487,0.1228884283700127,0.0,0.6636500331684487,[7.11394488e-09],0
2020-02-21 18:30:00,6.112230247627966,1.297249627025945,1.297249627025945,-0.2352564065150085,0.0,0.9999999962585984,-0.2352564065150085,0.0,0.9999999962585984,[0.29724963],0
2020-02-21 19:00:00,6.178760782488699,1.0336729481514726,1.0336729481514726,-0.2621794827938291,0.0,0.999999995614342,-0.2621794827938291,0.0,0.999999995614342,[0.03367295],0
2020-02-21 19:30:00,6.260966248221378,1.2931825754752213,1.2931825754752213,-0.2967948663864677,0.0,0.999999994591596,-0.2967948663864678,0.0,0.999999994591596,[0.29318258],0
2020-02-21 20:00:00,6.356773721533571,1.4386462648541751,1.4386462648541751,-0.3275640952377031,0.0,0.9999999926736004,-0.327564095237703,0.0,0.9999999926736004,[0.43864627],0
2020-02-21 20:30:00,6.460888342164047,1.145986869542298,1.145986869542298,-0.3474358851184261,0.0,0.9999999876825288,-0.3474358851184261,0.0,0.9999999876825288,[0.14598688],0
2020-02-21 21:00:00,6.5,1.4429322079760052,1.4429322079760052,-0.2119326263253,0.0,0.8209069852996589,-0.2119326263252999,0.0,0.8209069852996589,[0.62202522],0
2020-02-21 21:30:00,6.49999998524608,1.2537114549561932,1.2537114549561932,-0.1317353918384437,0.0,0.7028892379922899,-0.1317353918384437,0.0,0.7028892379922899,[0.55082222],0
2020-02-21 22:00:00,6.4999999852366726,1.5600577824647548,1.5600577824647548,-0.1317354218223782,0.0,0.6637867038736602,-0.1317354218223781,0.0,0.6637867038736602,[0.89627108],0
2020-02-21 22:30:00,6.499999984318919,1.3329649191075017,1.3329649191075017,-0.1317354199563312,0.0,0.6310943943153056,-0.1317354199563312,0.0,0.6310943943153056,[0.70187052],0
2020-02-21 23:00:00,6.499999984731468,0.7219558633104136,0.7219558633104136,-0.131735422670082,0.0,0.5900687560034154,-0.131735422670082,0.0,0.5900687560034154,[0.13188711],0
2020-02-21 23:30:00,6.499999984703211,0.9472799734199896,0.9472799734199896,-0.1317354217730899,0.0,0.5573764474141155,-0.1317354217730899,0.0,0.5573764474141155,[0.38990353],0
2020-02-22 00:00:00,6.499999999999999,0.8147634299480027,0.8147634299480027,-0.1317354532519919,0.0,0.5285303250468638,-0.131735453251992,0.0,0.5285303250468638,[0.2862331],0
2020-02-22 00:30:00,6.499999985253076,0.9390000893674776,0.9390000893674776,-0.1317353918528153,0.0,0.514427699545123,-0.1317353918528153,0.0,0.514427699545123,[0.42457239],0
2020-02-22 01:00:00,6.4999999852177694,1.3257295446822996,1.3257295446822996,-0.1317354217693226,0.0,0.511222601256502,-0.1317354217693225,0.0,0.511222601256502,[0.81450694],0
2020-02-22 01:30:00,6.49999998522186,0.9484247704137878,0.9484247704137878,-0.131735421849525,0.0,0.4971200372341403,-0.1317354218495249,0.0,0.4971200372341403,[0.45130473],0
2020-02-22 02:00:00,6.499999985231814,0.6579309464700541,0.6579309464700541,-0.1317354218616515,0.0,0.4875046526308824,-0.1317354218616516,0.0,0.4875046526308824,[0.17042629],0
2020-02-22 02:30:00,6.499999984550573,0.847176505283421,0.847176505283421,-0.1317354204420601,0.0,0.4817354204420601,-0.1317354204420601,0.0,0.4817354204420601,[0.36544108],0
2020-02-22 03:00:00,6.499999984195112,1.0594957572598334,1.0594957572598334,-0.1317354210972573,0.0,0.48429952366136,-0.1317354210972574,0.0,0.48429952366136,[0.57519623],0
2020-02-22 03:30:00,6.499999984227739,0.7703589637268715,0.7703589637268715,-0.1317354218871336,0.0,0.4778892680409797,-0.1317354218871336,0.0,0.4778892680409797,[0.2924697],0
2020-02-22 04:00:00,6.4999999842766325,0.8286904665247903,0.8286904665247903,-0.1317354219212194,0.0,0.4740431142289117,-0.1317354219212194,0.0,0.4740431142289117,[0.35464735],0
2020-02-22 04:30:00,6.5,0.9358924973665232,0.9358924973665232,-0.1317354541194739,0.0,0.470838018222038,-0.1317354541194739,0.0,0.470838018222038,[0.46505448],0
2020-02-22 05:00:00,6.5,0.5749193972401156,0.5749193972401156,-0.1317354221447658,0.0,0.4772482426575863,-0.1317354221447658,0.0,0.4772482426575863,[0.09767115],0
2020-02-22 05:30:00,6.499999991067405,0.7916483222736984,0.7916483222736984,-0.1317354037961433,0.0,0.4900687371294766,-0.1317354037961433,0.0,0.4900687371294766,[0.30157959],0
2020-02-22 06:00:00,6.499999991067404,0.7902474618123411,0.7902474618123411,-0.1317354219612795,0.0,0.5125046527305102,-0.1317354219612794,0.0,0.5125046527305102,[0.27774281],0
2020-02-22 06:30:00,6.499999998003648,0.7558661482907131,0.7558661482907131,-0.1317354362091578,0.0,0.5451969746706963,-0.1317354362091578,0.0,0.5451969746706963,[0.21066917],0
2020-02-22 07:00:00,6.4809633651293375,0.541505640844593,0.541505640844593,-0.0927876897483369,0.0,0.5415056384662856,-0.0927876897483369,0.0,0.5415056384662856,[2.37830733e-09],0
2020-02-22 07:30:00,6.449116105884587,0.5561087751921104,0.5561087751921104,-0.0663651825586905,0.0,0.5561087723022803,-0.0663651825586905,0.0,0.5561087723022803,[2.88983015e-09],0
2020-02-22 08:00:00,6.496786686908838,0.7545948677838047,0.7545948677838047,-0.2295948643392897,0.0,0.7545948643392898,-0.2295948643392897,0.0,0.7545948643392898,[3.4445149e-09],0
2020-02-22 08:30:00,6.4892159444133775,0.6821688188397795,0.6821688188397795,-0.1161431723966912,0.0,0.6821688134223323,-0.1161431723966912,0.0,0.6821688134223323,[5.41744727e-09],0
2020-02-22 09:00:00,6.44480714289182,0.6513923567274631,0.6513923567274631,-0.0411359323380848,0.0,0.6513923425944952,-0.0411359323380848,0.0,0.6513923425944952,[1.41329679e-08],0
2020-02-22 09:30:00,6.499999995460402,0.929367984130524,0.929367984130524,-0.245299008344478,0.0,0.8773502903957601,-0.245299008344478,0.0,0.8773502903957601,[0.05201769],0
2020-02-22 10:00:00,6.45433622808158,0.6824129327429093,0.6824129327429093,-0.0388231891531657,1.1102230246251563e-16,0.6824129327429093,-0.0388231891531657,1.1102230246251563e-16,0.6824129327429093,[0.],0
2020-02-22 10:30:00,6.499999996485043,1.0094032500819925,1.0094032500819925,-0.2254992526637493,0.0,0.8767813039458007,-0.2254992526637493,0.0,0.8767813039458007,[0.13262195],0
2020-02-22 11:00:00,6.423787031911967,0.6372395309373069,0.6372395309373069,0.02237586129956,0.0,0.6372395233158246,0.02237586129956,0.0,0.6372395233158246,[7.62148233e-09],0
2020-02-22 11:30:00,6.321363077736319,0.5818946758481336,0.5818946758481336,0.0757976394977162,0.0,0.5818946681945915,0.0757976394977162,0.0,0.5818946681945915,[7.65354213e-09],0
2020-02-22 12:00:00,6.180660178567031,0.5088900854663122,0.5088900854663122,0.1526483838739175,0.0,0.508890077664544,0.1526483838739175,0.0,0.508890077664544,[7.80176823e-09],0
2020-02-22 12:30:00,6.098249692730354,0.6057555340984755,0.6057555340984755,0.0410393453156214,0.0,0.6057555264792504,0.0410393453156214,0.0,0.6057555264792504,[7.61922514e-09],0
2020-02-22 13:00:00,5.991491253524692,0.5560661648216025,0.5560661648216025,0.0907287145915715,0.0,0.5560661572033003,0.0907287145915715,0.0,0.5560661572033003,[7.61830221e-09],0
2020-02-22 13:30:00,5.83378950773279,0.445929086308544,0.445929086308544,0.1918914342591067,0.0,0.445929078561406,0.1918914342591067,0.0,0.445929078561406,[7.74713799e-09],0
2020-02-22 14:00:00,5.674726761965428,0.4280938221113546,0.4280938221113546,0.1975472113104163,0.0,0.4280938143306093,0.1975472113104163,0.0,0.4280938143306093,[7.78074533e-09],0
2020-02-22 14:30:00,5.566903581413068,0.5148965325558994,0.5148965325558994,0.1011291160540249,0.0,0.5148965249716162,0.1011291160540248,0.0,0.5148965249716162,[7.5842832e-09],0
2020-02-22 15:00:00,5.397270815077988,0.3879409427370213,0.3879409427370213,0.222956500912007,0.0,0.3879409349854289,0.222956500912007,0.0,0.3879409349854289,[7.75159242e-09],0
2020-02-22 15:30:00,5.270905810142375,0.4803300055509208,0.4803300055509208,0.1427469251069191,0.0,0.480329997970004,0.1427469251069191,0.0,0.480329997970004,[7.58091689e-09],0
2020-02-22 16:00:00,5.122254582176095,0.4629448109696121,0.4629448109696121,0.1883372478374141,0.0,0.4629448034446372,0.1883372478374141,0.0,0.4629448034446372,[7.52497492e-09],0
2020-02-22 16:30:00,4.894789406803887,0.3405439868776953,0.3405439868776953,0.3408662772071849,0.0,0.3405439792030715,0.3408662772071849,0.0,0.3405439792030715,[7.67462383e-09],0
2020-02-22 17:00:00,4.6090835984190095,0.2700815810071209,0.2700815810071209,0.4529953499280348,0.0,0.2700815731488882,0.4529953499280348,0.0,0.2700815731488882,[7.85823268e-09],0
2020-02-22 17:30:00,4.346407475396951,0.3347656895430264,0.3347656895430264,0.4158753439086251,0.0,0.3347656817324005,0.4158753439086251,0.0,0.3347656817324005,[7.81062592e-09],0
2020-02-22 18:00:00,4.102959752529692,0.3635835141592616,0.3635835141592616,0.3851344423575712,0.0,0.3635835063603774,0.3851344423575712,0.0,0.3635835063603774,[7.79888415e-09],0
2020-02-22 18:30:00,3.864542943823337,0.3530225486531523,0.3530225486531523,0.3803107924748343,0.0,0.3530225408584989,0.3803107924748343,0.0,0.3530225408584989,[7.79465337e-09],0
2020-02-22 19:00:00,3.622157762904726,0.3078951285369182,0.3078951285369182,0.3921048793219464,0.0,0.3078951206780536,0.3921048793219464,0.0,0.3078951206780536,[7.85886461e-09],0
2020-02-22 19:30:00,3.4028013401476285,0.3173984521284006,0.3173984521284006,0.3537554018241267,0.0,0.3173984443297193,0.3537554018241267,0.0,0.3173984443297193,[7.79868126e-09],0
2020-02-22 20:00:00,3.166410474512997,0.2566031264968978,0.2566031264968978,0.3895507275340785,0.0,0.2566031186197677,0.3895507275340785,0.0,0.2566031186197677,[7.87713011e-09],0
2020-02-22 20:30:00,2.9607087783133528,0.2908280451990828,0.2908280451990828,0.3367360651516471,0.0,0.2908280374124554,0.3367360651516471,0.0,0.2908280374124554,[7.78662734e-09],0
2020-02-22 21:00:00,2.7268270769303267,0.208826361053455,0.208826361053455,0.3930967237754827,0.0,0.2088263531475941,0.3930967237754827,0.0,0.2088263531475941,[7.90586088e-09],0
2020-02-22 21:30:00,2.511795208032418,0.2119647443624294,0.2119647443624294,0.3623942378915128,0.0,0.2119647364674615,0.3623942378915128,0.0,0.2119647364674615,[7.89496798e-09],0
2020-02-22 22:00:00,2.3198066190737703,0.2241462515394596,0.2241462515394596,0.3232896537354122,0.0,0.2241462437004852,0.3232896537354122,0.0,0.2241462437004852,[7.83897436e-09],0
2020-02-22 22:30:00,2.1087900668658324,0.1612213627325565,0.1612213627325565,0.3624965939703881,0.0,0.1612213547475606,0.3624965939703881,0.0,0.1612213547475606,[7.98499591e-09],0
2020-02-22 23:00:00,1.9173900095996856,0.1619159176296487,0.1619159176296487,0.3297507570194841,0.0,0.1619159096471824,0.3297507570194842,0.0,0.1619159096471824,[7.98246633e-09],0
2020-02-22 23:30:00,1.725818876124367,0.1285180261621044,0.1285180261621044,0.33366146915854,0.0,0.1285180180209471,0.33366146915854,0.0,0.1285180180209471,[8.14115733e-09],0
2020-02-23 00:00:00,1.558142017302767,0.1564241814103251,0.1564241814103251,0.2922937750286621,0.0,0.1564241736892865,0.2922937750286621,0.0,0.1564241736892865,[7.72103853e-09],0
2020-02-23 00:30:00,1.4091086189537123,0.1796067586201115,0.1796067586201115,0.2601368388589035,0.0,0.1796067508846862,0.2601368388589035,0.0,0.1796067508846862,[7.73542533e-09],0
2020-02-23 01:00:00,1.2667360639737295,0.1958558264076255,0.1958558264076255,0.2502980273322496,0.0,0.1958558188215965,0.2502980273322496,0.0,0.1958558188215965,[7.58602903e-09],0
2020-02-23 01:30:00,1.134626069694879,0.2011793553147237,0.2011793553147237,0.2334360293006609,-5.551115123125783e-17,0.2011793553147237,0.2334360293006609,-5.551115123125783e-17,0.2011793553147237,[0.],0
2020-02-23 02:00:00,1.0476964046759445,0.2760517494890555,0.2760517494890555,0.1489482505109445,0.0,0.2760517494890555,0.1489482505109445,0.0,0.2760517494890555,[5.55111512e-17],0
2020-02-23 02:30:00,0.9940299316502316,0.3316621895638107,0.3316621895638107,0.0856455027438816,0.0,0.3316621895638107,0.0856455027438816,0.0,0.3316621895638107,[0.],0
2020-02-23 03:00:00,0.9048382700846108,0.2593175827537972,0.2593175827537972,0.1560670326308182,0.0,0.2593175827537972,0.1560670326308182,0.0,0.2593175827537972,[5.55111512e-17],0
2020-02-23 03:30:00,0.7985940338799907,0.2182213240019304,0.2182213240019304,0.1907530349724285,0.0,0.2182213240019304,0.1907530349724285,0.0,0.2182213240019304,[5.55111512e-17],0
2020-02-23 04:00:00,0.7006104403749329,0.2295431474991963,0.2295431474991963,0.1768671089110601,0.0,0.2295431474991963,0.1768671089110601,0.0,0.2295431474991963,[2.77555756e-17],0
2020-02-23 04:30:00,0.612260633771115,0.2443637270878697,0.2443637270878697,0.1601234523993098,0.0,0.2443637270878697,0.1601234523993098,0.0,0.2443637270878697,[8.32667268e-17],0
2020-02-23 05:00:00,0.5101962873548846,0.2097405036096596,0.2097405036096596,0.1883364194672634,0.0,0.2097405036096596,0.1883364194672634,0.0,0.2097405036096596,[8.32667268e-17],0
2020-02-23 05:30:00,0.5410929822578765,0.1744463550633798,0.1744463550633798,-0.0725232781403029,0.3,0.1744463550633798,-0.0725232781403028,0.3,0.1744463550633798,[2.77555756e-17],1
2020-02-23 06:00:00,0.5422560701205601,0.1202166501134279,0.1202166501134279,-0.0131653680621458,0.2999999999999999,0.1202166501134279,-0.0131653680621458,0.3,0.1202166501134279,[6.9388939e-17],1
2020-02-23 06:30:00,0.5651366178466026,0.1793662204583378,0.1793662204583378,-0.0569303230224404,0.2999999999999999,0.1793662204583378,-0.0569303230224403,0.3,0.1793662204583378,[2.77555756e-17],1
2020-02-23 07:00:00,0.5806220593925394,0.1757871817063065,0.1757871817063065,-0.0424538483729731,0.3,0.1757871817063065,-0.0424538483729731,0.3,0.1757871817063065,[8.32667268e-17],1
2020-02-23 07:30:00,0.6239869976347828,0.2557391979452399,0.2557391979452399,-0.0993289415349836,0.3000000000000001,0.2557391979452399,-0.0993289415349836,0.3000000000000001,0.2557391979452399,[5.55111512e-17],1
2020-02-23 08:00:00,0.6523919283120463,0.2563149385196752,0.2563149385196752,-0.0697764769812137,0.3,0.2563149385196752,-0.0697764769812136,0.3,0.2563149385196752,[5.55111512e-17],1
2020-02-23 08:30:00,0.7137010720225563,0.2113345682573929,0.2113345682573929,-0.1375583561211358,0.4416084032483581,0.2113345682573929,-0.1375583561211357,0.4416084032483581,0.2113345682573929,[2.77555756e-17],1
2020-02-23 09:00:00,0.897109039703336,0.240205763532723,0.240205763532723,-0.3968379963355737,0.7059912071618251,0.240205763532723,-0.3968379963355737,0.7059912071618251,0.240205763532723,[2.77555756e-17],1
2020-02-23 09:30:00,0.8290030982461163,0.4555328280780532,0.4555328280780532,0.1169030693578441,0.0,0.4555328280780533,0.1169030693578441,0.0,0.4555328280780532,[0.],0
2020-02-23 10:00:00,0.7438720015890014,0.4332251534745645,0.4332251534745645,0.1513902311408204,-2.220446049250313e-16,0.4332251534745645,0.1513902311408204,-2.220446049250313e-16,0.4332251534745645,[5.55111512e-17],0
2020-02-23 10:30:00,0.622845565651216,0.3610968087743483,0.3610968087743483,0.2222365245589852,-1.6653345369377348e-16,0.3610968087743483,0.2222365245589852,-1.6653345369377348e-16,0.3610968087743483,[5.55111512e-17],0
2020-02-23 11:00:00,0.543830751649185,0.4276407308881355,0.4276407308881355,0.1435131152657105,0.0,0.4276407308881356,0.1435131152657106,0.0,0.4276407308881355,[0.],0
2020-02-23 11:30:00,0.5820143614182093,0.6719926076756833,0.6719926076756833,-0.0880185612840842,3.125827600092279e-07,0.6719926076756833,-0.0880185612840842,3.125827600092279e-07,0.6719926076756833,[0.],0
2020-02-23 12:00:00,0.6255575072950792,0.7208748530577428,0.7208748530577428,-0.0997210069038966,0.0,0.7208748530577428,-0.0997210069038966,0.0,0.7208748530577428,[0.],0
2020-02-23 12:30:00,0.5000000000000001,0.3854220966972104,0.3854220966972104,0.233167171459609,4.754329241407618e-07,0.3854220966972104,0.233167171459609,4.754329241407618e-07,0.3854220966972104,[5.55111512e-17],0
2020-02-23 13:00:00,0.5839730717154932,0.383030448315742,0.383030448315742,-0.1812305963358094,0.389866814686734,0.383030448315742,-0.1812305963358094,0.389866814686734,0.383030448315742,[0.],1
2020-02-23 13:30:00,0.5000000000000001,0.4140505020380892,0.4140505020380892,0.1538982159106287,0.0,0.4140505020380892,0.1538982159106287,0.0,0.4140505020380892,[0.],0
2020-02-23 14:00:00,0.5033950672104998,0.5751517536806307,0.5751517536806307,-0.0168184203472973,0.0,0.5751517536806307,-0.0168184203472973,0.0,0.5751517536806307,[0.],0
2020-02-23 14:30:00,0.5659352532633615,0.6972822929593968,0.6972822929593968,-0.1370258827029865,0.0,0.6972822929593968,-0.1370258827029865,0.0,0.6972822929593968,[0.],0
2020-02-23 15:00:00,0.5091122318938888,0.4698527006874485,0.4698527006874485,0.1013011454663976,0.0,0.4698527006874485,0.1013011454663976,0.0,0.4698527006874485,[0.],0
2020-02-23 15:30:00,0.5213525220424076,0.3313956306916709,0.3313956306916709,-0.0347838163227127,0.3001830574259135,0.3313956306916709,-0.0347838163227126,0.3001830574259135,0.3313956306916709,[0.],1
2020-02-23 16:00:00,0.5125084594420881,0.327359574533588,0.327359574533588,0.0072558100817965,0.3,0.327359574533588,0.0072558100817965,0.3,0.327359574533588,[0.],1
2020-02-23 16:30:00,0.4999999999999999,0.2465823611932361,0.2465823611932361,0.0147450081687449,0.4226469896123779,0.2465823611932361,0.014745008168745,0.4226469896123779,0.2465823611932361,[2.77555756e-17],1
2020-02-23 17:00:00,0.5,0.1695658193276415,0.1695658193276415,-0.0100100200501405,0.5641621494404477,0.1695658193276415,-0.0100100200501405,0.5641621494404477,0.1695658193276415,[2.77555756e-17],1
2020-02-23 17:30:00,0.5,0.1421531182782274,0.1421531182782274,-0.0100100200501405,0.6364466453616567,0.1421531182782274,-0.0100100200501405,0.6364466453616567,0.1421531182782274,[5.55111512e-17],1
2020-02-23 18:00:00,0.6174376225413856,0.2819828266151445,0.2819828266151445,-0.251184616225612,0.7493299947386727,0.2819828266151445,-0.251184616225612,0.7493299947386727,0.2819828266151445,[5.55111512e-17],1
2020-02-23 18:30:00,0.7264295842515405,1.023680026009484,1.023680026009484,-0.2358974358974359,0.0,1.0,-0.2358974358974359,0.0,1.0,[0.02368003],0
2020-02-23 19:00:00,0.6638703682841315,0.6341965895549251,0.6341965895549251,0.1093931540348185,0.0,0.6341965895549251,0.1093931540348185,0.0,0.6341965895549251,[0.],0
2020-02-23 19:30:00,0.4999999917394943,0.4211304579978094,0.4211304579978094,0.3051515960654619,-2.781220032055387e-09,0.4211304579978094,0.3051515960654619,-2.781220032055387e-09,0.4211304579978094,[5.55111512e-17],0
2020-02-23 20:00:00,0.5,0.2930319687306827,0.2930319687306827,-0.0100100364387518,0.4176190933490947,0.2930319687306827,-0.0100100364387518,0.4176190933490947,0.2930319687306827,[5.55111512e-17],1
2020-02-23 20:30:00,0.5,0.2829365319988726,0.2829365319988726,-0.0100100200501405,0.3892529752307551,0.2829365319988726,-0.0100100200501405,0.3892529752307551,0.2829365319988726,[0.],1
2020-02-23 21:00:00,0.5,0.2366049569502924,0.2366049569502924,-0.0100100200501405,0.409302498997284,0.2366049569502924,-0.0100100200501405,0.409302498997284,0.2366049569502924,[5.55111512e-17],1
2020-02-23 21:30:00,0.5141268221286831,0.3448113651831213,0.3448113651831213,-0.0384011087728649,0.3,0.3448113651831213,-0.0384011087728649,0.3,0.3448113651831213,[0.],1
2020-02-23 22:00:00,0.5000000000000001,0.1360511413245473,0.1360511413245473,0.0179389273035122,0.4139586493206584,0.1360511413245473,0.0179389273035122,0.4139586493206584,0.1360511413245473,[0.],1
2020-02-23 22:30:00,0.5000000000000001,0.0341620875796475,0.0341620875796475,-0.0100100200501405,0.5002069068294674,0.0341620875796475,-0.0100100200501405,0.5002069068294674,0.0341620875796475,[6.9388939e-17],1
2020-02-23 23:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.4907792508193713,0.0,-0.0100100200501405,0.4907792508193713,0.0,[0.],1
2020-02-23 23:30:00,0.5000000000000001,0.0468145829811394,0.0468145829811394,-0.0100100200501405,0.4099903088638729,0.0468145829811394,-0.0100100200501405,0.4099903088638729,0.0468145829811394,[8.32667268e-17],1
2020-02-24 00:00:00,0.5045968361790868,0.1461537310872084,0.1461537310872084,-0.0192306541641314,0.2999999999999999,0.1461537310872084,-0.0192306541641314,0.3,0.1461537310872084,[2.77555756e-17],1
2020-02-24 00:30:00,0.5308471123669444,0.1770918178101246,0.1770918178101246,-0.0629892537075605,0.2999999999999999,0.1770918178101246,-0.0629892537075604,0.3,0.1770918178101246,[2.77555756e-17],1
2020-02-24 01:00:00,0.5300981406483039,0.1315632270605632,0.1315632270605632,-0.0091273296246658,0.2999999999999999,0.1315632270605632,-0.0091273296246657,0.3,0.1315632270605632,[2.77555756e-17],1
2020-02-24 01:30:00,0.5090092332380467,0.0877539959488452,0.0877539959488452,0.031476773281924,0.3,0.0877539959488452,0.031476773281924,0.3,0.0877539959488452,[4.16333634e-17],1
2020-02-24 02:00:00,0.7893414361159852,0.14425388354148,0.14425388354148,-0.6077848304308198,0.8686591520175448,0.14425388354148,-0.6077848304308198,0.8686591520175448,0.14425388354148,[5.55111512e-17],1
2020-02-24 02:30:00,0.7279401313348973,0.2806440434762784,0.2806440434762784,0.105894418062183,0.0,0.2806440434762784,0.1058944180621831,0.0,0.2806440434762784,[5.55111512e-17],0
2020-02-24 03:00:00,0.6717079379325139,0.2831628489794421,0.2831628489794421,0.096965356148763,0.0,0.2831628489794421,0.096965356148763,0.0,0.2831628489794421,[0.],0
2020-02-24 03:30:00,0.6038135618486663,0.2534658946227407,0.2534658946227407,0.1208930797362335,0.0,0.2534658946227407,0.1208930797362336,0.0,0.2534658946227407,[0.],0
2020-02-24 04:00:00,0.5431300103660168,0.2739294826730353,0.2739294826730353,0.1081217993782467,0.0,0.2739294826730353,0.1081217993782467,0.0,0.2739294826730353,[5.55111512e-17],0
2020-02-24 04:30:00,0.5000000000000001,0.3129831553038082,0.3129831553038082,0.0748373575167047,-1.6653345369377348e-16,0.3129831553038082,0.0748373575167047,-1.6653345369377348e-16,0.3129831553038082,[5.55111512e-17],0
2020-02-24 05:00:00,0.5408066738664075,0.1969555674981286,0.1969555674981286,-0.092468388010949,0.3,0.1969555674981286,-0.092468388010949,0.3,0.1969555674981286,[5.55111512e-17],1
2020-02-24 05:30:00,0.5737577003757499,0.221537468884799,0.221537468884799,-0.0773159622986295,0.3000092626445998,0.221537468884799,-0.0773159622986295,0.3000092626445998,0.221537468884799,[5.55111512e-17],1
2020-02-24 06:00:00,0.6696553635426317,0.4114255549642887,0.4114255549642887,-0.2075794011181348,0.3,0.4114255549642887,-0.2075794011181348,0.3,0.4114255549642887,[0.],1
2020-02-24 06:30:00,0.5884638795237573,0.1409866697992558,0.1409866697992558,0.146833843021257,0.3,0.1409866697992558,0.146833843021257,0.3,0.1409866697992558,[2.77555756e-17],1
2020-02-24 07:00:00,0.5000000000000001,0.1892635910689039,0.1892635910689039,0.1625172943604163,0.3212960376476029,0.1892635910689039,0.1625172943604163,0.3212960376476029,0.1892635910689039,[8.32667268e-17],1
2020-02-24 07:30:00,0.5000000151558187,0.130104765232367,0.130104765232367,-0.0100100504225835,0.6106745159594472,0.130104765232367,-0.0100100504225835,0.6106745159594472,0.130104765232367,[0.],1
2020-02-24 08:00:00,0.5000000151586222,0.1363040347094512,0.1363040347094512,-0.0100100203594832,0.6269111138551603,0.1363040347094512,-0.0100100203594832,0.6269111138551603,0.1363040347094512,[5.55111512e-17],1
2020-02-24 08:30:00,0.5000000151533273,0.2231481827024983,0.2231481827024983,-0.0100100203433098,0.566349017127991,0.2231481827024983,-0.0100100203433097,0.566349017127991,0.2231481827024983,[5.55111512e-17],1
2020-02-24 09:00:00,0.5000000151467209,0.167219014802546,0.167219014802546,-0.0100100203405755,0.644073056820081,0.167219014802546,-0.0100100203405756,0.644073056820081,0.167219014802546,[8.32667268e-17],1
2020-02-24 09:30:00,0.5000000000000001,0.0864049928817739,0.0864049928817739,-0.0100099899994718,0.7274511509638518,0.0864049928817739,-0.0100099899994718,0.7274511509638518,0.0864049928817739,[0.],1
2020-02-24 10:00:00,0.5000000151726197,0.093029326395182,0.093029326395182,-0.0100100504562527,0.7214679035482503,0.093029326395182,-0.0100100504562527,0.7214679035482503,0.093029326395182,[2.77555756e-17],1
2020-02-24 10:30:00,0.5000000151519699,0.358828201792252,0.358828201792252,-0.010010020312819,0.4447715621103106,0.358828201792252,-0.010010020312819,0.4447715621103106,0.358828201792252,[0.],1
2020-02-24 11:00:00,0.5000000151485798,0.2166382214018628,0.2166382214018628,-0.0100100203469939,0.5786282092015413,0.2166382214018628,-0.0100100203469939,0.5786282092015413,0.2166382214018628,[2.77555756e-17],1
2020-02-24 11:30:00,0.5000000151438905,0.1223389048633846,0.1223389048633846,-0.0100100203443223,0.6748506026604248,0.1223389048633846,-0.0100100203443223,0.6748506026604248,0.1223389048633846,[5.55111512e-17],1
2020-02-24 12:00:00,0.5,0.0428772291582093,0.0428772291582093,-0.0100099900050871,0.750466094180211,0.0428772291582093,-0.010009990005087,0.750466094180211,0.0428772291582093,[9.02056208e-17],1
2020-02-24 12:30:00,0.5000000151581727,0.0195610253072946,0.0195610253072946,-0.0100100504273011,0.7648079994789809,0.0195610253072946,-0.0100100504273011,0.7648079994789809,0.0195610253072946,[3.46944695e-18],1
2020-02-24 13:00:00,0.5000000151548695,0.0219182578825558,0.0219182578825558,-0.0100100203472923,0.7361686855416597,0.0219182578825558,-0.0100100203472923,0.7361686855416597,0.0219182578825558,[2.77555756e-17],1
2020-02-24 13:30:00,0.5,0.0,0.0,-0.0100099899833052,0.7478305028038181,0.0,-0.0100099899833052,0.7478305028038181,0.0,[0.],1
2020-02-24 14:00:00,0.5000000151509704,0.0382456347003243,0.0382456347003243,-0.0100100504128675,0.7050977490458765,0.0382456347003243,-0.0100100504128675,0.7050977490458765,0.0382456347003243,[6.9388939e-18],1
2020-02-24 14:30:00,0.5000000151547099,0.0866494178638679,0.0866494178638679,-0.0100100203612618,0.6387452178820093,0.0866494178638679,-0.0100100203612618,0.6387452178820093,0.0866494178638679,[1.38777878e-17],1
2020-02-24 15:00:00,0.5000000151449411,0.1280613399553087,0.1280613399553087,-0.0100100203342657,0.6018204752507519,0.1280613399553087,-0.0100100203342656,0.6018204752507519,0.1280613399553087,[5.55111512e-17],1
2020-02-24 15:30:00,0.5000000151478198,0.0750636352709196,0.0750636352709196,-0.0100100203594158,0.6759720261141372,0.0750636352709196,-0.0100100203594158,0.6759720261141372,0.0750636352709196,[5.55111512e-17],1
2020-02-24 16:00:00,0.5000000151519276,0.0621288631917547,0.0621288631917547,-0.0100100203619367,0.7299324392214641,0.0621288631917547,-0.0100100203619367,0.7299324392214641,0.0621288631917547,[5.55111512e-17],1
2020-02-24 16:30:00,0.5000000151644381,0.113356833869705,0.113356833869705,-0.010010020378858,0.7120378018937684,0.113356833869705,-0.010010020378858,0.7120378018937684,0.113356833869705,[5.55111512e-17],1
2020-02-24 17:00:00,0.5000000000000001,0.2713161755792831,0.2713161755792831,-0.0100099899643213,0.569463045154269,0.2713161755792831,-0.0100099899643213,0.569463045154269,0.2713161755792831,[5.55111512e-17],1
2020-02-24 17:30:00,0.5000000000000001,0.2911692279396378,0.2911692279396378,-0.0100100200501405,0.5662766895464002,0.2911692279396378,-0.0100100200501405,0.5662766895464002,0.2911692279396378,[5.55111512e-17],1
2020-02-24 18:00:00,0.5000000000000001,0.2720428675946148,0.2720428675946148,-0.0100100200501405,0.5834799729683462,0.2720428675946148,-0.0100100200501405,0.5834799729683462,0.2720428675946148,[0.],1
2020-02-24 18:30:00,0.5000000000000001,0.1822770017904493,0.1822770017904493,-0.0100100200501405,0.6514509669776398,0.1822770017904493,-0.0100100200501405,0.6514509669776398,0.1822770017904493,[2.77555756e-17],1
2020-02-24 19:00:00,0.5000000000000001,0.1695143637809111,0.1695143637809111,-0.0100100200501405,0.6513930921666653,0.1695143637809111,-0.0100100200501405,0.6513930921666653,0.1695143637809111,[8.32667268e-17],1
2020-02-24 19:30:00,0.5000000000000001,0.1626656406594562,0.1626656406594562,-0.0100100200501405,0.6351648922111971,0.1626656406594562,-0.0100100200501405,0.6351648922111971,0.1626656406594562,[2.77555756e-17],1
2020-02-24 20:00:00,0.4999999999999999,0.1404611639473633,0.1404611639473633,-0.0100100200501401,0.6253180868720076,0.1404611639473633,-0.0100100200501401,0.6253180868720076,0.1404611639473633,[8.32667268e-17],1
2020-02-24 20:30:00,0.5,0.1057056471797703,0.1057056471797703,-0.0100100200501405,0.6395607831267807,0.1057056471797703,-0.0100100200501405,0.6395607831267807,0.1057056471797703,[4.16333634e-17],1
2020-02-24 21:00:00,0.5,0.1317235358726511,0.1317235358726511,-0.0100100200501405,0.571876227767233,0.1317235358726511,-0.0100100200501405,0.571876227767233,0.1317235358726511,[5.55111512e-17],1
2020-02-24 21:30:00,0.5,0.1539440424299591,0.1539440424299591,-0.0100100200501404,0.4932454647996686,0.1539440424299591,-0.0100100200501404,0.4932454647996686,0.1539440424299591,[5.55111512e-17],1
2020-02-24 22:00:00,0.5625883364052279,0.0922704592714745,0.0922704592714745,-0.1370550823708229,0.629400007714733,0.0922704592714745,-0.1370550823708229,0.629400007714733,0.0922704592714745,[8.32667268e-17],1
2020-02-24 22:30:00,0.8684811198481794,0.2122522732866225,0.2122522732866225,-0.6676072818983823,0.9854832137399648,0.2122522732866225,-0.6676072818983821,0.9854832137399648,0.2122522732866225,[0.],1
2020-02-24 23:00:00,0.7545386959577445,0.2841237446791272,0.2841237446791272,0.2062608707054876,4.996003610813204e-16,0.2841237446791272,0.2062608707054876,4.996003610813204e-16,0.2841237446791272,[5.55111512e-17],0
2020-02-24 23:30:00,0.6813736657827463,0.3255675159162705,0.3255675159162705,0.1295606892119345,1.1102230246251563e-16,0.3255675159162705,0.1295606892119345,1.1102230246251563e-16,0.3255675159162705,[5.55111512e-17],0
2020-02-25 00:00:00,0.6318479322849214,0.3479858327028273,0.3479858327028273,0.0847064749894803,5.551115123125783e-17,0.3479858327028273,0.0847064749894803,5.551115123125783e-17,0.3479858327028273,[5.55111512e-17],0
2020-02-25 00:30:00,0.6143988219501625,0.4085573057069087,0.4085573057069087,0.022211925062322,5.551115123125783e-17,0.4085573057069087,0.022211925062322,5.551115123125783e-17,0.4085573057069087,[0.],0
2020-02-25 01:00:00,0.5559442415912202,0.3317074643964012,0.3317074643964012,0.1035489458600091,-1.6653345369377348e-16,0.3317074643964012,0.1035489458600092,-1.6653345369377348e-16,0.3317074643964012,[5.55111512e-17],0
2020-02-25 01:30:00,0.5300470827057979,0.3844886837355279,0.3844886837355279,0.0405113162644721,-5.551115123125783e-17,0.3844886837355279,0.0405113162644721,-5.551115123125783e-17,0.3844886837355279,[5.55111512e-17],0
2020-02-25 02:00:00,0.5000000000000002,0.3680570313110735,0.3680570313110735,0.049250660996619,-1.6653345369377348e-16,0.3680570313110735,0.049250660996619,-1.6653345369377348e-16,0.3680570313110735,[5.55111512e-17],0
2020-02-25 02:30:00,0.5238460160476445,0.4695672290521112,0.4695672290521112,-0.0580287658620356,0.0,0.4695672274004971,-0.0580287658620356,0.0,0.4695672274004971,[1.65161401e-09],0
2020-02-25 03:00:00,0.573125282194682,0.5192253411099759,0.5192253411099759,-0.1102509804848141,0.0,0.519225339459173,-0.110250980484814,0.0,0.519225339459173,[1.65080283e-09],0
2020-02-25 03:30:00,0.7220556661158294,0.7201744623925551,0.7201744623925551,-0.3195334351009284,0.0,0.720174460741954,-0.3195334351009283,0.0,0.720174460741954,[1.6506011e-09],0
2020-02-25 04:00:00,0.8399370789030435,0.6638497687931687,0.6638497687931687,-0.2567984850912616,0.0,0.6638497671425436,-0.2567984850912616,0.0,0.6638497671425436,[1.65062508e-09],0
2020-02-25 04:30:00,1.0002254904236132,0.7630589388519314,0.7630589388519314,-0.3495973987397612,0.0,0.7630589372012997,-0.3495973987397612,0.0,0.7630589372012997,[1.65063174e-09],0
2020-02-25 05:00:00,1.1190517798964412,0.6915847472126283,0.6915847472126283,-0.2646616686387955,0.0,0.6915847455618724,-0.2646616686387955,0.0,0.6915847455618724,[1.65075587e-09],0
2020-02-25 05:30:00,1.1903963126652928,0.6326323562674555,0.6326323562674555,-0.1678887648726793,0.0,0.6326323546162691,-0.1678887648726793,0.0,0.6326323546162691,[1.65118641e-09],0
2020-02-25 06:00:00,1.1944444318566805,0.5614937874119506,0.5614937874119506,-0.032006606924764,0.0,0.5614937864119436,-0.032006606924764,0.0,0.5614937864119436,[1.00000697e-09],0
2020-02-25 06:30:00,1.1830265109169835,0.6074634142040357,0.6074634142040357,-0.0010531576718487,0.0,0.6074634140821051,-0.0010531576718487,0.0,0.6074634140821051,[1.21930577e-10],0
2020-02-25 07:00:00,1.2525363579652258,0.8449036651757594,0.8449036651757594,-0.1654164856885799,0.0,0.8449036651757594,-0.1654164856885799,0.0,0.8449036651757594,[0.],0
2020-02-25 07:30:00,1.1614416959926537,0.5619226485009358,0.5619226485009358,0.1547440254447549,0.0,0.5619226412219118,0.1547440254447548,0.0,0.5619226412219118,[7.27902394e-09],0
2020-02-25 08:00:00,1.0973344139964405,0.632632385783384,0.632632385783384,0.1039060826709703,0.0,0.6326323788674912,0.1039060826709703,0.0,0.6326323788674912,[6.91589275e-09],0
2020-02-25 08:30:00,0.987231790185308,0.5651389409205065,0.5651389409205065,0.1944764503675787,0.0,0.5651389342478058,0.1944764503675787,0.0,0.5651389342478058,[6.67270073e-09],0
2020-02-25 09:00:00,0.903064551300435,0.626631707641269,0.626631707641269,0.1464452216710129,0.0,0.6266317014059102,0.1464452216710129,0.0,0.6266317014059102,[6.23535878e-09],0
2020-02-25 09:30:00,0.834945408920416,0.6562644505583388,0.6562644505583388,0.1168124782270742,0.0,0.6562644448498489,0.1168124782270741,0.0,0.6562644448498489,[5.7084899e-09],0
2020-02-25 10:00:00,0.7144016271683082,0.5451759352877884,0.5451759352877884,0.2195676596110979,0.0,0.5451759301324918,0.2195676596110979,0.0,0.5451759301324918,[5.15529663e-09],0
2020-02-25 10:30:00,0.67810623641024,0.7099819875355492,0.7099819875355492,0.0579667347391384,0.0,0.7099819832095795,0.0579667347391384,0.0,0.7099819832095795,[4.32596969e-09],0
2020-02-25 11:00:00,0.5149566926014526,0.4650654819530367,0.4650654819530367,0.3035242649481393,0.0,0.4650654786416043,0.3035242649481393,0.0,0.4650654786416043,[3.31143241e-09],0
2020-02-25 11:30:00,0.640955646991541,0.7291788747700254,0.7291788747700254,-0.2695634901546408,0.3,0.7291788747700254,-0.2695634901546409,0.3,0.7291788747700254,[0.],1
2020-02-25 12:00:00,0.7481849588648208,1.110599321879602,1.110599321879602,-0.2326923076923076,0.0,1.0,-0.2326923076923076,0.0,1.0,[0.11059932],0
2020-02-25 12:30:00,0.8561748173140078,1.1015037383497368,1.1015037383497368,-0.2365384604005359,0.0,0.9999999988620744,-0.2365384604005359,0.0,0.9999999988620744,[0.10150374],0
2020-02-25 13:00:00,0.973746862184176,1.2477392561840173,1.2477392561840173,-0.2589743578911286,0.0,0.9999999989167696,-0.2589743578911285,0.0,0.9999999989167696,[0.24773926],0
2020-02-25 13:30:00,1.0740589988687967,0.9655539488718488,0.9655539488718488,-0.2251693334872347,0.0,0.96555394887185,-0.2251693334872334,0.0,0.9655539488718488,[0.],0
2020-02-25 14:00:00,0.9853332474139512,0.5951072504479333,0.5951072504479333,0.1536106982700154,0.0,0.5951072504479333,0.1536106982700154,0.0,0.5951072504479333,[0.],0
2020-02-25 14:30:00,0.8810162171013775,0.5613080135752231,0.5613080135752231,0.1854868582196487,0.0,0.5613080135752231,0.1854868582196487,0.0,0.5613080135752231,[0.],0
2020-02-25 15:00:00,0.7559251597049583,0.5264550354671106,0.5264550354671106,0.2273911183790432,0.0,0.5264550354671106,0.2273911183790432,0.0,0.5264550354671106,[0.],0
2020-02-25 15:30:00,0.5544679929075444,0.4018194521230432,0.4018194521230432,0.3738215735179824,0.0,0.4018194521230432,0.3738215735179824,0.0,0.4018194521230432,[0.],0
2020-02-25 16:00:00,0.7728842163227795,0.3233910569583569,0.3233910569583569,-0.4700130316838891,0.9440578721614296,0.3233910569583569,-0.4700130316838891,0.9440578721614296,0.3233910569583569,[0.],1
2020-02-25 16:30:00,0.5986195466061917,0.5087495917551068,0.5087495917551068,0.3226606646551496,0.0,0.5087495917551068,0.3226606646551496,0.0,0.5087495917551068,[0.],0
2020-02-25 17:00:00,0.5842536476089734,0.8486532023405469,0.8486532023405469,0.0167314130440677,7.771561172376097e-16,0.8486532023405469,0.0167314130440677,7.771561172376097e-16,0.8486532023405469,[0.],0
2020-02-25 17:30:00,0.5000000000000001,0.7244090145788926,0.7244090145788926,0.1544371392672614,-2.220446049250313e-16,0.7244090145788926,0.1544371392672614,-2.220446049250313e-16,0.7244090145788926,[0.],0
2020-02-25 18:00:00,0.5000000000000001,0.4952280000248086,0.4952280000248086,-0.0100100200501405,0.3884999687432806,0.4952280000248086,-0.0100100200501405,0.3884999687432806,0.4952280000248086,[5.55111512e-17],1
2020-02-25 18:30:00,0.5000000000000001,0.5234896887312166,0.5234896887312166,-0.0100100200501405,0.3467767415753342,0.5234896887312166,-0.0100100200501405,0.3467767415753342,0.5234896887312166,[0.],1
2020-02-25 19:00:00,0.5000000000000001,0.5029637687583602,0.5029637687583602,-0.0100100200501405,0.3442257384712675,0.5029637687583602,-0.0100100200501405,0.3442257384712675,0.5029637687583602,[0.],1
2020-02-25 19:30:00,0.5000000000000001,0.4418905357673041,0.4418905357673041,-0.0100100200501405,0.3770938432571954,0.4418905357673041,-0.0100100200501405,0.3770938432571954,0.4418905357673041,[0.],1
2020-02-25 20:00:00,0.5000000000000001,0.3307474461925376,0.3307474461925376,-0.0100100200501405,0.4619548815499106,0.3307474461925376,-0.0100100200501405,0.4619548815499106,0.3307474461925376,[0.],1
2020-02-25 20:30:00,0.5000000000000001,0.255722278768767,0.255722278768767,-0.0100100200501405,0.5023646643582966,0.255722278768767,-0.0100100200501405,0.5023646643582966,0.255722278768767,[0.],1
2020-02-25 21:00:00,0.5,0.1980915411981997,0.1980915411981997,-0.0100100200501402,0.5112774532109149,0.1980915411981997,-0.0100100200501402,0.5112774532109149,0.1980915411981997,[8.32667268e-17],1
2020-02-25 21:30:00,0.5,0.1511056971337089,0.1511056971337089,-0.0100100200501405,0.5133915024036111,0.1511056971337089,-0.0100100200501405,0.5133915024036111,0.1511056971337089,[5.55111512e-17],1
2020-02-25 22:00:00,0.7276988846521144,0.2540845485550862,0.2540845485550862,-0.4893434727350708,0.8378230267440872,0.2540845485550862,-0.4893434727350708,0.8378230267440872,0.2540845485550862,[0.],1
2020-02-25 22:30:00,0.5554288987152732,0.2276746300662422,0.2276746300662422,0.3197612673696552,2.775557561562892e-17,0.2276746300662422,0.3197612673696552,2.775557561562892e-17,0.2276746300662422,[5.55111512e-17],0
2020-02-25 23:00:00,0.6350476876372315,0.6739922460199331,0.6739922460199331,-0.1733512203789075,0.0,0.6739922460199331,-0.1733512203789075,0.0,0.6739922460199331,[0.],0
2020-02-25 23:30:00,0.5871380259565113,0.3861509888100113,0.3861509888100113,0.0824387547797322,0.0,0.3861509888100113,0.0824387547797322,0.0,0.3861509888100113,[0.],0
2020-02-26 00:00:00,0.5000000000000001,0.2861797242200859,0.2861797242200859,0.1599741195028219,2.4309383395149094e-09,0.2861797242200859,0.1599741195028219,2.4309383395149094e-09,0.2861797242200859,[0.],0
2020-02-26 00:30:00,0.504583281073207,0.1576649778162576,0.1576649778162576,-0.019203439354719,0.2999999999999998,0.1576649778162576,-0.0192034393547189,0.2999999999999998,0.1576649778162576,[5.55111512e-17],1
2020-02-26 01:00:00,0.5044786843922768,0.1489948220388758,0.1489948220388758,-0.0098922579363115,0.2999999999999998,0.1489948220388758,-0.0098922579363115,0.2999999999999998,0.1489948220388758,[2.77555756e-17],1
2020-02-26 01:30:00,0.5057451806048633,0.1453308470730943,0.1453308470730943,-0.0126385393807865,0.3,0.1453308470730943,-0.0126385393807865,0.3,0.1453308470730943,[5.55111512e-17],1
2020-02-26 02:00:00,0.5388684128479105,0.2006715017485439,0.2006715017485439,-0.0769535530305952,0.3,0.2006715017485439,-0.0769535530305952,0.3,0.2006715017485439,[0.],1
2020-02-26 02:30:00,0.5606498501862055,0.171305449256505,0.171305449256505,-0.0546387825898381,0.2999999999999998,0.171305449256505,-0.0546387825898381,0.2999999999999998,0.171305449256505,[2.77555756e-17],1
2020-02-26 03:00:00,0.5600630960994823,0.1171008703039646,0.1171008703039646,-0.0100495882526826,0.3,0.1171008703039646,-0.0100495882526825,0.3,0.1171008703039646,[2.77555756e-17],1
2020-02-26 03:30:00,0.5818369211427582,0.1582571123090474,0.1582571123090474,-0.0550519841039191,0.2999999999999999,0.1582571123090474,-0.0550519841039191,0.2999999999999999,0.1582571123090474,[2.77555756e-17],1
2020-02-26 04:00:00,0.6128297617757821,0.1754546280859267,0.1754546280859267,-0.0741725768038754,0.3,0.1754546280859267,-0.0741725768038754,0.3,0.1754546280859267,[5.55111512e-17],1
2020-02-26 04:30:00,0.6091766645820648,0.1126451616165881,0.1126451616165881,-0.0049528539242803,0.3,0.1126451616165881,-0.0049528539242804,0.3,0.1126451616165881,[1.38777878e-17],1
2020-02-26 05:00:00,0.6127196212896224,0.1494349267850754,0.1494349267850754,-0.0193067216568702,0.2999999999999999,0.1494349267850754,-0.0193067216568702,0.3,0.1494349267850754,[5.55111512e-17],1
2020-02-26 05:30:00,0.6031155084090785,0.1597176557343447,0.1597176557343447,0.0069490044689842,0.3000000064633377,0.1597176557343447,0.0069490044689842,0.3000000064633377,0.1597176557343447,[0.],1
2020-02-26 06:00:00,0.5672888645136153,0.1683240631681214,0.1683240631681214,0.0592400393959811,0.2999999999999999,0.1683240631681214,0.0592400393959812,0.2999999999999999,0.1683240631681214,[2.77555756e-17],1
2020-02-26 06:30:00,0.5000000198442276,0.1208571456528662,0.1208571456528662,0.1217496151691202,0.3689317007164752,0.1208571456528662,0.1217496151691202,0.3689317007164752,0.1208571456528662,[2.77555756e-17],1
2020-02-26 07:00:00,0.5000000151502109,0.0859829598392898,0.0859829598392898,-0.0100100110409552,0.6137706409452551,0.0859829598392898,-0.0100100110409552,0.6137706409452551,0.0859829598392898,[2.77555756e-17],1
2020-02-26 07:30:00,0.5000000151464914,0.098550026128918,0.098550026128918,-0.0100100203462987,0.6435112762686628,0.098550026128918,-0.0100100203462987,0.6435112762686628,0.098550026128918,[5.55111512e-17],1
2020-02-26 08:00:00,0.5000000151596071,0.075522300231514,0.075522300231514,-0.0100100203799618,0.6883338739946018,0.075522300231514,-0.0100100203799618,0.6883338739946018,0.075522300231514,[6.9388939e-17],1
2020-02-26 08:30:00,0.5000000151414312,0.2105606852779124,0.2105606852779124,-0.0100100203175159,0.5686801042703729,0.2105606852779124,-0.0100100203175159,0.5686801042703729,0.2105606852779124,[0.],1
2020-02-26 09:00:00,0.5000000151501113,0.0585042360121143,0.0585042360121143,-0.0100100203709714,0.730351938205011,0.0585042360121143,-0.0100100203709714,0.730351938205011,0.0585042360121143,[9.71445147e-17],1
2020-02-26 09:30:00,0.5000000151516728,0.0249528125253677,0.0249528125253677,-0.0100100203568797,0.7485187462930505,0.0249528125253677,-0.0100100203568797,0.7485187462930505,0.0249528125253677,[9.36750677e-17],1
2020-02-26 10:00:00,0.5000000151533592,0.0196442264904154,0.0196442264904154,-0.0100100203571615,0.7467760502770026,0.0196442264904154,-0.0100100203571615,0.7467760502770026,0.0196442264904154,[3.81639165e-17],1
2020-02-26 10:30:00,0.5000000151464937,0.0994262467481423,0.0994262467481423,-0.010010020340057,0.6599427479508891,0.0994262467481423,-0.010010020340057,0.6599427479508891,0.0994262467481423,[2.77555756e-17],1
2020-02-26 11:00:00,0.5000000151438138,0.0984783565618447,0.0984783565618447,-0.0100100203483074,0.6474290996838987,0.0984783565618447,-0.0100100203483074,0.6474290996838987,0.0984783565618447,[4.16333634e-17],1
2020-02-26 11:30:00,0.4999999999999999,0.0337700686814971,0.0337700686814971,-0.0100099900052392,0.7108553059391268,0.0337700686814971,-0.0100099900052392,0.7108553059391268,0.0337700686814971,[5.55111512e-17],1
2020-02-26 12:00:00,0.5,0.0996269290292484,0.0996269290292484,-0.0100100200501405,0.639229244867046,0.0996269290292484,-0.0100100200501405,0.639229244867046,0.0996269290292484,[2.77555756e-17],1
2020-02-26 12:30:00,0.5,0.1034404867076947,0.1034404867076947,-0.0100100200501405,0.634774661547574,0.1034404867076947,-0.0100100200501405,0.634774661547574,0.1034404867076947,[2.77555756e-17],1
2020-02-26 13:00:00,0.5000000151430161,0.0654455879954091,0.0654455879954091,-0.0100100503969268,0.6586670265040818,0.0654455879954091,-0.0100100503969268,0.6586670265040818,0.0654455879954091,[5.55111512e-17],1
2020-02-26 13:30:00,0.5000000151427637,0.0607588813206858,0.0607588813206858,-0.0100100203531025,0.6607896005708784,0.0607588813206858,-0.0100100203531025,0.6607896005708784,0.0607588813206858,[8.32667268e-17],1
2020-02-26 14:00:00,0.5000000151392086,0.0538815863080294,0.0538815863080294,-0.0100100203464786,0.6702309981410134,0.0538815863080294,-0.0100100203464786,0.6702309981410134,0.0538815863080294,[2.08166817e-17],1
2020-02-26 14:30:00,0.5000000151387991,0.059594813552193,0.059594813552193,-0.0100100203527114,0.6824664888518004,0.059594813552193,-0.0100100203527113,0.6824664888518004,0.059594813552193,[4.16333634e-17],1
2020-02-26 15:00:00,0.5000000151378615,0.0630940134741752,0.0630940134741752,-0.0100100203516448,0.6937108786723415,0.0630940134741752,-0.0100100203516448,0.6937108786723415,0.0630940134741752,[4.16333634e-17],1
2020-02-26 15:30:00,0.5000000151435481,0.0592813927781341,0.0592813927781341,-0.0100100203649011,0.7167542686124082,0.0592813927781341,-0.0100100203649011,0.7167542686124082,0.0592813927781341,[1.38777878e-17],1
2020-02-26 16:00:00,0.5000000151424643,0.05666621669158,0.05666621669158,-0.0100100203514469,0.7610361113521746,0.05666621669158,-0.0100100203514469,0.7610361113521746,0.05666621669158,[1.38777878e-17],1
2020-02-26 16:30:00,0.5000000151513624,0.0420009259850998,0.0420009259850998,-0.010010020371429,0.8186501200273548,0.0420009259850998,-0.010010020371429,0.8186501200273548,0.0420009259850998,[9.02056208e-17],1
2020-02-26 17:00:00,0.5000000151531154,0.0477923345987569,0.0477923345987569,-0.0100100203572887,0.8365766601175063,0.0477923345987569,-0.0100100203572888,0.8365766601175063,0.0477923345987569,[8.32667268e-17],1
2020-02-26 17:30:00,0.500000015153884,0.043618460762681,0.043618460762681,-0.0100100203553508,0.8561351493362594,0.043618460762681,-0.0100100203553508,0.8561351493362594,0.043618460762681,[1.38777878e-17],1
2020-02-26 18:00:00,0.5000000151627638,0.032095004345858,0.032095004345858,-0.0100100203716212,0.8702227083334556,0.032095004345858,-0.0100100203716212,0.8702227083334556,0.032095004345858,[1.38777878e-17],1
2020-02-26 18:30:00,0.500000015156339,0.0207030437513797,0.0207030437513797,-0.0100100203411284,0.8604608227435949,0.0207030437513797,-0.0100100203411284,0.8604608227435949,0.0207030437513797,[3.12250226e-17],1
2020-02-26 19:00:00,0.4999999999999999,0.0,0.0,-0.0100099899803895,0.857445887416287,0.0,-0.0100099899803895,0.857445887416287,0.0,[0.],1
2020-02-26 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.8279587379988586,0.0,-0.0100100200501405,0.8279587379988586,0.0,[0.],1
2020-02-26 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.8035997636398841,0.0,-0.0100100200501405,0.8035997636398841,0.0,[0.],1
2020-02-26 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7760356610757816,0.0,-0.0100100200501405,0.7760356610757816,0.0,[0.],1
2020-02-26 21:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7279587379988585,0.0,-0.0100100200501405,0.7279587379988585,0.0,[0.],1
2020-02-26 21:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6869330969732175,0.0,-0.0100100200501405,0.6869330969732175,0.0,[0.],1
2020-02-26 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.6337279687680892,0.0,-0.0100100200501405,0.6337279687680892,0.0,[0.],1
2020-02-26 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.5792407892809097,0.0,-0.0100100200501405,0.5792407892809097,0.0,[0.],1
2020-02-26 23:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5382151482552687,0.0,-0.0100100200501405,0.5382151482552687,0.0,[0.],1
2020-02-26 23:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4984715585116789,0.0,-0.0100100200501404,0.4984715585116789,0.0,[0.],1
2020-02-27 00:00:00,0.4999999999999999,0.0,0.0,-0.0100100200501402,0.4811638662039864,0.0,-0.0100100200501402,0.4811638662039864,0.0,[0.],1
2020-02-27 00:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501407,0.4638561738962946,0.0,-0.0100100200501407,0.4638561738962946,0.0,[0.],1
2020-02-27 01:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.4728305328706533,0.0,-0.0100100200501404,0.4728305328706533,0.0,[0.],1
2020-02-27 01:30:00,0.5000000151430654,0.0,0.0,-0.0100100503970254,0.4677023580893331,0.0,-0.0100100503970254,0.4677023580893331,0.0,[0.],1
2020-02-27 02:00:00,0.5000000151455287,0.0,0.0,-0.0100100203585458,0.456163866512392,0.0,-0.0100100203585458,0.456163866512392,0.0,[0.],1
2020-02-27 02:30:00,0.5,0.0,0.0,-0.0100099900018367,0.4491125541044009,0.0,-0.0100099900018367,0.4491125541044009,0.0,[0.],1
2020-02-27 03:00:00,0.5000000151472983,0.0,0.0,-0.0100100504055087,0.443343383738842,0.0,-0.0100100504055086,0.443343383738842,0.0,[0.],1
2020-02-27 03:30:00,0.5000000151467536,0.0,0.0,-0.0100100203526027,0.4330869434295258,0.0,-0.0100100203526027,0.4330869434295258,0.0,[0.],1
2020-02-27 04:00:00,0.500000015145118,0.0,0.0,-0.0100100203504055,0.4337279690683543,0.0,-0.0100100203504055,0.4337279690683543,0.0,[0.],1
2020-02-27 04:30:00,0.5000000151456199,0.0,0.0,-0.010010020354656,0.4427023280469638,0.0,-0.010010020354656,0.4427023280469638,0.0,[0.],1
2020-02-27 05:00:00,0.5000000151433016,0.0,0.0,-0.0100100203490146,0.4535997639387581,0.0,-0.0100100203490145,0.4535997639387581,0.0,[0.],1
2020-02-27 05:30:00,0.5000000151393736,0.0,0.0,-0.0100100203457423,0.4888561741918961,0.0,-0.0100100203457422,0.4888561741918961,0.0,[0.],1
2020-02-27 06:00:00,0.5000000151427483,0.0,0.0,-0.010010020360298,0.5516766870269647,0.0,-0.010010020360298,0.5516766870269647,0.0,[0.],1
2020-02-27 06:30:00,0.5000000151360843,0.0,0.0,-0.0100100203402482,0.624753610083838,0.0,-0.0100100203402482,0.624753610083838,0.0,[0.],1
2020-02-27 07:00:00,0.5000000151451949,0.0,0.0,-0.0100100203717271,0.7061638665255733,0.0,-0.0100100203717271,0.7061638665255733,0.0,[0.],1
2020-02-27 07:30:00,0.5000000151467276,0.0,0.0,-0.0100100203567236,0.7478305331772365,0.0,-0.0100100203567236,0.7478305331772365,0.0,[0.],1
2020-02-27 08:00:00,0.5000000151505225,0.0,0.0,-0.0100100203612876,0.7644971998484671,0.0,-0.0100100203612876,0.7644971998484671,0.0,[0.],1
2020-02-27 08:30:00,0.5000000151485631,0.0,0.0,-0.0100100203498321,0.7843689947088065,0.0,-0.0100100203498321,0.7843689947088065,0.0,[0.],1
2020-02-27 09:00:00,0.5000000151508994,0.0,0.0,-0.0100100203584016,0.8035997639481453,0.0,-0.0100100203584016,0.8035997639481453,0.0,[0.],1
2020-02-27 09:30:00,0.5000000151488623,0.0,0.0,-0.0100100203496837,0.793343353683017,0.0,-0.0100100203496836,0.793343353683017,0.0,[0.],1
2020-02-27 10:00:00,0.5000000151508524,0.0,0.0,-0.0100100203577134,0.7760356613833546,0.0,-0.0100100203577134,0.7760356613833546,0.0,[0.],1
2020-02-27 10:30:00,0.5000000151409414,0.0419159846683065,0.0419159846683065,-0.0100100203339036,0.7225812151527766,0.0419159846683065,-0.0100100203339036,0.7225812151527766,0.0419159846683065,[8.32667268e-17],1
2020-02-27 11:00:00,0.5000000151451813,0.0,0.0,-0.0100100203620635,0.7535997639518072,0.0,-0.0100100203620635,0.7535997639518072,0.0,[0.],1
2020-02-27 11:30:00,0.5000000151417268,0.0,0.0,-0.0100100203467287,0.7446254049621135,0.0,-0.0100100203467288,0.7446254049621135,0.0,[0.],1
2020-02-27 12:00:00,0.500000015143749,0.0,0.0,-0.010010020357635,0.7452664306140454,0.0,-0.010010020357635,0.7452664306140454,0.0,[0.],1
2020-02-27 12:30:00,0.5000000151424718,0.0189284527725098,0.0189284527725098,-0.0100100203510635,0.7231328496298357,0.0189284527725098,-0.0100100203510634,0.7231328496298357,0.0189284527725098,[9.02056208e-17],1
2020-02-27 13:00:00,0.5000000151408109,0.0,0.0,-0.010010020350269,0.7042407895810383,0.0,-0.010010020350269,0.7042407895810383,0.0,[0.],1
2020-02-27 13:30:00,0.5000000151409625,0.0,0.0,-0.0100100203538677,0.7087279690718165,0.0,-0.0100100203538677,0.7087279690718165,0.0,[0.],1
2020-02-27 14:00:00,0.5000000151439836,0.0,0.0,-0.0100100203596214,0.7189843793339804,0.0,-0.0100100203596214,0.7189843793339804,0.0,[0.],1
2020-02-27 14:30:00,0.5000000151426371,0.0,0.0,-0.0100100203509294,0.7196254049663141,0.0,-0.0100100203509294,0.7196254049663141,0.0,[0.],1
2020-02-27 15:00:00,0.5000000151449626,0.0,0.0,-0.0100100203582611,0.7375741229223637,0.0,-0.0100100203582611,0.7375741229223637,0.0,[0.],1
2020-02-27 15:30:00,0.500000015143994,0.0,0.0,-0.0100100203517061,0.7478305331722189,0.0,-0.010010020351706,0.7478305331722189,0.0,[0.],1
2020-02-27 16:00:00,0.5000000151465512,0.0,0.0,-0.0100100203587526,0.786292071640804,0.0,-0.0100100203587526,0.786292071640804,0.0,[0.],1
2020-02-27 16:30:00,0.5000000151493309,0.0,0.0,-0.0100100203592495,0.8228305331797624,0.0,-0.0100100203592495,0.8228305331797624,0.0,[0.],1
2020-02-27 17:00:00,0.5000000151601285,0.0,0.0,-0.0100100203753732,0.856804892170245,0.0,-0.0100100203753732,0.856804892170245,0.0,[0.],1
2020-02-27 17:30:00,0.5000000151515784,0.0,0.0,-0.0100100203368167,0.8709074562342527,0.0,-0.0100100203368167,0.8709074562342527,0.0,[0.],1
2020-02-27 18:00:00,0.5000000151706425,0.0,0.0,-0.0100100203919847,0.8965484819304462,0.0,-0.0100100203919847,0.8965484819304462,0.0,[0.],1
2020-02-27 18:30:00,0.5000000000000001,0.0,0.0,-0.010009989952012,0.879881784823807,0.0,-0.010009989952012,0.879881784823807,0.0,[0.],1
2020-02-27 19:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.8491125841527046,0.0,-0.0100100200501405,0.8491125841527046,0.0,[0.],1
2020-02-27 19:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.8279587379988584,0.0,-0.0100100200501405,0.8279587379988584,0.0,[0.],1
2020-02-27 20:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.8003946354347559,0.0,-0.0100100200501405,0.8003946354347559,0.0,[0.],1
2020-02-27 20:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.7741125841527046,0.0,-0.0100100200501405,0.7741125841527046,0.0,[0.],1
2020-02-27 21:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.7177023277424482,0.0,-0.0100100200501405,0.7177023277424482,0.0,[0.],1
2020-02-27 21:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.6818048918450123,0.0,-0.0100100200501405,0.6818048918450123,0.0,[0.],1
2020-02-27 22:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.6228305328706534,0.0,-0.0100100200501405,0.6228305328706534,0.0,[0.],1
2020-02-27 22:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.5702664303065508,0.0,-0.0100100200501405,0.5702664303065508,0.0,[0.],1
2020-02-27 23:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.5189843790244995,0.0,-0.0100100200501405,0.5189843790244995,0.0,[0.],1
2020-02-27 23:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501404,0.4901382251783456,0.0,-0.0100100200501404,0.4901382251783456,0.0,[0.],1
2020-02-28 00:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.4574459174860379,0.0,-0.0100100200501404,0.4574459174860379,0.0,[0.],1
2020-02-28 00:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.4484715585116789,0.0,-0.0100100200501404,0.4484715585116789,0.0,[0.],1
2020-02-28 01:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.4510356610757815,0.0,-0.0100100200501405,0.4510356610757815,0.0,[0.],1
2020-02-28 01:30:00,0.5,0.0,0.0,-0.0100100200501402,0.4459074559475761,0.0,-0.0100100200501402,0.4459074559475761,0.0,[0.],1
2020-02-28 02:00:00,0.5000000151467272,0.0,0.0,-0.0100100504043643,0.4401382555325694,0.0,-0.0100100504043643,0.4401382555325694,0.0,[0.],1
2020-02-28 02:30:00,0.5000000151467228,0.0,0.0,-0.0100100203536737,0.4324459177895711,0.0,-0.0100100203536737,0.4324459177895711,0.0,[0.],1
2020-02-28 03:00:00,0.5000000151477989,0.0,0.0,-0.0100100203558391,0.431804892150711,0.0,-0.0100100203558391,0.431804892150711,0.0,[0.],1
2020-02-28 03:30:00,0.5000000151466508,0.0,0.0,-0.0100100203514033,0.4241125844539675,0.0,-0.0100100203514033,0.4241125844539675,0.0,[0.],1
2020-02-28 04:00:00,0.500000015145989,0.0,0.0,-0.0100100203523546,0.4298818152241496,0.0,-0.0100100203523547,0.4298818152241496,0.0,[0.],1
2020-02-28 04:30:00,0.5000000151463357,0.0,0.0,-0.0100100203543628,0.4356510459953884,0.0,-0.0100100203543628,0.4356510459953884,0.0,[0.],1
2020-02-28 05:00:00,0.5000000151430621,0.0,0.0,-0.0100100203471145,0.4491125844496786,0.0,-0.0100100203471145,0.4491125844496786,0.0,[0.],1
2020-02-28 05:30:00,0.5000000151399073,0.0,0.0,-0.0100100203472869,0.4862920716293382,0.0,-0.0100100203472869,0.4862920716293382,0.0,[0.],1
2020-02-28 06:00:00,0.500000015137318,0.0,0.0,-0.0100100203483566,0.5407792511175874,0.0,-0.0100100203483566,0.5407792511175874,0.0,[0.],1
2020-02-28 06:30:00,0.5000000151411739,0.0,0.0,-0.0100100203612214,0.6112920716432727,0.0,-0.0100100203612214,0.6112920716432727,0.0,[0.],1
2020-02-28 07:00:00,0.5000000151439247,0.0,0.0,-0.0100100203590839,0.6862920716411353,0.0,-0.0100100203590839,0.6862920716411353,0.0,[0.],1
2020-02-28 07:30:00,0.5000000151433952,0.0,0.0,-0.0100100203525653,0.7298818152243602,0.0,-0.0100100203525653,0.7298818152243602,0.0,[0.],1
2020-02-28 08:00:00,0.5000000151455556,0.0,0.0,-0.0100100203579453,0.7414202767682018,0.0,-0.0100100203579453,0.7414202767682018,0.0,[0.],1
2020-02-28 08:30:00,0.5000000151508618,0.0,0.0,-0.0100100203642929,0.7644971998514725,0.0,-0.0100100203642929,0.7644971998514725,0.0,[0.],1
2020-02-28 09:00:00,0.5000000151540137,0.0,0.0,-0.010010020360082,0.7862920716421333,0.0,-0.010010020360082,0.7862920716421333,0.0,[0.],1
2020-02-28 09:30:00,0.5000000151551484,0.0,0.0,-0.0100100203561023,0.7920613024073844,0.0,-0.0100100203561023,0.7920613024073844,0.0,[0.],1
2020-02-28 10:00:00,0.5000000151563144,0.0,0.0,-0.0100100203561883,0.7939843793305473,0.0,-0.0100100203561883,0.7939843793305473,0.0,[0.],1
2020-02-28 10:30:00,0.500000015157651,0.0,0.0,-0.0100100203565533,0.7991125844591174,0.0,-0.0100100203565533,0.7991125844591174,0.0,[0.],1
2020-02-28 11:00:00,0.5,0.0276624026924721,0.0276624026924721,-0.0100099899777865,0.786834766772494,0.0276624026924721,-0.0100099899777865,0.786834766772494,0.0276624026924721,[7.63278329e-17],1
2020-02-28 11:30:00,0.5000000151552825,0.0208593846747626,0.0208593846747626,-0.0100100504215091,0.8006891272852081,0.0208593846747626,-0.0100100504215091,0.8006891272852081,0.0208593846747626,[2.77555756e-17],1
2020-02-28 12:00:00,0.4999999999999999,0.0,0.0,-0.0100099899824856,0.8170612720337677,0.0,-0.0100099899824856,0.8170612720337677,0.0,[0.],1
2020-02-28 12:30:00,0.5,0.0242723347768674,0.0242723347768674,-0.0100100200501405,0.766506916042504,0.0242723347768674,-0.0100100200501405,0.766506916042504,0.0242723347768674,[2.42861287e-17],1
2020-02-28 13:00:00,0.5,0.0414867067939539,0.0414867067939539,-0.0100100200501405,0.7057028004356738,0.0414867067939539,-0.0100100200501405,0.7057028004356738,0.0414867067939539,[0.],1
2020-02-28 13:30:00,0.5,0.0500546841462971,0.0500546841462971,-0.0100100200501405,0.6862373871858947,0.0500546841462971,-0.0100100200501405,0.6862373871858947,0.0500546841462971,[7.63278329e-17],1
2020-02-28 14:00:00,0.5000000151453615,0.0475810909358606,0.0475810909358606,-0.0100100504016272,0.6739674210042282,0.0475810909358606,-0.0100100504016272,0.6739674210042282,0.0475810909358606,[3.46944695e-17],1
2020-02-28 14:30:00,0.5000000151438048,0.0553475564962869,0.0553475564962869,-0.0100100203505354,0.6399188741106588,0.0553475564962869,-0.0100100203505354,0.6399188741106588,0.0553475564962869,[1.38777878e-17],1
2020-02-28 15:00:00,0.5000000151449087,0.045286339479212,0.045286339479212,-0.0100100203558362,0.6435698347227781,0.045286339479212,-0.0100100203558362,0.6435698347227781,0.045286339479212,[7.63278329e-17],1
2020-02-28 15:30:00,0.5000000151449511,0.0562983585050023,0.0562983585050023,-0.0100100203537311,0.6415321746692417,0.0562983585050023,-0.0100100203537311,0.6415321746692417,0.0562983585050023,[9.02056208e-17],1
2020-02-28 16:00:00,0.5000000151464217,0.0512983509711618,0.0512983509711618,-0.0100100203565941,0.6708911565649196,0.0512983509711618,-0.0100100203565941,0.6708911565649196,0.0512983509711618,[4.85722573e-17],1
2020-02-28 16:30:00,0.5000000151489423,0.0430330507218703,0.0430330507218703,-0.0100100203587279,0.7041564568163448,0.0430330507218703,-0.0100100203587278,0.7041564568163448,0.0430330507218703,[8.32667268e-17],1
2020-02-28 17:00:00,0.5000000151440038,0.0392422000646361,0.0392422000646361,-0.0100100203438303,0.7406396151509892,0.0392422000646361,-0.0100100203438303,0.7406396151509892,0.0392422000646361,[8.32667268e-17],1
2020-02-28 17:30:00,0.500000015147671,0.0480944009809133,0.0480944009809133,-0.0100100203609771,0.7638386963031407,0.0480944009809133,-0.010010020360977,0.7638386963031407,0.0480944009809133,[9.71445147e-17],1
2020-02-28 18:00:00,0.5000000151516153,0.0424720684648834,0.0424720684648834,-0.010010020361606,0.7912559006146713,0.0424720684648834,-0.010010020361606,0.7912559006146713,0.0424720684648834,[9.02056208e-17],1
2020-02-28 18:30:00,0.5000000151520441,0.0346630582774773,0.0346630582774773,-0.0100100203546397,0.7894495261797265,0.0346630582774773,-0.0100100203546397,0.7894495261797265,0.0346630582774773,[3.46944695e-17],1
2020-02-28 19:00:00,0.5,0.0359500103413802,0.0359500103413802,-0.0100099899889106,0.7650856206731714,0.0359500103413802,-0.0100099899889106,0.7650856206731714,0.0359500103413802,[4.85722573e-17],1
2020-02-28 19:30:00,0.5,0.038192027602634,0.038192027602634,-0.0100100200501405,0.7243820950116091,0.038192027602634,-0.0100100200501405,0.7243820950116091,0.038192027602634,[2.08166817e-17],1
2020-02-28 20:00:00,0.5,0.0339205730252029,0.0339205730252029,-0.0100100200501405,0.6966022675377581,0.0339205730252029,-0.0100100200501405,0.6966022675377581,0.0339205730252029,[9.71445147e-17],1
2020-02-28 20:30:00,0.5,0.0316737757538992,0.0316737757538992,-0.0100100200501405,0.67705419301419,0.0316737757538992,-0.0100100200501405,0.67705419301419,0.0316737757538992,[1.38777878e-17],1
2020-02-28 21:00:00,0.5,0.0258427028287829,0.0258427028287829,-0.0100100200501405,0.6386544967085371,0.0258427028287829,-0.0100100200501405,0.6386544967085371,0.0258427028287829,[5.89805982e-17],1
2020-02-28 21:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6228305328706534,0.0,-0.0100100200501405,0.6228305328706534,0.0,[0.],1
2020-02-28 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5760356610757815,0.0,-0.0100100200501405,0.5760356610757815,0.0,[0.],1
2020-02-28 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.5273177123578329,0.0,-0.0100100200501405,0.5273177123578329,0.0,[0.],1
2020-02-28 23:00:00,0.5,0.0,0.0,-0.0100100200501404,0.4850100200501404,0.0,-0.0100100200501404,0.4850100200501404,0.0,[0.],1
2020-02-28 23:30:00,0.5,0.0,0.0,-0.0100100200501404,0.4568048918450123,0.0,-0.0100100200501404,0.4568048918450123,0.0,[0.],1
2020-02-29 00:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4253946354347559,0.0,-0.0100100200501405,0.4253946354347559,0.0,[0.],1
2020-02-29 00:30:00,0.4999999999999999,0.0,0.0,-0.0100100200501403,0.4080869431270633,0.0,-0.0100100200501403,0.4080869431270634,0.0,[0.],1
2020-02-29 01:00:00,0.4999999999999999,0.0,0.0,-0.0100100200501405,0.405522840562961,0.0,-0.0100100200501405,0.405522840562961,0.0,[0.],1
2020-02-29 01:30:00,0.4999999999999999,0.0,0.0,-0.0100100200501405,0.4003946354347559,0.0,-0.0100100200501405,0.4003946354347559,0.0,[0.],1
2020-02-29 02:00:00,0.500000015460265,0.0,0.0,-0.0100100510326979,0.3894972305198773,0.0,-0.0100100510326978,0.3894972305198773,0.0,[0.],1
2020-02-29 02:30:00,0.5000000000000002,0.0,0.0,-0.0100099893774094,0.3824458868133069,0.0,-0.0100099893774094,0.3824458868133069,0.0,[0.],1
2020-02-29 03:00:00,0.5000000156233408,0.0,0.0,-0.0100100513595031,0.3773177436671954,0.0,-0.010010051359503,0.3773177436671954,0.0,[0.],1
2020-02-29 03:30:00,0.5,0.0,0.0,-0.010009989053871,0.3683433223872043,0.0,-0.010009989053871,0.3683433223872043,0.0,[0.],1
2020-02-29 04:00:00,0.5000000151893567,0.0,0.0,-0.0100100504897942,0.3696254351051788,0.0,-0.0100100504897942,0.3696254351051788,0.0,[0.],1
2020-02-29 04:30:00,0.5000000151812977,0.0,0.0,-0.0100100203383866,0.3728305331588994,0.0,-0.0100100203383866,0.3728305331588994,0.0,[0.],1
2020-02-29 05:00:00,0.5000000151741776,0.0,0.0,-0.0100100203401065,0.3869330972631835,0.0,-0.0100100203401066,0.3869330972631835,0.0,[0.],1
2020-02-29 05:30:00,0.5000000151663897,0.0,0.0,-0.0100100203386258,0.4035997639283694,0.0,-0.0100100203386258,0.4035997639283694,0.0,[0.],1
2020-02-29 06:00:00,0.5000000000000002,0.0,0.0,-0.0100099899604497,0.4324458873963471,0.0,-0.0100099899604497,0.4324458873963471,0.0,[0.],1
2020-02-29 06:30:00,0.5000000151543766,0.0212887406203822,0.0212887406203822,-0.0100100504196933,0.4271828482608495,0.0212887406203822,-0.0100100504196932,0.4271828482608495,0.0212887406203822,[3.81639165e-17],1
2020-02-29 07:00:00,0.5000000151666849,0.0,0.0,-0.0100100203785018,0.4785997639682455,0.0,-0.0100100203785018,0.4785997639682455,0.0,[0.],1
2020-02-29 07:30:00,0.500000015137402,0.0217844949682196,0.0217844949682196,-0.0100100202953992,0.4875844996861539,0.0217844949682196,-0.0100100202953992,0.487584499686154,0.0217844949682196,[7.97972799e-17],1
2020-02-29 08:00:00,0.5000000151363588,0.0,0.0,-0.0100100203514053,0.5561638665052515,0.0,-0.0100100203514054,0.5561638665052515,0.0,[0.],1
2020-02-29 08:30:00,0.5000000151354789,0.0,0.0,-0.0100100203517114,0.589497199838891,0.0,-0.0100100203517114,0.589497199838891,0.0,[0.],1
2020-02-29 09:00:00,0.5000000151358741,0.0,0.0,-0.0100100203542494,0.6106510459952751,0.0,-0.0100100203542494,0.6106510459952751,0.0,[0.],1
2020-02-29 09:30:00,0.5000000151354862,0.0,0.0,-0.0100100203526876,0.616420276762944,0.0,-0.0100100203526876,0.616420276762944,0.0,[0.],1
2020-02-29 10:00:00,0.500000015147741,0.0,0.0,-0.010010020378016,0.6253946357626315,0.0,-0.0100100203780161,0.6253946357626315,0.0,[0.],1
2020-02-29 10:30:00,0.5000000151479981,0.0,0.0,-0.0100100203542181,0.6305228408670387,0.0,-0.0100100203542181,0.6305228408670387,0.0,[0.],1
2020-02-29 11:00:00,0.50000001514786,0.0,0.0,-0.0100100203534313,0.6375741229175339,0.0,-0.0100100203534313,0.6375741229175339,0.0,[0.],1
2020-02-29 11:30:00,0.5000000151481873,0.0,0.0,-0.0100100203543614,0.6593689947133359,0.0,-0.0100100203543614,0.6593689947133359,0.0,[0.],1
2020-02-29 12:00:00,0.5,0.0,0.0,-0.0100099899965624,0.6600099899965625,0.0,-0.0100099899965624,0.6600099899965625,0.0,[0.],1
2020-02-29 12:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6561638662039867,0.0,-0.0100100200501405,0.6561638662039867,0.0,[0.],1
2020-02-29 13:00:00,0.5000000151367567,0.0,0.0,-0.0100100503843832,0.6535997939741268,0.0,-0.0100100503843832,0.6535997939741268,0.0,[0.],1
2020-02-29 13:30:00,0.5000000151455872,0.0,0.0,-0.0100100203711791,0.6535997639609228,0.0,-0.0100100203711791,0.6535997639609228,0.0,[0.],1
2020-02-29 14:00:00,0.5000000151525985,0.0,0.0,-0.0100100203677103,0.6510356613933515,0.0,-0.0100100203677103,0.6510356613933515,0.0,[0.],1
2020-02-29 14:30:00,0.5000000151505205,0.0248972679050166,0.0248972679050166,-0.0100100203496359,0.619728137060004,0.0248972679050166,-0.0100100203496359,0.619728137060004,0.0248972679050166,[3.12250226e-17],1
2020-02-29 15:00:00,0.5000000151488136,0.0349787779553148,0.0349787779553148,-0.010010020350338,0.6115697039334848,0.0349787779553148,-0.010010020350338,0.6115697039334848,0.0349787779553148,[9.02056208e-17],1
2020-02-29 15:30:00,0.500000015146822,0.044287967183775,0.044287967183775,-0.0100100203497332,0.61251692496083,0.044287967183775,-0.0100100203497331,0.61251692496083,0.044287967183775,[8.32667268e-17],1
2020-02-29 16:00:00,0.5000000151390471,0.046626630513069,0.046626630513069,-0.0100100203381035,0.6332551846968293,0.046626630513069,-0.0100100203381035,0.6332551846968293,0.046626630513069,[5.55111512e-17],1
2020-02-29 16:30:00,0.5000000151384788,0.0548292068228619,0.0548292068228619,-0.0100100203523898,0.6686423519910665,0.0548292068228619,-0.0100100203523898,0.6686423519910665,0.0548292068228619,[0.],1
2020-02-29 17:00:00,0.500000015140911,0.0320282467213706,0.0320282467213706,-0.0100100203583915,0.7183663890216364,0.0320282467213706,-0.0100100203583915,0.7183663890216364,0.0320282467213706,[6.9388939e-17],1
2020-02-29 17:30:00,0.5000000151429203,0.0,0.0,-0.0100100203575927,0.7510356613832337,0.0,-0.0100100203575927,0.7510356613832337,0.0,[0.],1
2020-02-29 18:00:00,0.4999999999999999,0.0,0.0,-0.0100099900070119,0.7574458874429094,0.0,-0.0100099900070119,0.7574458874429094,0.0,[0.],1
2020-02-29 18:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7292407892809099,0.0,-0.0100100200501405,0.7292407892809099,0.0,[0.],1
2020-02-29 19:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7003946354347559,0.0,-0.0100100200501405,0.7003946354347559,0.0,[0.],1
2020-02-29 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6818048918450123,0.0,-0.0100100200501405,0.6818048918450123,0.0,[0.],1
2020-02-29 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.6382151482552687,0.0,-0.0100100200501405,0.6382151482552687,0.0,[0.],1
2020-02-29 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6170613021014225,0.0,-0.0100100200501405,0.6170613021014225,0.0,[0.],1
2020-02-29 21:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5869330969732174,0.0,-0.0100100200501405,0.5869330969732174,0.0,[0.],1
2020-02-29 21:30:00,0.50000001517908,0.0,0.0,-0.0100100504691995,0.5619331273922765,0.0,-0.0100100504691995,0.5619331273922765,0.0,[0.],1
2020-02-29 22:00:00,0.5,0.0,0.0,-0.010009989935272,0.5247535796788618,0.0,-0.0100099899352721,0.5247535796788618,0.0,[0.],1
2020-02-29 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4875741226142431,0.0,-0.0100100200501405,0.4875741226142431,0.0,[0.],1
2020-02-29 23:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4548818149219353,0.0,-0.0100100200501404,0.4548818149219353,0.0,[0.],1
2020-02-29 23:30:00,0.5,0.0,0.0,-0.0100100200501404,0.4292407892809096,0.0,-0.0100100200501404,0.4292407892809097,0.0,[0.],1
2020-03-01 00:00:00,0.5003956341180409,0.0,0.0,-0.0108029385842875,0.4095208873022362,0.0,-0.0108029385842874,0.4095208873022362,0.0,[0.],1
2020-03-01 00:30:00,0.5000000000000001,0.0,0.0,-0.0092251547943771,0.3944815650507874,0.0,-0.0092251547943771,0.3944815650507874,0.0,[0.],1
2020-03-01 01:00:00,0.5,0.0206374082212094,0.0206374082212094,-0.0100100200501402,0.3791162015725205,0.0206374082212094,-0.0100100200501402,0.3791162015725206,0.0206374082212094,[8.67361738e-17],1
2020-03-01 01:30:00,0.5000000152675522,0.0,0.0,-0.010010050646499,0.3818049224413709,0.0,-0.010010050646499,0.3818049224413709,0.0,[0.],1
2020-03-01 02:00:00,0.5000000152691341,0.0,0.0,-0.0100100203592742,0.3741125844618382,0.0,-0.0100100203592741,0.3741125844618382,0.0,[0.],1
2020-03-01 02:30:00,0.5,0.0,0.0,-0.0100099897566074,0.3651381948848126,0.0,-0.0100099897566074,0.3651381948848126,0.0,[0.],1
2020-03-01 03:00:00,0.5,0.0,0.0,-0.0100100200501405,0.3587279687680892,0.0,-0.0100100200501405,0.3587279687680892,0.0,[0.],1
2020-03-01 03:30:00,0.5000000152480389,0.0,0.0,-0.0100100506073941,0.3587279993253428,0.0,-0.0100100506073941,0.3587279993253428,0.0,[0.],1
2020-03-01 04:00:00,0.4999999999999999,0.0,0.0,-0.0100099897984593,0.3535997333882029,0.0,-0.0100099897984593,0.3535997333882029,0.0,[0.],1
2020-03-01 04:30:00,0.500000015236506,0.0,0.0,-0.010010050584282,0.3542408198150513,0.0,-0.010010050584282,0.3542408198150513,0.0,[0.],1
2020-03-01 05:00:00,0.5000000152696203,0.0,0.0,-0.0100100204218435,0.3503946358064589,0.0,-0.0100100204218435,0.3503946358064589,0.0,[0.],1
2020-03-01 05:30:00,0.4999999999999998,0.0181351746283343,0.0181351746283343,-0.010009989755642,0.3476440458965385,0.0181351746283343,-0.010009989755642,0.3476440458965385,0.0181351746283343,[5.20417043e-17],1
2020-03-01 06:00:00,0.5,0.0,0.0,-0.0100100200501409,0.3843689944091152,0.0,-0.0100100200501408,0.3843689944091152,0.0,[0.],1
2020-03-01 06:30:00,0.5,0.0,0.0,-0.0100100200501404,0.392702327742448,0.0,-0.0100100200501404,0.3927023277424481,0.0,[0.],1
2020-03-01 07:00:00,0.5,0.0,0.0,-0.0100100200501404,0.412574122614243,0.0,-0.0100100200501404,0.412574122614243,0.0,[0.],1
2020-03-01 07:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4433433533834738,0.0,-0.0100100200501404,0.4433433533834738,0.0,[0.],1
2020-03-01 08:00:00,0.5000000151654358,0.1163861095291466,0.1163861095291466,-0.0100100504418565,0.3570854793742484,0.1163861095291466,-0.0100100504418565,0.3570854793742484,0.1163861095291466,[8.32667268e-17],1
2020-03-01 08:30:00,0.5,0.0434041498234488,0.0434041498234488,-0.0100099899623417,0.4723750709081237,0.0434041498234488,-0.0100099899623418,0.4723750709081237,0.0434041498234488,[0.],1
2020-03-01 09:00:00,0.5000000151574149,0.1162260034262867,0.1162260034262867,-0.0100100504257825,0.4316045598200087,0.1162260034262867,-0.0100100504257826,0.4316045598200087,0.1162260034262867,[0.],1
2020-03-01 09:30:00,0.5000000151492403,0.046977062300762,0.046977062300762,-0.010010020337515,0.534186804190599,0.046977062300762,-0.0100100203375149,0.534186804190599,0.046977062300762,[9.02056208e-17],1
2020-03-01 10:00:00,0.4999999999999999,0.0,0.0,-0.0100099899944732,0.5875740925585757,0.0,-0.0100099899944732,0.5875740925585757,0.0,[0.],1
2020-03-01 10:30:00,0.5000000151588175,0.0628547020939769,0.0628547020939769,-0.0100100504285935,0.5381809893602576,0.0628547020939769,-0.0100100504285935,0.5381809893602576,0.0628547020939769,[2.77555756e-17],1
2020-03-01 11:00:00,0.5000000151477212,0.0613253295488701,0.0613253295488701,-0.0100100203316875,0.5499667420648688,0.0613253295488701,-0.0100100203316876,0.5499667420648687,0.0613253295488701,[9.02056208e-17],1
2020-03-01 11:30:00,0.5000000151535665,0.0,0.0,-0.0100100203654166,0.6234715588269552,0.0,-0.0100100203654166,0.6234715588269552,0.0,[0.],1
2020-03-01 12:00:00,0.5000000151473232,0.0225449778939866,0.0225449778939866,-0.0100100203413079,0.6240035039857829,0.0225449778939866,-0.0100100203413079,0.6240035039857829,0.0225449778939866,[4.16333634e-17],1
2020-03-01 12:30:00,0.5000000151557564,0.0371256953638158,0.0371256953638158,-0.0100100203705948,0.6126279147503687,0.0371256953638158,-0.0100100203705948,0.6126279147503687,0.0371256953638158,[6.24500451e-17],1
2020-03-01 13:00:00,0.5000000151560661,0.035112581206202,0.035112581206202,-0.0100100203544841,0.6005384647893078,0.035112581206202,-0.0100100203544841,0.6005384647893078,0.035112581206202,[1.38777878e-17],1
2020-03-01 13:30:00,0.5000000000000001,0.0280686760441733,0.0280686760441733,-0.0100099899809311,0.5806592626547066,0.0280686760441733,-0.0100099899809311,0.5806592626547066,0.0280686760441733,[6.9388939e-17],1
2020-03-01 14:00:00,0.5000000151555026,0.0326742301302653,0.0326742301302653,-0.01001005042195,0.5741306920865566,0.0326742301302653,-0.0100100504219501,0.5741306920865566,0.0326742301302653,[4.85722573e-17],1
2020-03-01 14:30:00,0.5000000151539417,0.0669471822767554,0.0669471822767554,-0.0100100203507304,0.5513961714073082,0.0669471822767554,-0.0100100203507304,0.5513961714073082,0.0669471822767554,[8.32667268e-17],1
2020-03-01 15:00:00,0.5000000151517907,0.056906646175623,0.056906646175623,-0.0100100203495166,0.561436707507227,0.056906646175623,-0.0100100203495166,0.561436707507227,0.056906646175623,[3.46944695e-17],1
2020-03-01 15:30:00,0.5000000151489753,0.0532831948764467,0.0532831948764467,-0.0100100203481418,0.5830088767537465,0.0532831948764467,-0.0100100203481418,0.5830088767537465,0.0532831948764467,[0.],1
2020-03-01 16:00:00,0.5000000151412776,0.0312458340688163,0.0312458340688163,-0.0100100203383015,0.6390205965258955,0.0312458340688163,-0.0100100203383015,0.6390205965258955,0.0312458340688163,[3.46944695e-17],1
2020-03-01 16:30:00,0.5000000151426576,0.0,0.0,-0.0100100203563388,0.6939843793306978,0.0,-0.0100100203563388,0.6939843793306978,0.0,[0.],1
2020-03-01 17:00:00,0.5000000151427444,0.0183476198580921,0.0183476198580921,-0.0100100203537751,0.7064059902392729,0.0183476198580921,-0.0100100203537751,0.7064059902392729,0.0183476198580921,[6.9388939e-18],1
2020-03-01 17:30:00,0.5000000151395136,0.0228412090611093,0.0228412090611093,-0.0100100203471283,0.7147329138501216,0.0228412090611093,-0.0100100203471283,0.7147329138501216,0.0228412090611093,[1.38777878e-17],1
2020-03-01 18:00:00,0.5000000151450995,0.0,0.0,-0.0100100203647322,0.763856174210886,0.0,-0.0100100203647322,0.763856174210886,0.0,[0.],1
2020-03-01 18:30:00,0.4999999999999997,0.0,0.0,-0.0100099900026879,0.760009990002688,0.0,-0.0100099900026879,0.760009990002688,0.0,[0.],1
2020-03-01 19:00:00,0.5,0.0,0.0,-0.010010020050141,0.7407792508193718,0.0,-0.010010020050141,0.7407792508193718,0.0,[0.],1
2020-03-01 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7266766867168072,0.0,-0.0100100200501405,0.7266766867168072,0.0,[0.],1
2020-03-01 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7029587379988584,0.0,-0.0100100200501405,0.7029587379988584,0.0,[0.],1
2020-03-01 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6721895072296277,0.0,-0.0100100200501405,0.6721895072296277,0.0,[0.],1
2020-03-01 21:00:00,0.5,0.0,0.0,-0.0100100200501405,0.6343689944091149,0.0,-0.0100100200501405,0.6343689944091149,0.0,[0.],1
2020-03-01 21:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6010356610757815,0.0,-0.0100100200501405,0.6010356610757815,0.0,[0.],1
2020-03-01 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5606510456911662,0.0,-0.0100100200501405,0.5606510456911662,0.0,[0.],1
2020-03-01 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.5170613021014225,0.0,-0.0100100200501405,0.5170613021014225,0.0,[0.],1
2020-03-01 23:00:00,0.5,0.0,0.0,-0.0100100200501404,0.4792407892809096,0.0,-0.0100100200501404,0.4792407892809097,0.0,[0.],1
2020-03-01 23:30:00,0.5,0.0,0.0,-0.0100100200501404,0.4535997636398839,0.0,-0.0100100200501404,0.453599763639884,0.0,[0.],1
2020-03-02 00:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4388561738962943,0.0,-0.0100100200501405,0.4388561738962943,0.0,[0.],1
2020-03-02 00:30:00,0.5,0.0,0.0,-0.0100100200501405,0.430522840562961,0.0,-0.0100100200501405,0.430522840562961,0.0,[0.],1
2020-03-02 01:00:00,0.5,0.028016343830116,0.028016343830116,-0.0100100200501405,0.4108398300661783,0.028016343830116,-0.0100100200501405,0.4108398300661783,0.028016343830116,[2.08166817e-17],1
2020-03-02 01:30:00,0.5,0.020555362645566,0.020555362645566,-0.0100100200501405,0.4150956830456001,0.020555362645566,-0.0100100200501405,0.4150956830456001,0.020555362645566,[4.85722573e-17],1
2020-03-02 02:00:00,0.5000000152126389,0.0,0.0,-0.0100100505364519,0.4273177428441443,0.0,-0.0100100505364519,0.4273177428441443,0.0,[0.],1
2020-03-02 02:30:00,0.4999999999999999,0.0217885902923615,0.0217885902923615,-0.010009989868692,0.3971957585506894,0.0217885902923615,-0.010009989868692,0.3971957585506894,0.0217885902923615,[7.97972799e-17],1
2020-03-02 03:00:00,0.5000000152078865,0.0,0.0,-0.0100100505269283,0.4189844095012872,0.0,-0.0100100505269283,0.4189844095012873,0.0,[0.],1
2020-03-02 03:30:00,0.4999999999999999,0.0202254567710968,0.0202254567710968,-0.0100099898781206,0.3942717125942033,0.0202254567710968,-0.0100099898781206,0.3942717125942033,0.0202254567710968,[3.81639165e-17],1
2020-03-02 04:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4157792508193713,0.0,-0.0100100200501405,0.4157792508193713,0.0,[0.],1
2020-03-02 04:30:00,0.5,0.0293183112055724,0.0293183112055724,-0.0100100200501405,0.3928711960240552,0.0293183112055724,-0.0100100200501404,0.3928711960240553,0.0293183112055724,[6.59194921e-17],1
2020-03-02 05:00:00,0.5,0.0899659321973666,0.0899659321973666,-0.0100100200501405,0.3450440878527739,0.0899659321973666,-0.0100100200501405,0.3450440878527739,0.0899659321973666,[5.55111512e-17],1
2020-03-02 05:30:00,0.5,0.1075494696341921,0.1075494696341921,-0.0100100200501405,0.3627169606723586,0.1075494696341921,-0.0100100200501404,0.3627169606723586,0.1075494696341921,[6.9388939e-17],1
2020-03-02 06:00:00,0.5,0.093716502452426,0.093716502452426,-0.0100100200501405,0.4380883893925863,0.093716502452426,-0.0100100200501405,0.4380883893925863,0.093716502452426,[1.38777878e-17],1
2020-03-02 06:30:00,0.5,0.0733302819469249,0.0733302819469249,-0.0100100200501405,0.5283464047698823,0.0733302819469249,-0.0100100200501405,0.5283464047698823,0.0733302819469249,[5.55111512e-17],1
2020-03-02 07:00:00,0.5,0.1142320960365688,0.1142320960365688,-0.0100100200501405,0.5643676676033152,0.1142320960365688,-0.0100100200501405,0.5643676676033152,0.1142320960365688,[8.32667268e-17],1
2020-03-02 07:30:00,0.5000000151546619,0.1321371217553898,0.1321371217553898,-0.0100100504202653,0.5945395953315421,0.1321371217553898,-0.0100100504202652,0.5945395953315421,0.1321371217553898,[2.77555756e-17],1
2020-03-02 08:00:00,0.5000000151504418,0.1801721949328751,0.1801721949328751,-0.0100100203453846,0.5625301331048173,0.1801721949328751,-0.0100100203453846,0.5625301331048173,0.1801721949328751,[2.77555756e-17],1
2020-03-02 08:30:00,0.5000000151467175,0.1255359820106153,0.1255359820106153,-0.0100100203462936,0.6383201921818321,0.1255359820106153,-0.0100100203462936,0.6383201921818321,0.1255359820106153,[5.55111512e-17],1
2020-03-02 09:00:00,0.5,0.104408260235189,0.104408260235189,-0.0100099899994782,0.6748324989950585,0.104408260235189,-0.0100099899994782,0.6748324989950585,0.104408260235189,[6.9388939e-17],1
2020-03-02 09:30:00,0.5000000151584768,0.1138469195965039,0.1138469195965039,-0.0100100504279106,0.6577015923698681,0.1138469195965039,-0.0100100504279106,0.6577015923698681,0.1138469195965039,[4.16333634e-17],1
2020-03-02 10:00:00,0.5000000000000001,0.2357104115095085,0.2357104115095085,-0.0100099899761483,0.5172482964153577,0.2357104115095085,-0.0100099899761483,0.5172482964153577,0.2357104115095085,[8.32667268e-17],1
2020-03-02 10:30:00,0.5000000151509594,0.2238596753425064,0.2238596753425064,-0.0100100504128453,0.5265349904549543,0.2238596753425064,-0.0100100504128453,0.5265349904549543,0.2238596753425064,[5.55111512e-17],1
2020-03-02 11:00:00,0.5,0.1828953804285369,0.1828953804285369,-0.0100099899910626,0.5540376864856026,0.1828953804285369,-0.0100099899910626,0.5540376864856026,0.1828953804285369,[0.],1
2020-03-02 11:30:00,0.5,0.0980982165503148,0.0980982165503148,-0.0100100200501405,0.6439630855511077,0.0980982165503148,-0.0100100200501405,0.6439630855511077,0.0980982165503148,[8.32667268e-17],1
2020-03-02 12:00:00,0.5,0.1116173177283075,0.1116173177283075,-0.0100100200501405,0.6407003946295253,0.1116173177283075,-0.0100100200501405,0.6407003946295253,0.1116173177283075,[1.38777878e-17],1
2020-03-02 12:30:00,0.5000000151430717,0.1063807394559613,0.1063807394559613,-0.0100100503970384,0.6420908494026157,0.1063807394559613,-0.0100100503970384,0.6420908494026157,0.1063807394559613,[4.16333634e-17],1
2020-03-02 13:00:00,0.5000000151416535,0.0889557638358874,0.0889557638358874,-0.0100100203507672,0.6338747693353927,0.0889557638358874,-0.0100100203507672,0.6338747693353927,0.0889557638358874,[1.38777878e-17],1
2020-03-02 13:30:00,0.5000000151420562,0.0510942360308858,0.0510942360308858,-0.0100100203543881,0.6768645022722203,0.0510942360308858,-0.0100100203543881,0.6768645022722203,0.0510942360308858,[7.63278329e-17],1
2020-03-02 14:00:00,0.5000000151509295,0.0400847500597036,0.0400847500597036,-0.0100100203713713,0.6865919369783344,0.0400847500597036,-0.0100100203713713,0.6865919369783344,0.0400847500597036,[9.02056208e-17],1
2020-03-02 14:30:00,0.5000000151505959,0.0424810160490908,0.0424810160490908,-0.0100100203530982,0.6906059273809305,0.0424810160490908,-0.0100100203530982,0.6906059273809305,0.0424810160490908,[4.85722573e-17],1
2020-03-02 15:00:00,0.5000000151488011,0.0512172183600458,0.0512172183600458,-0.0100100203501635,0.6966133148106306,0.0512172183600458,-0.0100100203501635,0.6966133148106306,0.0512172183600458,[3.46944695e-17],1
2020-03-02 15:30:00,0.5000000151469102,0.0474529917391371,0.0474529917391371,-0.0100100203499349,0.7112749773287466,0.0474529917391371,-0.0100100203499349,0.7112749773287466,0.0474529917391371,[8.32667268e-17],1
2020-03-02 16:00:00,0.5000000151480788,0.0497274161673889,0.0497274161673889,-0.0100100203560282,0.7513082452142804,0.0497274161673889,-0.0100100203560282,0.7513082452142804,0.0497274161673889,[3.46944695e-17],1
2020-03-02 16:30:00,0.5000000151568754,0.0340737309482718,0.0340737309482718,-0.0100100203713383,0.8092696227563999,0.0340737309482718,-0.0100100203713383,0.8092696227563999,0.0340737309482718,[9.71445147e-17],1
2020-03-02 17:00:00,0.5000000151615974,0.0384330584295679,0.0384330584295679,-0.010010020363349,0.8228590132158324,0.0384330584295679,-0.010010020363349,0.8228590132158324,0.0384330584295679,[7.63278329e-17],1
2020-03-02 17:30:00,0.5000000151622469,0.0373997847470275,0.0373997847470275,-0.0100100203552823,0.8354307484287676,0.0373997847470275,-0.0100100203552823,0.8354307484287676,0.0373997847470275,[4.85722573e-17],1
2020-03-02 18:00:00,0.500000015187145,0.0,0.0,-0.0100100204038897,0.8779587383526077,0.0,-0.0100100204038897,0.8779587383526077,0.0,[0.],1
2020-03-02 18:30:00,0.4999999999999999,0.0205348857073342,0.0205348857073342,-0.0100099899192713,0.8433212580580909,0.0205348857073342,-0.0100099899192712,0.8433212580580909,0.0205348857073342,[1.73472348e-17],1
2020-03-02 19:00:00,0.5,0.0,0.0,-0.0100100200501405,0.8369330969732175,0.0,-0.0100100200501405,0.8369330969732175,0.0,[0.],1
2020-03-02 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.798471558511679,0.0,-0.0100100200501405,0.798471558511679,0.0,[0.],1
2020-03-02 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7734715585116789,0.0,-0.0100100200501405,0.7734715585116789,0.0,[0.],1
2020-03-02 20:30:00,0.5,0.0388807917036799,0.0388807917036799,-0.0100100200501405,0.706385638602871,0.0388807917036799,-0.0100100200501405,0.706385638602871,0.0388807917036799,[9.02056208e-17],1
2020-03-02 21:00:00,0.5,0.0454318968377794,0.0454318968377794,-0.0100100200501405,0.6562447898790278,0.0454318968377794,-0.0100100200501405,0.6562447898790278,0.0454318968377794,[6.9388939e-17],1
2020-03-02 21:30:00,0.5,0.0619971956504929,0.0619971956504929,-0.0100100200501405,0.5851923115791348,0.0619971956504929,-0.0100100200501405,0.5851923115791348,0.0619971956504929,[3.46944695e-17],1
2020-03-02 22:00:00,0.5,0.0503075135155905,0.0503075135155905,-0.0100100200501405,0.5449589167909603,0.0503075135155905,-0.0100100200501405,0.5449589167909603,0.0503075135155905,[6.9388939e-17],1
2020-03-02 22:30:00,0.5,0.061627885636768,0.061627885636768,-0.0100100200501405,0.4772282882595263,0.061627885636768,-0.0100100200501405,0.4772282882595263,0.061627885636768,[6.9388939e-17],1
2020-03-02 23:00:00,0.4999999999999999,0.1764337455018327,0.1764337455018327,-0.0100100200501403,0.3175506335226666,0.1764337455018327,-0.0100100200501403,0.3175506335226666,0.1764337455018327,[8.32667268e-17],1
2020-03-02 23:30:00,0.5131423530263047,0.1869884793916579,0.1869884793916579,-0.0364173282321665,0.3000698744815342,0.1869884793916579,-0.0364173282321665,0.3000698744815342,0.1869884793916579,[5.55111512e-17],1
2020-03-03 00:00:00,0.4999999999999998,0.0689930387590102,0.0689930387590102,0.0159962709237371,0.3477029980095604,0.0689930387590102,0.0159962709237371,0.3477029980095604,0.0689930387590102,[1.38777878e-17],1
2020-03-03 00:30:00,0.5,0.0258298572791896,0.0258298572791896,-0.0100100200501407,0.4091801627709511,0.0258298572791896,-0.0100100200501407,0.4091801627709512,0.0258298572791896,[3.12250226e-17],1
2020-03-03 01:00:00,0.5,0.0438386992243281,0.0438386992243281,-0.0100100200501405,0.400786705441197,0.0438386992243281,-0.0100100200501405,0.400786705441197,0.0438386992243281,[6.9388939e-17],1
2020-03-03 01:30:00,0.5000000152202931,0.0905490072874551,0.0905490072874551,-0.0100100505517913,0.3470251458284388,0.0905490072874551,-0.0100100505517913,0.3470251458284388,0.0905490072874551,[2.77555756e-17],1
2020-03-03 02:00:00,0.5000000151932377,0.076924694166893,0.076924694166893,-0.0100100203009374,0.3561622492109675,0.076924694166893,-0.0100100203009374,0.3561622492109675,0.076924694166893,[0.],1
2020-03-03 02:30:00,0.5000000151942916,0.0320960645151883,0.0320960645151883,-0.0100100203567267,0.3939395968671794,0.0320960645151883,-0.0100100203567267,0.3939395968671794,0.0320960645151883,[7.63278329e-17],1
2020-03-03 03:00:00,0.5000000151504304,0.0266859397421965,0.0266859397421965,-0.0100100202667375,0.3961445933450538,0.0266859397421965,-0.0100100202667375,0.3961445933450538,0.0266859397421965,[5.89805982e-17],1
2020-03-03 03:30:00,0.5000000151500387,0.0,0.0,-0.0100100203529719,0.417061302404254,0.0,-0.0100100203529719,0.417061302404254,0.0,[0.],1
2020-03-03 04:00:00,0.5,0.0,0.0,-0.0100099899928892,0.4164202464031456,0.0,-0.0100099899928892,0.4164202464031456,0.0,[0.],1
2020-03-03 04:30:00,0.5000000151498253,0.0,0.0,-0.0100100504105728,0.4157792811798035,0.0,-0.0100100504105728,0.4157792811798036,0.0,[0.],1
2020-03-03 05:00:00,0.5000000151446392,0.0,0.0,-0.0100100203433518,0.4311638664971979,0.0,-0.0100100203433518,0.431163866497198,0.0,[0.],1
2020-03-03 05:30:00,0.5000000151394552,0.0,0.0,-0.0100100203432519,0.4753946357278673,0.0,-0.0100100203432519,0.4753946357278673,0.0,[0.],1
2020-03-03 06:00:00,0.5000000151375117,0.0,0.0,-0.0100100203496421,0.5407792511188729,0.0,-0.0100100203496421,0.5407792511188729,0.0,[0.],1
2020-03-03 06:30:00,0.5000000151436899,0.0,0.0,-0.0100100203658791,0.6042407895966484,0.0,-0.0100100203658791,0.6042407895966484,0.0,[0.],1
2020-03-03 07:00:00,0.5000000151459777,0.0,0.0,-0.0100100203582067,0.6766766870248734,0.0,-0.0100100203582067,0.6766766870248734,0.0,[0.],1
2020-03-03 07:30:00,0.5000000151493563,0.0,0.0,-0.0100100203604384,0.7253946357450538,0.0,-0.0100100203604384,0.7253946357450538,0.0,[0.],1
2020-03-03 08:00:00,0.5000000151511399,0.0,0.0,-0.0100100203573096,0.7407792511265403,0.0,-0.0100100203573095,0.7407792511265403,0.0,[0.],1
2020-03-03 08:30:00,0.5000000000000002,0.0,0.0,-0.0100099899907046,0.7600099899907047,0.0,-0.0100099899907046,0.7600099899907047,0.0,[0.],1
2020-03-03 09:00:00,0.5000000151573964,0.0,0.0,-0.0100100504257449,0.7619331273488218,0.0,-0.0100100504257448,0.7619331273488218,0.0,[0.],1
2020-03-03 09:30:00,0.500000015159005,0.0,0.0,-0.0100100203571201,0.7433433536904533,0.0,-0.01001002035712,0.7433433536904533,0.0,[0.],1
2020-03-03 10:00:00,0.5,0.0,0.0,-0.0100099899751002,0.7388561438212541,0.0,-0.0100099899751002,0.7388561438212541,0.0,[0.],1
2020-03-03 10:30:00,0.5,0.0,0.0,-0.0100100200501405,0.723471558511679,0.0,-0.0100100200501405,0.723471558511679,0.0,[0.],1
2020-03-03 11:00:00,0.5,0.0449019208034226,0.0449019208034226,-0.0100100200501405,0.6747234838621026,0.0449019208034226,-0.0100100200501405,0.6747234838621026,0.0449019208034226,[9.02056208e-17],1
2020-03-03 11:30:00,0.5,0.0302616484454496,0.0302616484454496,-0.0100100200501405,0.684876576732896,0.0302616484454496,-0.0100100200501405,0.684876576732896,0.0302616484454496,[8.32667268e-17],1
2020-03-03 12:00:00,0.5000000151461077,0.0341388789778125,0.0341388789778125,-0.0100100504031225,0.6790762996304383,0.0341388789778125,-0.0100100504031225,0.6790762996304383,0.0341388789778125,[4.85722573e-17],1
2020-03-03 12:30:00,0.5000000151542606,0.0688359695042421,0.0688359695042421,-0.0100100203700089,0.6475843072760233,0.0688359695042421,-0.0100100203700089,0.6475843072760233,0.0688359695042421,[2.77555756e-17],1
2020-03-03 13:00:00,0.5000000151488591,0.1417046102110302,0.1417046102110302,-0.0100100203430086,0.5516387434653118,0.1417046102110302,-0.0100100203430086,0.5516387434653118,0.1417046102110302,[2.77555756e-17],1
2020-03-03 13:30:00,0.5000000151519385,0.1179397158857886,0.1179397158857886,-0.0100100203598964,0.5728395352433387,0.1179397158857886,-0.0100100203598964,0.5728395352433387,0.1179397158857886,[1.38777878e-17],1
2020-03-03 14:00:00,0.5000000151522169,0.1814782231170428,0.1814782231170428,-0.010010020354345,0.5227625664680715,0.1814782231170428,-0.010010020354345,0.5227625664680715,0.1814782231170428,[0.],1
2020-03-03 14:30:00,0.5000000000000001,0.1813570860681685,0.1813570860681685,-0.0100099899885677,0.5139093141768095,0.1813570860681685,-0.0100099899885677,0.5139093141768095,0.1813570860681685,[8.32667268e-17],1
2020-03-03 15:00:00,0.5000000151441154,0.1178463116989772,0.1178463116989772,-0.0100100503991297,0.5992150207514346,0.1178463116989772,-0.0100100503991297,0.5992150207514346,0.1178463116989772,[4.16333634e-17],1
2020-03-03 15:30:00,0.5000000151443209,0.0944723769601275,0.0944723769601275,-0.0100100203540421,0.6520761049323762,0.0944723769601275,-0.010010020354042,0.6520761049323762,0.0944723769601275,[0.],1
2020-03-03 16:00:00,0.5000000000000002,0.1425509944208777,0.1425509944208777,-0.0100099900042334,0.6411769443013045,0.1425509944208777,-0.0100099900042334,0.6411769443013045,0.1425509944208777,[0.],1
2020-03-03 16:30:00,0.5000000151529373,0.0651816524491407,0.0651816524491407,-0.010010050416809,0.7602130133522838,0.0651816524491407,-0.010010050416809,0.7602130133522838,0.0651816524491407,[0.],1
2020-03-03 17:00:00,0.5000000151545039,0.0873751196412074,0.0873751196412074,-0.0100100203569464,0.7675066955875339,0.0873751196412074,-0.0100100203569464,0.7675066955875339,0.0873751196412074,[8.32667268e-17],1
2020-03-03 17:30:00,0.5,0.0621486308796141,0.0621486308796141,-0.0100099899840303,0.8017075129505701,0.0621486308796141,-0.0100099899840303,0.8017075129505701,0.0621486308796141,[5.55111512e-17],1
2020-03-03 18:00:00,0.5000000151706752,0.0496266777511714,0.0496266777511714,-0.0100100504523561,0.8430756803934925,0.0496266777511714,-0.0100100504523561,0.8430756803934925,0.0496266777511714,[4.16333634e-17],1
2020-03-03 18:30:00,0.5000000000000001,0.046806400297425,0.046806400297425,-0.0100099899519472,0.8362805127314453,0.046806400297425,-0.0100099899519472,0.8362805127314453,0.046806400297425,[8.32667268e-17],1
2020-03-03 19:00:00,0.5000000000000001,0.0288279179072958,0.0288279179072958,-0.0100100200501405,0.8331051790659216,0.0288279179072958,-0.0100100200501405,0.8331051790659216,0.0288279179072958,[6.59194921e-17],1
2020-03-03 19:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.8311638662039866,0.0,-0.0100100200501405,0.8311638662039866,0.0,[0.],1
2020-03-03 20:00:00,0.5000000000000001,0.0299284544952233,0.0299284544952233,-0.0100100200501405,0.7743123347856864,0.0299284544952233,-0.0100100200501405,0.7743123347856864,0.0299284544952233,[7.97972799e-17],1
2020-03-03 20:30:00,0.5000000000000001,0.0375785471875834,0.0375785471875834,-0.0100100200501405,0.7320468574779417,0.0375785471875834,-0.0100100200501405,0.7320468574779417,0.0375785471875834,[8.32667268e-17],1
2020-03-03 21:00:00,0.5000000000000001,0.084064540346126,0.084064540346126,-0.0100100200501405,0.6477403514988863,0.084064540346126,-0.0100100200501405,0.6477403514988863,0.084064540346126,[2.77555756e-17],1
2020-03-03 21:30:00,0.5,0.0980892828959524,0.0980892828959524,-0.0100100200501402,0.592048942282393,0.0980892828959524,-0.0100100200501402,0.592048942282393,0.0980892828959524,[0.],1
2020-03-03 22:00:00,0.5,0.0974942503341502,0.0974942503341502,-0.0100100200501405,0.5323875645877852,0.0974942503341502,-0.0100100200501405,0.5323875645877852,0.0974942503341502,[1.38777878e-17],1
2020-03-03 22:30:00,0.5,0.0535393158166161,0.0535393158166161,-0.0100100200501405,0.5218553196181398,0.0535393158166161,-0.0100100200501405,0.5218553196181398,0.0535393158166161,[9.02056208e-17],1
2020-03-03 23:00:00,0.5000012086623542,0.0362631317248669,0.0362631317248669,-0.0100124422246385,0.492980079730541,0.0362631317248669,-0.0100124422246385,0.492980079730541,0.0362631317248669,[2.08166817e-17],1
2020-03-03 23:30:00,0.4999999999999999,0.0181910362431959,0.0181910362431959,-0.0100076220985453,0.4802781243168879,0.0181910362431959,-0.0100076220985453,0.4802781243168879,0.0181910362431959,[1.73472348e-17],1
2020-03-04 00:00:00,0.4999999999999999,0.0276153725536806,0.0276153725536806,-0.0100100200501405,0.4561125962144086,0.0276153725536806,-0.0100100200501405,0.4561125962144086,0.0276153725536806,[9.02056208e-17],1
2020-03-04 00:30:00,0.4999999999999999,0.018759679419156,0.018759679419156,-0.0100100200501405,0.4515067508873946,0.018759679419156,-0.0100100200501404,0.4515067508873946,0.018759679419156,[4.51028104e-17],1
2020-03-04 01:00:00,0.4999999999999999,0.1072434577034815,0.1072434577034815,-0.0100100200501405,0.3700742546543513,0.1072434577034815,-0.0100100200501405,0.3700742546543513,0.1072434577034815,[8.32667268e-17],1
2020-03-04 01:30:00,0.4999999999999999,0.1341327469787841,0.1341327469787841,-0.0100100200501405,0.3374157346098179,0.1341327469787841,-0.0100100200501404,0.3374157346098179,0.1341327469787841,[2.77555756e-17],1
2020-03-04 02:00:00,0.5866923947644563,0.2087561522167334,0.2087561522167334,-0.1868770943688886,0.4306850447162578,0.2087561522167334,-0.1868770943688886,0.4306850447162578,0.2087561522167334,[2.77555756e-17],1
2020-03-04 02:30:00,0.9096554317616062,0.2494961729472163,0.2494961729472163,-0.7077510811808561,0.9012036261823576,0.2494961729472163,-0.7077510811808561,0.9012036261823576,0.2494961729472163,[8.32667268e-17],1
2020-03-04 03:00:00,0.8114611511973058,0.2723074425148321,0.2723074425148321,0.1751284549210648,4.996003610813204e-16,0.2723074425148321,0.1751284549210648,4.996003610813204e-16,0.2723074425148321,[0.],0
2020-03-04 03:30:00,0.6811969780042233,0.1998556901826103,0.1998556901826103,0.2386058482789281,0.0,0.1998556901826103,0.2386058482789281,0.0,0.1998556901826103,[8.32667268e-17],0
2020-03-04 04:00:00,0.5751143209925315,0.246276971009642,0.246276971009642,0.194748670015999,0.0,0.246276971009642,0.194748670015999,0.0,0.246276971009642,[0.],0
2020-03-04 04:30:00,0.5791673319401014,0.4677238314929444,0.4677238314929444,-0.0196469084160212,0.0,0.4677238314929444,-0.0196469084160212,0.0,0.4677238314929444,[0.],0
2020-03-04 05:00:00,0.4999999999999998,0.3220079634663041,0.3220079634663041,0.1446587032002435,1.1901590823981678e-13,0.3220079634663041,0.1446587032002435,1.1901590823981678e-13,0.3220079634663041,[5.55111512e-17],0
2020-03-04 05:30:00,0.5511701629240705,0.3194007692716141,0.3194007692716141,-0.1136315385023833,0.3,0.3194007692716141,-0.1136315385023833,0.3,0.3194007692716141,[0.],1
2020-03-04 06:00:00,0.5810604902405707,0.3411844015504066,0.3411844015504066,-0.0713126066786117,0.3,0.3411844015504066,-0.0713126066786117,0.3,0.3411844015504066,[5.55111512e-17],1
2020-03-04 06:30:00,0.5690420969321022,0.322215184300045,0.322215184300045,0.0124002003153396,0.3,0.322215184300045,0.0124002003153396,0.3,0.322215184300045,[0.],1
2020-03-04 07:00:00,0.5000000000000002,0.1456328883573528,0.1456328883573528,0.1251374146705197,0.4414091841516147,0.1456328883573528,0.1251374146705197,0.4414091841516147,0.1456328883573528,[5.55111512e-17],1
2020-03-04 07:30:00,0.4999999999999998,0.2044448151310238,0.2044448151310238,-0.0100100200501396,0.5606934100473209,0.2044448151310238,-0.0100100200501396,0.5606934100473209,0.2044448151310238,[5.55111512e-17],1
2020-03-04 08:00:00,0.4999999999999999,0.3051696197955501,0.3051696197955501,-0.0100100200501405,0.4670198874340776,0.3051696197955501,-0.0100100200501405,0.4670198874340776,0.3051696197955501,[5.55111512e-17],1
2020-03-04 08:30:00,0.4999999999999999,0.4310047630544695,0.4310047630544695,-0.0100100200501403,0.3584924364828504,0.4310047630544695,-0.0100100200501403,0.3584924364828504,0.4310047630544695,[0.],1
2020-03-04 09:00:00,0.637779482078801,0.409378751013659,0.409378751013659,-0.2942152239584969,0.6822723703807354,0.409378751013659,-0.2942152239584969,0.6822723703807354,0.409378751013659,[0.],1
2020-03-04 09:30:00,0.7340124490923324,1.1892341417045045,1.1892341417045045,-0.2096153846153847,0.0,1.0,-0.2096153846153846,0.0,1.0,[0.18923414],0
2020-03-04 10:00:00,0.7637943045814048,0.853008644775401,0.853008644775401,-0.0748035165691017,0.0,0.85300864477423,-0.0748035165691017,0.0,0.85300864477423,[1.17095222e-12],0
2020-03-04 10:30:00,0.870406340989897,1.1070000381102618,1.1070000381102618,-0.233974358974359,0.0,1.0,-0.2339743589743589,0.0,1.0,[0.10700004],0
2020-03-04 11:00:00,0.9441444408855384,0.9266708985231024,0.9266708985231024,-0.1676965395487433,-1.1102230246251563e-16,0.9266708985231024,-0.1676965395487433,-1.1102230246251563e-16,0.9266708985231024,[1.11022302e-16],0
2020-03-04 11:30:00,0.8705628817294402,0.6303757223006109,0.6303757223006109,0.1266755597506711,0.0,0.6303757223006109,0.1266755597506711,0.0,0.6303757223006109,[0.],0
2020-03-04 12:00:00,0.7225511599887542,0.4845149342599232,0.4845149342599232,0.2712542965093072,3.3306690738754696e-16,0.4845149342599232,0.2712542965093072,3.3306690738754696e-16,0.4845149342599232,[0.],0
2020-03-04 12:30:00,0.5880571405087296,0.4932983337842704,0.4932983337842704,0.248368332882396,2.7755575615628914e-16,0.4932983337842704,0.248368332882396,2.7755575615628914e-16,0.4932983337842704,[5.55111512e-17],0
2020-03-04 13:00:00,0.4999999999994571,0.5587755759328813,0.5587755759328813,0.1617372445799392,0.0,0.5587755759328813,0.1617372445799392,0.0,0.5587755759328813,[0.],0
2020-03-04 13:30:00,0.5144530195830103,0.4563662888713399,0.4563662888713399,-0.0390585965636476,0.3,0.4563662888713399,-0.0390585965636476,0.3,0.4563662888713399,[5.55111512e-17],1
2020-03-04 14:00:00,0.5205102473736388,0.4455308569645431,0.4455308569645431,-0.02245393388762,0.3,0.4455308569645431,-0.02245393388762,0.3,0.4455308569645431,[5.55111512e-17],1
2020-03-04 14:30:00,0.5661716674184402,0.5258665386203553,0.5258665386203553,-0.1027896155434322,0.3,0.5258665386203553,-0.1027896155434322,0.3,0.5258665386203553,[0.],1
2020-03-04 15:00:00,0.5670920109828491,0.447155854634329,0.447155854634329,-0.01318149565997,0.3,0.447155854634329,-0.01318149565997,0.3,0.447155854634329,[0.],1
2020-03-04 15:30:00,0.5340052217379831,0.3999528331050261,0.3999528331050261,0.0545343388586003,0.300000007523553,0.3999528331050261,0.0545343388586003,0.300000007523553,0.3999528331050261,[0.],1
2020-03-04 16:00:00,0.5040619890855395,0.4394949346463776,0.4394949346463776,0.0489665881941896,0.3000000156209711,0.4394949346463776,0.0489665881941896,0.3000000156209711,0.4394949346463776,[0.],1
2020-03-04 16:30:00,0.5000000000000001,0.3467458495456963,0.3467458495456963,-0.001957644847967,0.4808528209432963,0.3467458495456963,-0.001957644847967,0.4808528209432963,0.3467458495456963,[0.],1
2020-03-04 17:00:00,0.5000000151557389,0.3783922281361174,0.3783922281361174,-0.0100100504224234,0.4758485915170752,0.3783922281361174,-0.0100100504224234,0.4758485915170752,0.3783922281361174,[5.55111512e-17],1
2020-03-04 17:30:00,0.5000000151542258,0.3541407942642472,0.3541407942642472,-0.0100100203508309,0.500099995317353,0.3541407942642472,-0.010010020350831,0.500099995317353,0.3541407942642472,[0.],1
2020-03-04 18:00:00,0.500000015154583,0.3099246251186499,0.3099246251186499,-0.0100100203545489,0.5718802670307708,0.3099246251186499,-0.0100100203545488,0.5718802670307709,0.3099246251186499,[5.55111512e-17],1
2020-03-04 18:30:00,0.5000000151521425,0.3877455145482929,0.3877455145482929,-0.0100100203489493,0.4947004032365539,0.3877455145482929,-0.0100100203489493,0.4947004032365539,0.3877455145482929,[0.],1
2020-03-04 19:00:00,0.5000000151594725,0.3259452958171041,0.3259452958171041,-0.0100100203684803,0.5404749809616327,0.3259452958171041,-0.0100100203684804,0.5404749809616327,0.3259452958171041,[5.55111512e-17],1
2020-03-04 19:30:00,0.5000000000000001,0.1803162515157907,0.1803162515157907,-0.010009989974173,0.6572578410224849,0.1803162515157907,-0.010009989974173,0.6572578410224849,0.1803162515157907,[5.55111512e-17],1
2020-03-04 20:00:00,0.5000000000000001,0.1185543619013988,0.1185543619013988,-0.0100100200501405,0.6908146325077161,0.1185543619013988,-0.0100100200501405,0.6908146325077161,0.1185543619013988,[4.16333634e-17],1
2020-03-04 20:30:00,0.5000000000000001,0.0709649139781602,0.0709649139781602,-0.0100100200501405,0.7082758753027496,0.0709649139781602,-0.0100100200501405,0.7082758753027496,0.0709649139781602,[2.77555756e-17],1
2020-03-04 21:00:00,0.5000000000000001,0.0478110053638277,0.0478110053638277,-0.0100100200501405,0.6891220916093898,0.0478110053638277,-0.0100100200501405,0.6891220916093898,0.0478110053638277,[7.63278329e-17],1
2020-03-04 21:30:00,0.5000000000000001,0.0665429266276701,0.0665429266276701,-0.0100100200501405,0.6268004267558037,0.0665429266276701,-0.0100100200501405,0.6268004267558037,0.0665429266276701,[5.55111512e-17],1
2020-03-04 22:00:00,0.5000000000000001,0.0637334756165647,0.0637334756165647,-0.0100100200501405,0.5731996213566527,0.0637334756165647,-0.0100100200501405,0.5731996213566527,0.0637334756165647,[6.9388939e-17],1
2020-03-04 22:30:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.5856510456911661,0.0,-0.0100100200501405,0.5856510456911661,0.0,[0.],1
2020-03-04 23:00:00,0.5000000000000001,0.0,0.0,-0.0100100200501405,0.5414202764603969,0.0,-0.0100100200501405,0.5414202764603969,0.0,[0.],1
2020-03-04 23:30:00,0.5000000000000001,0.0209518112243596,0.0209518112243596,-0.0100100200501405,0.4858530806206527,0.0209518112243596,-0.0100100200501405,0.4858530806206527,0.0209518112243596,[7.63278329e-17],1
2020-03-05 00:00:00,0.5000000000000001,0.0272534119537691,0.0272534119537691,-0.0100100200501405,0.460320710660474,0.0272534119537691,-0.0100100200501405,0.460320710660474,0.0272534119537691,[8.32667268e-17],1
2020-03-05 00:30:00,0.5000000000000001,0.0339590943620823,0.0339590943620823,-0.0100100200501405,0.4414355410726736,0.0339590943620823,-0.0100100200501405,0.4414355410726736,0.0339590943620823,[6.9388939e-17],1
2020-03-05 01:00:00,0.5000000000000001,0.0488705686080851,0.0488705686080851,-0.0100100200501405,0.4322932975959015,0.0488705686080851,-0.0100100200501404,0.4322932975959015,0.0488705686080851,[1.38777878e-17],1
2020-03-05 01:30:00,0.5000000000000001,0.0672853115257172,0.0672853115257172,-0.0100100200501405,0.4061862469859618,0.0672853115257172,-0.0100100200501405,0.4061862469859618,0.0672853115257172,[6.9388939e-17],1
2020-03-05 02:00:00,0.6951769369318772,0.0884191414253429,0.0884191414253429,-0.4178104293512192,0.7825964161310045,0.0884191414253429,-0.4178104293512192,0.7825964161310045,0.0884191414253429,[4.16333634e-17],1
2020-03-05 02:30:00,0.5633478400868734,0.2017025122051582,0.2017025122051582,0.2438103083076623,0.0,0.2017025122051582,0.2438103083076623,0.0,0.2017025122051582,[2.77555756e-17],0
2020-03-05 03:00:00,0.5522966196492555,0.4372531544002612,0.4372531544002612,0.0108237686766619,0.0,0.4372531544002612,0.0108237686766619,0.0,0.4372531544002612,[5.55111512e-17],0
2020-03-05 03:30:00,0.5485622166432691,0.4471681504703362,0.4471681504703362,-0.0035784068805926,0.0,0.4471681504703362,-0.0035784068805926,0.0,0.4471681504703362,[5.55111512e-17],0
2020-03-05 04:00:00,0.5638367361567594,0.4916941233520556,0.4916941233520556,-0.0416941233520555,0.0,0.4916941233520556,-0.0416941233520555,0.0,0.4916941233520556,[5.55111512e-17],0
2020-03-05 04:30:00,0.8591277813352652,0.3342850253774799,0.3342850253774799,-0.6432337968168946,0.7583077457983891,0.3342850253774799,-0.6432337968168946,0.7583077457983891,0.3342850253774799,[0.],1
2020-03-05 05:00:00,0.7548990037886958,0.2801987244867803,0.2801987244867803,0.1877499934619376,0.0,0.2801987244867803,0.1877499934619376,0.0,0.2801987244867803,[0.],0
2020-03-05 05:30:00,0.6469759763495673,0.3031277918323959,0.3031277918323959,0.1968722081676041,0.0,0.3031277918323959,0.1968722081676041,0.0,0.3031277918323959,[0.],0
2020-03-05 06:00:00,0.4999999999999999,0.2886489495110612,0.2886489495110612,0.2735305376684254,6.106226635438361e-16,0.2886489495110612,0.2735305376684254,6.106226635438361e-16,0.2886489495110612,[0.],0
2020-03-05 06:30:00,0.5,0.2383039599529564,0.2383039599529564,-0.0100100200501405,0.4011932395843637,0.2383039599529564,-0.0100100200501405,0.4011932395843637,0.2383039599529564,[5.55111512e-17],1
2020-03-05 07:00:00,0.5,0.2272872980742255,0.2272872980742255,-0.0100100200501405,0.4949022091554022,0.2272872980742255,-0.0100100200501405,0.4949022091554022,0.2272872980742255,[0.],1
2020-03-05 07:30:00,0.5,0.2841509783049576,0.2841509783049576,-0.0100100200501405,0.4790641699503111,0.2841509783049576,-0.0100100200501405,0.4790641699503111,0.2841509783049576,[5.55111512e-17],1
2020-03-05 08:00:00,0.5,0.315589416771128,0.315589416771128,-0.0100100200501405,0.4610872699456792,0.315589416771128,-0.0100100200501405,0.4610872699456792,0.315589416771128,[0.],1
2020-03-05 08:30:00,0.5,0.3070963344169033,0.3070963344169033,-0.0100100200501405,0.4798367625563141,0.3070963344169033,-0.0100100200501405,0.4798367625563141,0.3070963344169033,[5.55111512e-17],1
2020-03-05 09:00:00,0.5,0.3322511246361855,0.3322511246361855,-0.0100100200501405,0.4726306902857498,0.3322511246361855,-0.0100100200501405,0.4726306902857498,0.3322511246361855,[5.55111512e-17],1
2020-03-05 09:30:00,0.5,0.2713029801399184,0.2713029801399184,-0.0100100200501405,0.5265275527307349,0.2713029801399184,-0.0100100200501405,0.5265275527307349,0.2713029801399184,[5.55111512e-17],1
2020-03-05 10:00:00,0.5,0.33034590049315,0.33034590049315,-0.0100100200501405,0.4597923246851956,0.33034590049315,-0.0100100200501405,0.4597923246851956,0.33034590049315,[0.],1
2020-03-05 10:30:00,0.5,0.4224650251075694,0.4224650251075694,-0.0100100200501405,0.366391148788725,0.4224650251075694,-0.0100100200501405,0.366391148788725,0.4224650251075694,[0.],1
2020-03-05 11:00:00,0.5,0.4432624829319337,0.4432624829319337,-0.0100100200501405,0.3385424089130786,0.4432624829319337,-0.0100100200501405,0.3385424089130786,0.4432624829319337,[5.55111512e-17],1
2020-03-05 11:30:00,0.5,0.4303520963784554,0.4303520963784554,-0.0100100200501405,0.3527348467486082,0.4303520963784554,-0.0100100200501405,0.3527348467486082,0.4303520963784554,[0.],1
2020-03-05 12:00:00,0.5,0.4608493936247633,0.4608493936247633,-0.0100100200501405,0.3222375495023003,0.4608493936247633,-0.0100100200501405,0.3222375495023003,0.4608493936247633,[0.],1
2020-03-05 12:30:00,0.5261102993152156,0.5267151969117249,0.5267151969117249,-0.0626126328091607,0.2999999999999999,0.5267151969117249,-0.0626126328091607,0.2999999999999999,0.5267151969117249,[0.],1
2020-03-05 13:00:00,0.5216583074024936,0.4471313046227624,0.4471313046227624,-0.0016184841099418,0.2999999999999999,0.4471313046227624,-0.0016184841099418,0.2999999999999999,0.4471313046227624,[0.],1
2020-03-05 13:30:00,0.513002858133839,0.4328705811790033,0.4328705811790033,0.0068730085645865,0.3,0.4328705811790033,0.0068730085645865,0.3,0.4328705811790033,[0.],1
2020-03-05 14:00:00,0.5055320235572173,0.4376282700164239,0.4376282700164239,0.0046794222912684,0.2999999999999999,0.4376282700164239,0.0046794222912684,0.2999999999999999,0.4376282700164239,[0.],1
2020-03-05 14:30:00,0.5000000055950496,0.3465748769314306,0.3465748769314306,0.0009533045742298,0.3896513056738268,0.3465748769314306,0.0009533045742298,0.3896513056738268,0.3465748769314306,[5.55111512e-17],1
2020-03-05 15:00:00,0.5094545806320988,0.4828393578926089,0.4828393578926089,-0.028993210813326,0.300000006766871,0.4828393578926089,-0.028993210813326,0.300000006766871,0.4828393578926089,[0.],1
2020-03-05 15:30:00,0.5166718314834865,0.4977427435649874,0.4977427435649874,-0.0246845258972946,0.3000187054092303,0.4977427435649874,-0.0246845258972946,0.3000187054092303,0.4977427435649874,[5.55111512e-17],1
2020-03-05 16:00:00,0.4999999999999998,0.3659311907367847,0.3659311907367847,0.0229575215576964,0.4079061595003905,0.3659311907367847,0.0229575215576964,0.4079061595003905,0.3659311907367847,[5.55111512e-17],1
2020-03-05 16:30:00,0.5,0.2332789557552111,0.2332789557552111,-0.0100100200501407,0.6042951668590323,0.2332789557552111,-0.0100100200501408,0.6042951668590323,0.2332789557552111,[8.32667268e-17],1
2020-03-05 17:00:00,0.5,0.0964283816925513,0.0964283816925513,-0.0100100200501405,0.7578124075883584,0.0964283816925513,-0.0100100200501405,0.7578124075883584,0.0964283816925513,[1.38777878e-17],1
2020-03-05 17:30:00,0.5,0.2813151556450582,0.2813151556450582,-0.0100100200501405,0.5786948644050822,0.2813151556450582,-0.0100100200501405,0.5786948644050822,0.2813151556450582,[0.],1
2020-03-05 18:00:00,0.5,0.440393789553214,0.440393789553214,-0.0100100200501405,0.4407700766507726,0.440393789553214,-0.0100100200501405,0.4407700766507726,0.440393789553214,[5.55111512e-17],1
2020-03-05 18:30:00,0.5,0.2422277939173598,0.2422277939173598,-0.0100100200501405,0.6389360722866269,0.2422277939173598,-0.0100100200501405,0.6389360722866269,0.2422277939173598,[2.77555756e-17],1
2020-03-05 19:00:00,0.5,0.2801312914768717,0.2801312914768717,-0.0100100200501405,0.5773146260091662,0.2801312914768717,-0.0100100200501405,0.5773146260091662,0.2801312914768717,[5.55111512e-17],1
2020-03-05 19:30:00,0.5,0.3447494200924896,0.3447494200924896,-0.0100100200501404,0.4851323948294457,0.3447494200924896,-0.0100100200501404,0.4851323948294457,0.3447494200924896,[5.55111512e-17],1
2020-03-05 20:00:00,0.4999999999999999,0.4101433282901187,0.4101433282901187,-0.0100100200501403,0.390251307144637,0.4101433282901187,-0.0100100200501403,0.390251307144637,0.4101433282901187,[0.],1
2020-03-05 20:30:00,0.4999999999999999,0.2843552383432924,0.2843552383432924,-0.0100100200501405,0.4859111919632583,0.2843552383432924,-0.0100100200501405,0.4859111919632583,0.2843552383432924,[5.55111512e-17],1
2020-03-05 21:00:00,0.5,0.1743775296485714,0.1743775296485714,-0.0100100200501405,0.5446068493759282,0.1743775296485714,-0.0100100200501405,0.5446068493759282,0.1743775296485714,[0.],1
2020-03-05 21:30:00,0.5,0.2082466931823773,0.2082466931823773,-0.0100100200501405,0.4620197371241734,0.2082466931823773,-0.0100100200501405,0.4620197371241734,0.2082466931823773,[2.77555756e-17],1
2020-03-05 22:00:00,0.4999999999999999,0.305498119775271,0.305498119775271,-0.0100100200501402,0.3173324130953821,0.305498119775271,-0.0100100200501402,0.3173324130953821,0.305498119775271,[0.],1
2020-03-05 22:30:00,0.5063609499821786,0.2817481233732057,0.2817481233732057,-0.0227737643988466,0.3,0.2817481233732057,-0.0227737643988466,0.3,0.2817481233732057,[0.],1
2020-03-05 23:00:00,0.5455380206190569,0.3008168855105555,0.3008168855105555,-0.089278423972094,0.3,0.3008168855105555,-0.089278423972094,0.3,0.3008168855105555,[0.],1
2020-03-05 23:30:00,0.5572624793477302,0.2114016318679132,0.2114016318679132,-0.034478554944836,0.2999999999999998,0.2114016318679132,-0.034478554944836,0.2999999999999998,0.2114016318679132,[8.32667268e-17],1
2020-03-06 00:00:00,0.5401917210441064,0.1405179124387527,0.1405179124387527,0.0229436260227857,0.3,0.1405179124387527,0.0229436260227857,0.3,0.1405179124387527,[5.55111512e-17],1
2020-03-06 00:30:00,0.5723923199118307,0.2264203077571599,0.2264203077571599,-0.0757792821161342,0.2999999999999999,0.2264203077571599,-0.0757792821161342,0.3,0.2264203077571599,[2.77555756e-17],1
2020-03-06 01:00:00,0.6166368025109787,0.2554432029510764,0.2554432029510764,-0.1009560234638969,0.3,0.2554432029510764,-0.1009560234638969,0.3,0.2554432029510764,[0.],1
2020-03-06 01:30:00,0.844218965029083,0.2664828707256891,0.2664828707256891,-0.4916711090321153,0.6707010588192467,0.2664828707256891,-0.4916711090321153,0.6707010588192467,0.2664828707256891,[0.],1
2020-03-06 02:00:00,0.7223725588356581,0.2197815347566703,0.2197815347566703,0.2218851319099962,0.0,0.2197815347566703,0.2218851319099963,0.0,0.2197815347566703,[2.77555756e-17],0
2020-03-06 02:30:00,0.6071038695194985,0.221080342613167,0.221080342613167,0.2116119650791407,0.0,0.221080342613167,0.2116119650791407,0.0,0.221080342613167,[5.55111512e-17],0
2020-03-06 03:00:00,0.5000000000000001,0.2358346323616489,0.2358346323616489,0.1981397265258335,8.687653374472859e-11,0.2358346323616489,0.1981397265258335,8.687653374472859e-11,0.2358346323616489,[8.32667268e-17],0
2020-03-06 03:30:00,0.5000000000000001,0.1372991937893135,0.1372991937893135,-0.0100100200501405,0.304762108312109,0.1372991937893135,-0.0100100200501404,0.304762108312109,0.1372991937893135,[2.77555756e-17],1
2020-03-06 04:00:00,0.5141540003613061,0.1749943477797335,0.1749943477797335,-0.038455886241272,0.3,0.1749943477797335,-0.0384558862412719,0.3,0.1749943477797335,[5.55111512e-17],1
2020-03-06 04:30:00,0.5508990034409964,0.2248715050029604,0.2248715050029604,-0.084486889618345,0.3,0.2248715050029604,-0.084486889618345,0.3,0.2248715050029604,[5.55111512e-17],1
2020-03-06 05:00:00,0.5660382942240972,0.1998018588290336,0.1998018588290336,-0.0414685254957002,0.3,0.1998018588290336,-0.0414685254957003,0.3,0.1998018588290336,[0.],1
2020-03-06 05:30:00,0.5745740085587452,0.2201296782038725,0.2201296782038725,-0.0284732672485589,0.300010255711353,0.2201296782038725,-0.0284732672485588,0.300010255711353,0.2201296782038725,[8.32667268e-17],1
2020-03-06 06:00:00,0.5195334701397394,0.1594149541380609,0.1594149541380609,0.0976363117300126,0.3000000161832086,0.1594149541380609,0.0976363117300125,0.3000000161832086,0.1594149541380609,[0.],1
2020-03-06 06:30:00,0.5000000163011561,0.164178324034237,0.164178324034237,0.0285944738807202,0.4283810482388889,0.164178324034237,0.0285944738807202,0.4283810482388889,0.164178324034237,[2.77555756e-17],1
2020-03-06 07:00:00,0.5000000151609967,0.1385464137214194,0.1385464137214194,-0.0100100180919243,0.5650533479602485,0.1385464137214194,-0.0100100180919243,0.5650533479602485,0.1385464137214194,[2.77555756e-17],1
2020-03-06 07:30:00,0.5,0.1025500020390568,0.1025500020390568,-0.0100099899711488,0.6433574238295279,0.1025500020390568,-0.0100099899711487,0.6433574238295279,0.1025500020390568,[5.55111512e-17],1
2020-03-06 08:00:00,0.5,0.0325980999959754,0.0325980999959754,-0.0100100200501405,0.7235657662080113,0.0325980999959754,-0.0100100200501405,0.7235657662080113,0.0325980999959754,[2.08166817e-17],1
2020-03-06 08:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7734715585116789,0.0,-0.0100100200501405,0.7734715585116789,0.0,[0.],1
2020-03-06 09:00:00,0.5,0.0191485397372862,0.0191485397372862,-0.0100100200501405,0.7677845572359312,0.0191485397372862,-0.0100100200501405,0.7677845572359312,0.0191485397372862,[6.9388939e-17],1
2020-03-06 09:30:00,0.5,0.0696681380392353,0.0696681380392353,-0.0100100200501405,0.7114957281647514,0.0696681380392353,-0.0100100200501405,0.7114957281647514,0.0696681380392353,[4.16333634e-17],1
2020-03-06 10:00:00,0.4999999999999999,0.1657256932958083,0.1657256932958083,-0.0100100200501403,0.6064638139338192,0.1657256932958083,-0.0100100200501403,0.6064638139338192,0.1657256932958083,[2.77555756e-17],1
2020-03-06 10:30:00,0.5,0.0806778079588038,0.0806778079588038,-0.0100100200501405,0.6902296479887726,0.0806778079588038,-0.0100100200501405,0.6902296479887726,0.0806778079588038,[1.38777878e-17],1
2020-03-06 11:00:00,0.5,0.1030361329516031,0.1030361329516031,-0.0100100200501405,0.6672302973549477,0.1030361329516031,-0.0100100200501405,0.6672302973549477,0.1030361329516031,[1.38777878e-17],1
2020-03-06 11:30:00,0.5,0.2879066862079407,0.2879066862079407,-0.0100100200501405,0.4842828210216869,0.2879066862079407,-0.0100100200501405,0.4842828210216869,0.2879066862079407,[5.55111512e-17],1
2020-03-06 12:00:00,0.500109643340704,0.4162532913232817,0.4162532913232817,-0.0102297514629073,0.3580790242421896,0.4162532913232817,-0.0102297514629073,0.3580790242421896,0.4162532913232817,[0.],1
2020-03-06 12:30:00,0.5000000000000001,0.4230978554799668,0.4230978554799668,-0.0097924954821833,0.3334895117970883,0.4230978554799668,-0.0097924954821833,0.3334895117970883,0.4230978554799668,[5.55111512e-17],1
2020-03-06 13:00:00,0.5628587893685874,0.5591745520169541,0.5591745520169541,-0.1376112647559474,0.3002315845338651,0.5591745520169541,-0.1376112647559474,0.3002315845338651,0.5591745520169541,[0.],1
2020-03-06 13:30:00,0.5368965449708094,0.3633428922578985,0.3633428922578985,0.0405032615882554,0.3,0.3633428922578985,0.0405032615882553,0.3,0.3633428922578985,[0.],1
2020-03-06 14:00:00,0.4999999999999999,0.2175256389059542,0.2175256389059542,0.0626625001497016,0.4121195532520364,0.2175256389059542,0.0626625001497016,0.4121195532520364,0.2175256389059542,[2.77555756e-17],1
2020-03-06 14:30:00,0.4999999999999999,0.2078706614620162,0.2078706614620162,-0.0100100200501405,0.47778038422915,0.2078706614620162,-0.0100100200501405,0.47778038422915,0.2078706614620162,[0.],1
2020-03-06 15:00:00,0.5,0.263580408001116,0.263580408001116,-0.0100100200501405,0.4195065351259477,0.263580408001116,-0.0100100200501405,0.4195065351259477,0.263580408001116,[5.55111512e-17],1
2020-03-06 15:30:00,0.5,0.2922822203406436,0.2922822203406436,-0.0100100200501405,0.3972149791966764,0.2922822203406436,-0.0100100200501405,0.3972149791966764,0.2922822203406436,[5.55111512e-17],1
2020-03-06 16:00:00,0.5000000152131366,0.2456587063137373,0.2456587063137373,-0.0100100505374493,0.4656333955057632,0.2456587063137373,-0.0100100505374493,0.4656333955057632,0.2456587063137373,[2.77555756e-17],1
2020-03-06 16:30:00,0.4999999999999998,0.2501958782222136,0.2501958782222136,-0.0100099898677044,0.4976346244660036,0.2501958782222136,-0.0100099898677044,0.4976346244660036,0.2501958782222136,[0.],1
2020-03-06 17:00:00,0.5,0.4460516602922276,0.4460516602922276,-0.0100100200501407,0.3222916930912465,0.4460516602922276,-0.0100100200501408,0.3222916930912465,0.4460516602922276,[0.],1
2020-03-06 17:30:00,0.5,0.4427194680157179,0.4427194680157179,-0.0100100200501405,0.3397264494703201,0.4427194680157179,-0.0100100200501405,0.3397264494703201,0.4427194680157179,[5.55111512e-17],1
2020-03-06 18:00:00,0.5,0.2266348951250773,0.2266348951250773,-0.0100100200501405,0.5917084582583966,0.2266348951250773,-0.0100100200501405,0.5917084582583966,0.2266348951250773,[2.77555756e-17],1
2020-03-06 18:30:00,0.5,0.2097590417967751,0.2097590417967751,-0.0100100200501405,0.6156355936379808,0.2097590417967751,-0.0100100200501405,0.6156355936379808,0.2097590417967751,[5.55111512e-17],1
2020-03-06 19:00:00,0.5,0.336652280410506,0.336652280410506,-0.0100100200501405,0.4746397909216858,0.336652280410506,-0.0100100200501405,0.4746397909216858,0.336652280410506,[0.],1
2020-03-06 19:30:00,0.5,0.2126821997339608,0.2126821997339608,-0.0100100200501405,0.5601483331366925,0.2126821997339608,-0.0100100200501405,0.5601483331366925,0.2126821997339608,[0.],1
2020-03-06 20:00:00,0.5,0.146022677236646,0.146022677236646,-0.0100100200501405,0.6011668299929818,0.146022677236646,-0.0100100200501405,0.6011668299929818,0.146022677236646,[8.32667268e-17],1
2020-03-06 20:30:00,0.5,0.2609391180247177,0.2609391180247177,-0.0100100200501405,0.4580452609997818,0.2609391180247177,-0.0100100200501405,0.4580452609997818,0.2609391180247177,[0.],1
2020-03-06 21:00:00,0.5,0.1911874925546937,0.1911874925546937,-0.0100100200501405,0.4944635531364725,0.1911874925546937,-0.0100100200501405,0.4944635531364725,0.1911874925546937,[8.32667268e-17],1
2020-03-06 21:30:00,0.5,0.1629505134806848,0.1629505134806848,-0.0100100200501405,0.4829569424668916,0.1629505134806848,-0.0100100200501405,0.4829569424668916,0.1629505134806848,[8.32667268e-17],1
2020-03-06 22:00:00,0.5,0.2021686957107729,0.2021686957107729,-0.0100100200501404,0.3988669653650086,0.2021686957107729,-0.0100100200501405,0.3988669653650086,0.2021686957107729,[5.55111512e-17],1
2020-03-06 22:30:00,0.6837842124368544,0.4782080943812393,0.4782080943812393,-0.3930144615743677,0.4616012389880001,0.4782080943812393,-0.3930144615743677,0.4616012389880001,0.4782080943812393,[0.],1
2020-03-06 23:00:00,0.7274287055016064,0.136657502145889,0.136657502145889,-0.102005175970723,0.4666297251068853,0.136657502145889,-0.102005175970723,0.4666297251068853,0.136657502145889,[2.77555756e-17],1
2020-03-06 23:30:00,0.6583689230266807,0.3426629667547061,0.3426629667547061,0.1220806229888836,0.0,0.3426629667547061,0.1220806229888836,0.0,0.3426629667547061,[5.55111512e-17],0
2020-03-07 00:00:00,0.5927965574805328,0.3199210704960533,0.3199210704960533,0.1166173910424082,0.0,0.3199210704960533,0.1166173910424082,0.0,0.3199210704960533,[0.],0
2020-03-07 00:30:00,0.6174867985453053,0.4821288877663554,0.4821288877663554,-0.0616160672535348,0.0,0.4821288877663554,-0.0616160672535348,0.0,0.4821288877663554,[0.],0
2020-03-07 01:00:00,0.6029900772711432,0.398768518275511,0.398768518275511,0.0166160971091043,0.0,0.398768518275511,0.0166160971091043,0.0,0.398768518275511,[0.],0
2020-03-07 01:30:00,0.5,0.2148292078001775,0.2148292078001775,0.1902989827146406,1.4613386944972716e-08,0.2148292078001775,0.1902989827146406,1.4613386944972716e-08,0.2148292078001775,[8.32667268e-17],0
2020-03-07 02:00:00,0.5653283834707294,0.2324364828596313,0.2324364828596313,-0.1426928931160416,0.3,0.2324364828596313,-0.1426928931160415,0.3,0.2324364828596313,[0.],1
2020-03-07 02:30:00,0.6944132510338945,0.2937273307624967,0.2937273307624967,-0.2771579560562739,0.3648408817040336,0.2937273307624967,-0.2771579560562739,0.3648408817040336,0.2937273307624967,[5.55111512e-17],1
2020-03-07 03:00:00,0.7473317553799761,0.1936299694270649,0.1936299694270649,-0.1211940740718545,0.300000002080687,0.1936299694270649,-0.1211940740718545,0.3000000020806871,0.1936299694270649,[2.77555756e-17],1
2020-03-07 03:30:00,0.8386043451480325,0.1724088971765565,0.1724088971765565,-0.2015542252138687,0.3861966100885943,0.1724088971765565,-0.2015542252138687,0.3861966100885943,0.1724088971765565,[2.77555756e-17],1
2020-03-07 04:00:00,0.7466172635151492,0.1957602331227627,0.1957602331227627,0.1644961771336475,0.0,0.1957602331227627,0.1644961771336475,0.0,0.1957602331227627,[0.],0
2020-03-07 04:30:00,0.6347901300165549,0.1557180813295442,0.1557180813295442,0.204538328926866,0.0,0.1557180813295442,0.204538328926866,0.0,0.1557180813295442,[5.55111512e-17],0
2020-03-07 05:00:00,0.5460587749098512,0.2045286332418763,0.2045286332418763,0.1621380334247902,0.0,0.2045286332418763,0.1621380334247903,0.0,0.2045286332418763,[2.77555756e-17],0
2020-03-07 05:30:00,0.5273765775761486,0.3556776198876658,0.3556776198876658,0.0263736621636162,0.0,0.3556776198876658,0.0263736621636162,0.0,0.3556776198876658,[0.],0
2020-03-07 06:00:00,0.5277327725726976,0.4151187826066919,0.4151187826066919,-0.011272628760538,0.0,0.4151187826066919,-0.011272628760538,0.0,0.4151187826066919,[5.55111512e-17],0
2020-03-07 06:30:00,0.5000000000000001,0.380930043124593,0.380930043124593,0.0447109824983442,1.8088364139856594e-11,0.380930043124593,0.0447109824983442,1.8088364139856594e-11,0.380930043124593,[0.],0
2020-03-07 07:00:00,0.5490647720096468,0.2708631952989347,0.2708631952989347,-0.1093247337604732,0.3,0.2708631952989347,-0.1093247337604731,0.3,0.2708631952989347,[0.],1
2020-03-07 07:30:00,0.6299858170266682,0.3791232315891885,0.3791232315891885,-0.1759181033840602,0.2999999999999999,0.3791232315891885,-0.1759181033840602,0.2999999999999999,0.3791232315891885,[5.55111512e-17],1
2020-03-07 08:00:00,0.660276670842664,0.3301352173696273,0.3301352173696273,-0.0737249609593708,0.3,0.3301352173696273,-0.0737249609593708,0.3,0.3301352173696273,[0.],1
2020-03-07 08:30:00,0.6410790788034527,0.2716683553163371,0.2716683553163371,0.0251265164785345,0.3000000000000001,0.2716683553163371,0.0251265164785345,0.3000000000000001,0.2716683553163371,[0.],1
2020-03-07 09:00:00,0.6271245379680735,0.3060890408949058,0.3060890408949058,0.0150648052589404,0.3,0.3060890408949058,0.0150648052589404,0.3,0.3060890408949058,[0.],1
2020-03-07 09:30:00,0.5730638964024112,0.2424971689461283,0.2424971689461283,0.0946823182333588,0.3,0.2424971689461283,0.0946823182333588,0.3,0.2424971689461283,[2.77555756e-17],1
2020-03-07 10:00:00,0.5061254959680517,0.2226232679352244,0.2226232679352244,0.1209525705093879,0.3000139051451313,0.2226232679352244,0.1209525705093879,0.3000139051451313,0.2226232679352244,[2.77555756e-17],1
2020-03-07 10:30:00,0.5,0.305688662363163,0.305688662363163,0.0021280291659291,0.3338499751375746,0.305688662363163,0.0021280291659291,0.3338499751375746,0.305688662363163,[5.55111512e-17],1
2020-03-07 11:00:00,0.5,0.3148988411595265,0.3148988411595265,-0.0100100200501404,0.3348547686342037,0.3148988411595265,-0.0100100200501404,0.3348547686342037,0.3148988411595265,[0.],1
2020-03-07 11:30:00,0.5,0.2740313471583487,0.2740313471583487,-0.0100100200501404,0.3789273908405098,0.2740313471583487,-0.0100100200501404,0.3789273908405098,0.2740313471583487,[0.],1
2020-03-07 12:00:00,0.5,0.2878975355985547,0.2878975355985547,-0.0100100200501405,0.3586509459900473,0.2878975355985547,-0.0100100200501405,0.3586509459900473,0.2878975355985547,[0.],1
2020-03-07 12:30:00,0.5,0.2474172817123902,0.2474172817123902,-0.0100100200501405,0.3959260716710836,0.2474172817123902,-0.0100100200501405,0.3959260716710836,0.2474172817123902,[5.55111512e-17],1
2020-03-07 13:00:00,0.5,0.1923991517866787,0.1923991517866787,-0.0100100200501405,0.4400467656993592,0.1923991517866787,-0.0100100200501405,0.4400467656993592,0.1923991517866787,[2.77555756e-17],1
2020-03-07 13:30:00,0.5,0.1965790651579344,0.1965790651579344,-0.0100100200501405,0.4179181343793855,0.1965790651579344,-0.0100100200501405,0.4179181343793855,0.1965790651579344,[5.55111512e-17],1
2020-03-07 14:00:00,0.5,0.1933875947159485,0.1933875947159485,-0.0100100200501405,0.4082890920008587,0.1933875947159485,-0.0100100200501405,0.4082890920008587,0.1933875947159485,[0.],1
2020-03-07 14:30:00,0.5,0.2420850315594419,0.2420850315594419,-0.0100100200501405,0.3595916551573653,0.2420850315594419,-0.0100100200501405,0.3595916551573653,0.2420850315594419,[8.32667268e-17],1
2020-03-07 15:00:00,0.5,0.2580984044394548,0.2580984044394548,-0.0100100200501405,0.3448603335594036,0.2580984044394548,-0.0100100200501405,0.3448603335594036,0.2580984044394548,[0.],1
2020-03-07 15:30:00,0.50000001516196,0.2728282657834703,0.2728282657834703,-0.010010050434891,0.3339766564462925,0.2728282657834703,-0.010010050434891,0.3339766564462925,0.2728282657834703,[0.],1
2020-03-07 16:00:00,0.5000000151615402,0.1545540476613479,0.1545540476613479,-0.0100100203531468,0.4650713573071837,0.1545540476613479,-0.0100100203531468,0.4650713573071837,0.1545540476613479,[5.55111512e-17],1
2020-03-07 16:30:00,0.5000000000000001,0.1527798713319299,0.1527798713319299,-0.0100099899700705,0.4982557596637816,0.1527798713319299,-0.0100099899700705,0.4982557596637816,0.1527798713319299,[2.77555756e-17],1
2020-03-07 17:00:00,0.5000000000000001,0.1246614518986851,0.1246614518986851,-0.0100100200501405,0.5552203630232502,0.1246614518986851,-0.0100100200501405,0.5552203630232502,0.1246614518986851,[4.16333634e-17],1
2020-03-07 17:30:00,0.5000000000000001,0.0556775773543817,0.0556775773543817,-0.0100100200501405,0.6338196221829383,0.0556775773543817,-0.0100100200501405,0.6338196221829383,0.0556775773543817,[5.55111512e-17],1
2020-03-07 18:00:00,0.5000000000000001,0.0682311103858269,0.0682311103858269,-0.0100100200501405,0.6392148071002111,0.0682311103858269,-0.0100100200501405,0.6392148071002111,0.0682311103858269,[8.32667268e-17],1
2020-03-07 18:30:00,0.5000000000000001,0.0745621784481411,0.0745621784481411,-0.0100100200501405,0.6251914313455892,0.0745621784481411,-0.0100100200501405,0.6251914313455892,0.0745621784481411,[8.32667268e-17],1
2020-03-07 19:00:00,0.5000000000000001,0.0693451025028427,0.0693451025028427,-0.0100100200501405,0.5945110713934516,0.0693451025028427,-0.0100100200501405,0.5945110713934516,0.0693451025028427,[1.38777878e-17],1
2020-03-07 19:30:00,0.5000000000000001,0.0504765393846945,0.0504765393846945,-0.0100100200501405,0.5768411729731383,0.0504765393846945,-0.0100100200501405,0.5768411729731383,0.0504765393846945,[2.77555756e-17],1
2020-03-07 20:00:00,0.5000000000000001,0.0540345066350454,0.0540345066350454,-0.0100100200501405,0.5470011544407362,0.0540345066350454,-0.0100100200501405,0.5470011544407362,0.0540345066350454,[7.63278329e-17],1
2020-03-07 20:30:00,0.5000000152073809,0.0468077644995079,0.0468077644995079,-0.0100100505259145,0.5324330552571759,0.0468077644995079,-0.0100100505259145,0.5324330552571759,0.0468077644995079,[5.55111512e-17],1
2020-03-07 21:00:00,0.4999999999999999,0.0225458162490682,0.0225458162490682,-0.0100099898791237,0.5284898146556967,0.0225458162490682,-0.0100099898791238,0.5284898146556967,0.0225458162490682,[2.42861287e-17],1
2020-03-07 21:30:00,0.4999999999999999,0.0344747626380407,0.0344747626380407,-0.0100100200501405,0.4986121804890229,0.0344747626380407,-0.0100100200501405,0.4986121804890229,0.0344747626380407,[1.38777878e-17],1
2020-03-07 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5048818149219355,0.0,-0.0100100200501405,0.5048818149219355,0.0,[0.],1
2020-03-07 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.4612920713321918,0.0,-0.0100100200501405,0.4612920713321918,0.0,[0.],1
2020-03-07 23:00:00,0.5,0.0303167401083085,0.0303167401083085,-0.0100100200501405,0.4034112286597807,0.0303167401083085,-0.0100100200501405,0.4034112286597807,0.0303167401083085,[4.51028104e-17],1
2020-03-07 23:30:00,0.5000000000000001,0.0185470011991803,0.0185470011991803,-0.0100100200501406,0.3940271214150629,0.0185470011991803,-0.0100100200501406,0.3940271214150629,0.0185470011991803,[5.20417043e-17],1
2020-03-08 00:00:00,0.5,0.0299001247360894,0.0299001247360894,-0.0100100200501402,0.3634432286473841,0.0299001247360894,-0.0100100200501402,0.3634432286473842,0.0299001247360894,[4.85722573e-17],1
2020-03-08 00:30:00,0.5000000067575925,0.0,0.0,-0.0100100335924371,0.3843690079514114,0.0,-0.0100100335924371,0.3843690079514115,0.0,[0.],1
2020-03-08 01:00:00,0.4999999999999998,0.0197813712257804,0.0197813712257804,-0.0100100066432665,0.3684337636226143,0.0197813712257804,-0.0100100066432665,0.3684337636226143,0.0197813712257804,[6.59194921e-17],1
2020-03-08 01:30:00,0.4999999999999999,0.0182186460443021,0.0182186460443021,-0.0100100200501405,0.360381117595582,0.0182186460443021,-0.0100100200501405,0.360381117595582,0.0182186460443021,[7.63278329e-17],1
2020-03-08 02:00:00,0.4999999999999999,0.0190614995174803,0.0190614995174803,-0.0100100200501405,0.3479998025839422,0.0190614995174803,-0.0100100200501404,0.3479998025839422,0.0190614995174803,[2.42861287e-17],1
2020-03-08 02:30:00,0.5,0.0,0.0,-0.0100100200501405,0.3619330969732174,0.0,-0.0100100200501405,0.3619330969732175,0.0,[0.],1
2020-03-08 03:00:00,0.5,0.0,0.0,-0.0100100200501405,0.355522840562961,0.0,-0.0100100200501405,0.355522840562961,0.0,[0.],1
2020-03-08 03:30:00,0.5,0.0,0.0,-0.0100100200501405,0.3523177123578328,0.0,-0.0100100200501405,0.3523177123578328,0.0,[0.],1
2020-03-08 04:00:00,0.5,0.0,0.0,-0.0100100200501405,0.348471558511679,0.0,-0.0100100200501405,0.348471558511679,0.0,[0.],1
2020-03-08 04:30:00,0.5,0.0,0.0,-0.0100100200501405,0.348471558511679,0.0,-0.0100100200501405,0.348471558511679,0.0,[0.],1
2020-03-08 05:00:00,0.5,0.0233255279938952,0.0233255279938952,-0.0100100200501404,0.3328383382100913,0.0233255279938952,-0.0100100200501404,0.3328383382100914,0.0233255279938952,[1.38777878e-17],1
2020-03-08 05:30:00,0.5000000000000001,0.0473938411743928,0.0473938411743928,-0.0100100200501408,0.3171033583629276,0.0473938411743928,-0.0100100200501408,0.3171033583629276,0.0473938411743928,[8.32667268e-17],1
2020-03-08 06:00:00,0.5166484034213383,0.1100402876222852,0.1100402876222852,-0.0434859092732082,0.3001122883175897,0.1100402876222852,-0.0434859092732082,0.3001122883175897,0.1100402876222852,[5.55111512e-17],1
2020-03-08 06:30:00,0.537944427344457,0.1262850494629382,0.1262850494629382,-0.0532081263860151,0.3,0.1262850494629382,-0.0532081263860151,0.3,0.1262850494629382,[8.32667268e-17],1
2020-03-08 07:00:00,0.5418650199662227,0.1231219788523381,0.1231219788523381,-0.0186347993651585,0.3,0.1231219788523381,-0.0186347993651586,0.3,0.1231219788523381,[4.16333634e-17],1
2020-03-08 07:30:00,0.5150352835880947,0.08492375017238,0.08492375017238,0.0426403523917224,0.3,0.08492375017238,0.0426403523917225,0.3,0.08492375017238,[6.9388939e-17],1
2020-03-08 08:00:00,0.5,0.1286464206487298,0.1286464206487298,0.0197309305424205,0.3150841872703881,0.1286464206487298,0.0197309305424205,0.3150841872703881,0.1286464206487298,[2.77555756e-17],1
2020-03-08 08:30:00,0.5,0.1706650238036775,0.1706650238036775,-0.0100100200501405,0.3387039706054373,0.1706650238036775,-0.0100100200501405,0.3387039706054373,0.1706650238036775,[2.77555756e-17],1
2020-03-08 09:00:00,0.5,0.1257071628389494,0.1257071628389494,-0.0100100200501405,0.4163541392624731,0.1257071628389494,-0.0100100200501405,0.4163541392624731,0.1257071628389494,[0.],1
2020-03-08 09:30:00,0.5,0.1242479326455759,0.1242479326455759,-0.0100100200501405,0.4447364463789236,0.1242479326455759,-0.0100100200501405,0.4447364463789236,0.1242479326455759,[4.16333634e-17],1
2020-03-08 10:00:00,0.5,0.1522763320380842,0.1522763320380842,-0.0100100200501405,0.4244003546787229,0.1522763320380842,-0.0100100200501405,0.4244003546787229,0.1522763320380842,[8.32667268e-17],1
2020-03-08 10:30:00,0.5,0.2321587490392489,0.2321587490392489,-0.0100100200501405,0.3515692197288402,0.2321587490392489,-0.0100100200501405,0.3515692197288402,0.2321587490392489,[0.],1
2020-03-08 11:00:00,0.5,0.2579069258655115,0.2579069258655115,-0.0100100200501405,0.3380005300820649,0.2579069258655115,-0.0100100200501405,0.3380005300820649,0.2579069258655115,[5.55111512e-17],1
2020-03-08 11:30:00,0.5,0.2681035457255423,0.2681035457255423,-0.0100100200501405,0.3290859615040854,0.2681035457255423,-0.0100100200501405,0.3290859615040854,0.2681035457255423,[0.],1
2020-03-08 12:00:00,0.5128898094340916,0.3506521510895667,0.3506521510895667,-0.0359085613459769,0.3,0.3506521510895667,-0.0359085613459769,0.3,0.3506521510895667,[5.55111512e-17],1
2020-03-08 12:30:00,0.4999999999999998,0.2807295629268101,0.2807295629268101,0.0154978044851156,0.3287726325880742,0.2807295629268101,0.0154978044851156,0.3287726325880742,0.2807295629268101,[0.],1
2020-03-08 13:00:00,0.5125720255561064,0.3301402322515289,0.3301402322515289,-0.035268437379734,0.2999999999999999,0.3301402322515289,-0.0352684373797339,0.2999999999999999,0.3301402322515289,[5.55111512e-17],1
2020-03-08 13:30:00,0.5,0.1830578174977485,0.1830578174977485,0.0148704974317039,0.3847639927628552,0.1830578174977485,0.0148704974317039,0.3847639927628552,0.1830578174977485,[5.55111512e-17],1
2020-03-08 14:00:00,0.5502377428174624,0.1488031022012333,0.1488031022012333,-0.1117237042439231,0.5372795764016642,0.1488031022012333,-0.1117237042439231,0.5372795764016642,0.1488031022012333,[2.77555756e-17],1
2020-03-08 14:30:00,0.8471284387446075,0.2394600247866797,0.2394600247866797,-0.646594605036925,0.9744422725579376,0.2394600247866797,-0.6465946050369251,0.9744422725579376,0.2394600247866797,[8.32667268e-17],1
2020-03-08 15:00:00,0.7135017777677781,0.3274543477835193,0.3274543477835193,0.2443405240113524,0.0,0.3274543477835193,0.2443405240113524,0.0,0.3274543477835193,[0.],0
2020-03-08 15:30:00,0.6825290325252499,0.5294727751076139,0.5294727751076139,0.0474503018154629,0.0,0.5294727751076139,0.0474503018154629,0.0,0.5294727751076139,[0.],0
2020-03-08 16:00:00,0.6367352302317875,0.5194559783031051,0.5194559783031051,0.0773388934917667,0.0,0.5194559783031051,0.0773388934917667,0.0,0.5194559783031051,[0.],0
2020-03-08 16:30:00,0.5901936707694148,0.553620335220045,0.553620335220045,0.0797129981132886,-3.3306690738754696e-16,0.553620335220045,0.0797129981132886,-3.3306690738754696e-16,0.553620335220045,[0.],0
2020-03-08 17:00:00,0.5000000000000001,0.4963460905982136,0.4963460905982136,0.1658333965812728,7.2164496600635185e-16,0.4963460905982136,0.1658333965812728,7.2164496600635185e-16,0.4963460905982136,[0.],0
2020-03-08 17:30:00,0.5507781504289874,0.4929575521409111,0.4929575521409111,-0.1128293470127059,0.3,0.4929575521409111,-0.1128293470127059,0.3,0.4929575521409111,[0.],1
2020-03-08 18:00:00,0.5295854165778522,0.3693689154350087,0.3693689154350087,0.0312721102060169,0.2999999999999999,0.3693689154350087,0.0312721102060169,0.2999999999999999,0.3693689154350087,[5.55111512e-17],1
2020-03-08 18:30:00,0.560818760113952,0.4889847081539372,0.4889847081539372,-0.0736000927693218,0.3,0.4889847081539372,-0.0736000927693218,0.3,0.4889847081539372,[5.55111512e-17],1
2020-03-08 19:00:00,0.5691114494613049,0.4259564035168679,0.4259564035168679,-0.0278794804399448,0.3,0.4259564035168679,-0.0278794804399448,0.3,0.4259564035168679,[0.],1
2020-03-08 19:30:00,0.530904171845701,0.3129492838024806,0.3129492838024806,0.064614818761622,0.3,0.3129492838024806,0.064614818761622,0.3,0.3129492838024806,[5.55111512e-17],1
2020-03-08 20:00:00,0.4999999999999999,0.1896514956830721,0.1896514956830721,0.0509308649539921,0.4158278957731922,0.1896514956830721,0.0509308649539921,0.4158278957731922,0.1896514956830721,[0.],1
2020-03-08 20:30:00,0.5,0.1787924741737059,0.1787924741737059,-0.0100100200501406,0.4478842125431015,0.1787924741737059,-0.0100100200501407,0.4478842125431015,0.1787924741737059,[2.77555756e-17],1
2020-03-08 21:00:00,0.5,0.2160403965140619,0.2160403965140619,-0.0100100200501405,0.3708927004591554,0.2160403965140619,-0.0100100200501405,0.3708927004591554,0.2160403965140619,[2.77555756e-17],1
2020-03-08 21:30:00,0.5,0.1563784623672054,0.1563784623672054,-0.0100100200501405,0.3882469422983197,0.1563784623672054,-0.0100100200501405,0.3882469422983197,0.1563784623672054,[5.55111512e-17],1
2020-03-08 22:00:00,0.5,0.1179018440280852,0.1179018440280852,-0.0100100200501405,0.3850568939707732,0.1179018440280852,-0.0100100200501405,0.3850568939707732,0.1179018440280852,[1.38777878e-17],1
2020-03-08 22:30:00,0.5029753921234944,0.1730275905415684,0.1730275905415684,-0.0159763084902864,0.3,0.1730275905415684,-0.0159763084902863,0.3,0.1730275905415684,[0.],1
2020-03-08 23:00:00,0.5,0.1187825537139898,0.1187825537139898,-0.0041104131451034,0.3186611927644469,0.1187825537139898,-0.0041104131451034,0.3186611927644469,0.1187825537139898,[0.],1
2020-03-08 23:30:00,0.5127296834132355,0.1387911313938945,0.1387911313938945,-0.0355860031887663,0.3,0.1387911313938945,-0.0355860031887663,0.3,0.1387911313938945,[5.55111512e-17],1
2020-03-09 00:00:00,0.5130540441168656,0.1000177934011532,0.1000177934011532,-0.010915229298589,0.3,0.1000177934011532,-0.010915229298589,0.3,0.1000177934011532,[2.77555756e-17],1
2020-03-09 00:30:00,0.534265811298778,0.1260420689912579,0.1260420689912579,-0.0529651459143347,0.2999999999999999,0.1260420689912579,-0.0529651459143347,0.2999999999999999,0.1260420689912579,[5.55111512e-17],1
2020-03-09 01:00:00,0.5579299666167185,0.1397644039253338,0.1397644039253338,-0.0583541475150773,0.3,0.1397644039253338,-0.0583541475150773,0.3,0.1397644039253338,[5.55111512e-17],1
2020-03-09 01:30:00,0.5883376191652995,0.1417302917366233,0.1417302917366233,-0.0724995225058542,0.3,0.1417302917366233,-0.0724995225058541,0.3000000000000001,0.1417302917366233,[5.55111512e-17],1
2020-03-09 02:00:00,0.6283793611821665,0.1580943615042116,0.1580943615042116,-0.0927097461195961,0.2999999999999999,0.1580943615042116,-0.0927097461195961,0.2999999999999999,0.1580943615042116,[0.],1
2020-03-09 02:30:00,0.6370228133358067,0.0535930272935551,0.0535930272935551,-0.0299441567834708,0.3372485653873516,0.0535930272935551,-0.0299441567834708,0.3372485653873516,0.0535930272935551,[8.32667268e-17],1
2020-03-09 03:00:00,0.9017148594939224,0.0634507824992422,0.0634507824992422,-0.5752113593787866,0.8745810897000573,0.0634507824992422,-0.5752113593787866,0.8745810897000573,0.0634507824992422,[6.9388939e-17],1
2020-03-09 03:30:00,0.8164127914311564,0.215074101507172,0.215074101507172,0.1503105138774433,0.0,0.215074101507172,0.1503105138774433,0.0,0.215074101507172,[0.],0
2020-03-09 04:00:00,0.7400906423367378,0.2417752177485578,0.2417752177485578,0.1345068335334934,0.0,0.2417752177485578,0.1345068335334934,0.0,0.2417752177485578,[5.55111512e-17],0
2020-03-09 04:30:00,0.6066367808389739,0.1404866984038345,0.1404866984038345,0.246051763134627,0.0,0.1404866984038345,0.246051763134627,0.0,0.1404866984038345,[0.],0
2020-03-09 05:00:00,0.5000000000000001,0.201467881556308,0.201467881556308,0.1972500671616407,0.0,0.201467881556308,0.1972500671616407,0.0,0.201467881556308,[8.32667268e-17],0
2020-03-09 05:30:00,0.5022511932084532,0.1549080949473827,0.1549080949473827,-0.0145234795627673,0.3,0.1549080949473827,-0.0145234795627673,0.3,0.1549080949473827,[0.],1
2020-03-09 06:00:00,0.5,0.1494231042577906,0.1494231042577906,-0.0055457129404645,0.3535585061185714,0.1494231042577906,-0.0055457129404645,0.3535585061185714,0.1494231042577906,[8.32667268e-17],1
2020-03-09 06:30:00,0.5,0.1756817758257774,0.1756817758257774,-0.0100100200501405,0.3868923467884657,0.1756817758257774,-0.0100100200501405,0.3868923467884657,0.1756817758257774,[2.77555756e-17],1
2020-03-09 07:00:00,0.5490360844941595,0.4400353073057176,0.4400353073057176,-0.1092660765364868,0.2999999999999999,0.4400353073057176,-0.1092660765364868,0.2999999999999999,0.4400353073057176,[5.55111512e-17],1
2020-03-09 07:30:00,0.5701987510832347,0.436926612154851,0.436926612154851,-0.0535932788215176,0.3,0.436926612154851,-0.0535932788215176,0.3,0.436926612154851,[5.55111512e-17],1
2020-03-09 08:00:00,0.5910951951731747,0.4650213668561282,0.4650213668561282,-0.0534829053176666,0.3,0.4650213668561282,-0.0534829053176666,0.3,0.4650213668561282,[0.],1
2020-03-09 08:30:00,0.6000297218290469,0.4656770758079642,0.4656770758079642,-0.0297796399105282,0.3,0.4656770758079642,-0.0297796399105282,0.3,0.4656770758079642,[5.55111512e-17],1
2020-03-09 09:00:00,0.6476231472198816,0.5634898712214544,0.5634898712214544,-0.1083616703789823,0.300000004285733,0.5634898712214544,-0.1083616703789823,0.300000004285733,0.5634898712214544,[0.],1
2020-03-09 09:30:00,0.6922257589633511,0.5660436956574265,0.5660436956574265,-0.1032231891083055,0.3000000062713918,0.5660436956574265,-0.1032231891083055,0.3000000062713918,0.5660436956574265,[0.],1
2020-03-09 10:00:00,0.5288595442267073,0.1597949380058084,0.1597949380058084,0.3036665753929335,0.3000000250627965,0.1597949380058084,0.3036665753929335,0.3000000250627965,0.1597949380058084,[0.],1
2020-03-09 10:30:00,0.5000000168965029,0.1010802851794221,0.1010802851794221,0.0469216991903833,0.6212287848609638,0.1010802851794221,0.0469216991903833,0.6212287848609638,0.1010802851794221,[0.],1
2020-03-09 11:00:00,0.500000015146568,0.0908372445402526,0.0908372445402526,-0.0100100168818577,0.6858394390082718,0.0908372445402526,-0.0100100168818577,0.6858394390082718,0.0908372445402526,[6.9388939e-17],1
2020-03-09 11:30:00,0.5000000151549981,0.1072671551585879,0.1072671551585879,-0.0100100203705737,0.6790249164940372,0.1072671551585879,-0.0100100203705737,0.6790249164940372,0.1072671551585879,[2.77555756e-17],1
2020-03-09 12:00:00,0.5000000151383607,0.2060925466831543,0.2060925466831543,-0.0100100203205066,0.5885328582527369,0.2060925466831543,-0.0100100203205066,0.5885328582527369,0.2060925466831543,[0.],1
2020-03-09 12:30:00,0.5000000151548563,0.0764565785312475,0.0764565785312475,-0.0100100203865723,0.7156047239066068,0.0764565785312475,-0.0100100203865723,0.7156047239066068,0.0764565785312475,[0.],1
2020-03-09 13:00:00,0.5000000151518433,0.0693982841688071,0.0693982841688071,-0.0100100203478076,0.7072784028456672,0.0693982841688071,-0.0100100203478076,0.7072784028456672,0.0693982841688071,[5.55111512e-17],1
2020-03-09 13:30:00,0.5000000151565932,0.0245843657061568,0.0245843657061568,-0.0100100203633039,0.744400013631506,0.0245843657061568,-0.0100100203633039,0.744400013631506,0.0245843657061568,[5.55111512e-17],1
2020-03-09 14:00:00,0.5000000151532009,0.1501189510756077,0.1501189510756077,-0.0100100203470821,0.6163013256817309,0.1501189510756077,-0.0100100203470821,0.6163013256817309,0.1501189510756077,[8.32667268e-17],1
2020-03-09 14:30:00,0.5000000151429279,0.1512934295772046,0.1512934295772046,-0.010010020333225,0.6151268471662769,0.1512934295772046,-0.010010020333225,0.6151268471662769,0.1512934295772046,[5.55111512e-17],1
2020-03-09 15:00:00,0.5000000151435914,0.080346960162286,0.080346960162286,-0.0100100203549362,0.6873553678849579,0.080346960162286,-0.0100100203549362,0.6873553678849579,0.080346960162286,[5.55111512e-17],1
2020-03-09 15:30:00,0.5000000151448567,0.0481986177352389,0.0481986177352389,-0.0100100203561556,0.7310421718516861,0.0481986177352389,-0.0100100203561557,0.7310421718516861,0.0481986177352389,[4.16333634e-17],1
2020-03-09 16:00:00,0.5000000151424062,0.0262541814000963,0.0262541814000963,-0.0100100203487343,0.7901660953588945,0.0262541814000963,-0.0100100203487343,0.7901660953588945,0.0262541814000963,[2.42861287e-17],1
2020-03-09 16:30:00,0.5000000151536761,0.0,0.0,-0.010010020376181,0.852958738324899,0.0,-0.010010020376181,0.852958738324899,0.0,[0.],1
2020-03-09 17:00:00,0.5000000151610587,0.0,0.0,-0.0100100203686168,0.8619330972916937,0.0,-0.0100100203686167,0.8619330972916937,0.0,[0.],1
2020-03-09 17:30:00,0.5000000151556888,0.0,0.0,-0.0100100203432084,0.8452664305996187,0.0,-0.0100100203432084,0.8452664305996187,0.0,[0.],1
2020-03-09 18:00:00,0.500000015153456,0.0,0.0,-0.0100100203493877,0.836292071631439,0.0,-0.0100100203493877,0.836292071631439,0.0,[0.],1
2020-03-09 18:30:00,0.5,0.0,0.0,-0.0100099899861092,0.8221894771655964,0.0,-0.0100099899861092,0.8221894771655964,0.0,[0.],1
2020-03-09 19:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7869330969732174,0.0,-0.0100100200501405,0.7869330969732174,0.0,[0.],1
2020-03-09 19:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7568048918450123,0.0,-0.0100100200501405,0.7568048918450123,0.0,[0.],1
2020-03-09 20:00:00,0.5,0.0,0.0,-0.0100100200501405,0.7273177123578328,0.0,-0.0100100200501405,0.7273177123578328,0.0,[0.],1
2020-03-09 20:30:00,0.5,0.0,0.0,-0.0100100200501405,0.7003946354347559,0.0,-0.0100100200501405,0.7003946354347559,0.0,[0.],1
2020-03-09 21:00:00,0.5,0.0,0.0,-0.0100100200501405,0.6529587379988585,0.0,-0.0100100200501405,0.6529587379988585,0.0,[0.],1
2020-03-09 21:30:00,0.5,0.0,0.0,-0.0100100200501405,0.6106510456911661,0.0,-0.0100100200501405,0.6106510456911661,0.0,[0.],1
2020-03-09 22:00:00,0.5,0.0,0.0,-0.0100100200501405,0.5600100200501406,0.0,-0.0100100200501405,0.5600100200501406,0.0,[0.],1
2020-03-09 22:30:00,0.5,0.0,0.0,-0.0100100200501405,0.5151382251783456,0.0,-0.0100100200501405,0.5151382251783456,0.0,[0.],1
2020-03-09 23:00:00,0.5,0.0,0.0,-0.0100100200501405,0.4792407892809097,0.0,-0.0100100200501404,0.4792407892809097,0.0,[0.],1
2020-03-09 23:30:00,0.5,0.0217542074097838,0.0217542074097838,-0.0100100200501405,0.4190250434095875,0.0217542074097838,-0.0100100200501405,0.4190250434095875,0.0217542074097838,[4.51028104e-17],1
2020-03-10 00:00:00,0.5,0.0784270328305543,0.0784270328305543,-0.0100100200501405,0.3373522179888169,0.0784270328305543,-0.0100100200501404,0.3373522179888169,0.0784270328305543,[8.32667268e-17],1
2020-03-10 00:30:00,0.5594388263683056,0.2190443790230613,0.2190443790230613,-0.1305828405615228,0.2999999999999999,0.2190443790230613,-0.1305828405615228,0.3,0.2190443790230613,[2.77555756e-17],1
2020-03-10 01:00:00,0.6027805570868388,0.1841057677689061,0.1841057677689061,-0.0988493575124958,0.3,0.1841057677689061,-0.0988493575124958,0.3,0.1841057677689061,[2.77555756e-17],1
2020-03-10 01:30:00,0.7139018353096156,0.1604140849681318,0.1604140849681318,-0.2400611007989717,0.4565700927539168,0.1604140849681318,-0.2400611007989717,0.4565700927539168,0.1604140849681318,[5.55111512e-17],1
2020-03-10 02:00:00,1.0513140785442538,0.114407687603903,0.114407687603903,-0.7445358927321086,1.0000000000000004,0.114407687603903,-0.7445358927321086,1.0000000000000004,0.114407687603903,[1.38777878e-17],1
2020-03-10 02:30:00,0.9314094729425731,0.1518306603670965,0.1518306603670965,0.2141949806585445,0.0,0.1518306603670965,0.2141949806585445,0.0,0.1518306603670965,[2.77555756e-17],0
2020-03-10 03:00:00,0.7979646709327617,0.1172290820230511,0.1172290820230511,0.2423863025923335,0.0,0.1172290820230511,0.2423863025923335,0.0,0.1172290820230511,[0.],0
2020-03-10 03:30:00,0.7211411872776727,0.2199268715339684,0.2199268715339684,0.1358423592352624,0.0,0.2199268715339684,0.1358423592352624,0.0,0.2199268715339684,[5.55111512e-17],0
2020-03-10 04:00:00,0.6544645415291235,0.2369384813783428,0.2369384813783428,0.1175486981088367,-2.775557561562892e-17,0.2369384813783428,0.1175486981088367,-2.775557561562892e-17,0.2369384813783428,[5.55111512e-17],0
2020-03-10 04:30:00,0.5564369616983673,0.1811620480316288,0.1811620480316288,0.1797353878658027,4.329869796038111e-15,0.1811620480316288,0.1797353878658027,4.329869796038111e-15,0.1811620480316288,[0.],0
2020-03-10 05:00:00,0.5,0.2736284539699911,0.2736284539699911,0.1007305203889837,-4.996003610813204e-16,0.2736284539699911,0.1007305203889837,-4.996003610813204e-16,0.2736284539699911,[5.55111512e-17],0
2020-03-10 05:30:00,0.545348445638197,0.5119882380106253,0.5119882380106253,-0.1017318277542151,0.0,0.5119882380106253,-0.101731827754215,0.0,0.5119882380106253,[0.],0
2020-03-10 06:00:00,0.5090188391868087,0.4097782979554983,0.4097782979554983,0.0613755481983477,0.0,0.4097782979554983,0.0613755481983478,0.0,0.4097782979554983,[0.],0
2020-03-10 06:30:00,0.5000000000000001,0.2060852189915125,0.2060852189915125,0.0078511375537919,0.3213200537111058,0.2060852189915125,0.0078511375537919,0.3213200537111058,0.2060852189915125,[8.32667268e-17],1
2020-03-10 07:00:00,0.5,0.1283015715443452,0.1283015715443452,-0.0100100200501403,0.4996571664545131,0.1283015715443452,-0.0100100200501403,0.4996571664545131,0.1283015715443452,[0.],1
2020-03-10 07:30:00,0.5,0.2063087576509014,0.2063087576509014,-0.0100100200501405,0.4613935700915468,0.2063087576509014,-0.0100100200501405,0.4613935700915468,0.2063087576509014,[0.],1
2020-03-10 08:00:00,0.5,0.1629630459016459,0.1629630459016459,-0.0100100200501405,0.528457230558751,0.1629630459016459,-0.0100100200501405,0.528457230558751,0.1629630459016459,[8.32667268e-17],1
2020-03-10 08:30:00,0.5,0.1907731403899406,0.1907731403899406,-0.0100100200501405,0.5224420078653282,0.1907731403899406,-0.0100100200501405,0.5224420078653282,0.1907731403899406,[0.],1
2020-03-10 09:00:00,0.5,0.2787849343474419,0.2787849343474419,-0.0100100200501405,0.4504558549334678,0.2787849343474419,-0.0100100200501405,0.4504558549334678,0.2787849343474419,[0.],1
2020-03-10 09:30:00,0.5,0.3332493744885836,0.3332493744885836,-0.0100100200501405,0.3966324404333518,0.3332493744885836,-0.0100100200501405,0.3966324404333518,0.3332493744885836,[5.55111512e-17],1
2020-03-10 10:00:00,0.5,0.3598152238906866,0.3598152238906866,-0.0100100200501405,0.3623742833389411,0.3598152238906866,-0.0100100200501405,0.3623742833389411,0.3598152238906866,[0.],1
2020-03-10 10:30:00,0.5,0.3080675050585266,0.3080675050585266,-0.0100100200501405,0.4064296944787934,0.3080675050585266,-0.0100100200501405,0.4064296944787934,0.3080675050585266,[5.55111512e-17],1
2020-03-10 11:00:00,0.5,0.3107813130123557,0.3107813130123557,-0.0100100200501405,0.3947415275506053,0.3107813130123557,-0.0100100200501405,0.3947415275506053,0.3107813130123557,[5.55111512e-17],1
2020-03-10 11:30:00,0.5,0.3166564577528345,0.3166564577528345,-0.0100100200501405,0.391430485374229,0.3166564577528345,-0.0100100200501405,0.391430485374229,0.3166564577528345,[0.],1
2020-03-10 12:00:00,0.5,0.289305200016779,0.289305200016779,-0.0100100200501405,0.414294563623105,0.289305200016779,-0.0100100200501405,0.414294563623105,0.289305200016779,[5.55111512e-17],1
2020-03-10 12:30:00,0.5,0.3359515929180712,0.3359515929180712,-0.0100100200501405,0.3548276579013001,0.3359515929180712,-0.0100100200501405,0.3548276579013001,0.3359515929180712,[5.55111512e-17],1
2020-03-10 13:00:00,0.5081044846168665,0.3730728944762089,0.3730728944762089,-0.026278022681337,0.3,0.3730728944762089,-0.026278022681337,0.3,0.3730728944762089,[0.],1
2020-03-10 13:30:00,0.5689818678312414,0.4747301877276059,0.4747301877276059,-0.1337045467019648,0.2999999999999999,0.4747301877276059,-0.1337045467019647,0.2999999999999999,0.4747301877276059,[5.55111512e-17],1
2020-03-10 14:00:00,0.5619200272591237,0.3438725951513053,0.3438725951513053,0.0027432912229369,0.3001789854206296,0.3438725951513053,0.0027432912229369,0.3001789854206296,0.3438725951513053,[5.55111512e-17],1
2020-03-10 14:30:00,0.5687965301802016,0.367361869876395,0.367361869876395,-0.0250541775687025,0.2999999999999999,0.367361869876395,-0.0250541775687025,0.2999999999999999,0.367361869876395,[0.],1
2020-03-10 15:00:00,0.5036523494767843,0.2568278989250101,0.2568278989250101,0.1175310754339643,0.3,0.2568278989250101,0.1175310754339642,0.3,0.2568278989250101,[0.],1
2020-03-10 15:30:00,0.5,0.2485943033648772,0.2485943033648772,-0.0027691148356644,0.4419953242913,0.2485943033648772,-0.0027691148356644,0.4419953242913,0.2485943033648772,[8.32667268e-17],1
2020-03-10 16:00:00,0.5,0.1360122649821508,0.1360122649821508,-0.0100100200501405,0.5855362166064513,0.1360122649821508,-0.0100100200501405,0.5855362166064513,0.1360122649821508,[5.55111512e-17],1
2020-03-10 16:30:00,0.5,0.0293252997281101,0.0293252997281101,-0.0100100200501405,0.7326077972451073,0.0293252997281101,-0.0100100200501405,0.7326077972451073,0.0293252997281101,[3.81639165e-17],1
2020-03-10 17:00:00,0.5,0.0514783030041587,0.0514783030041587,-0.0100100200501405,0.738659922174187,0.0514783030041587,-0.0100100200501405,0.738659922174187,0.0514783030041587,[3.46944695e-17],1
2020-03-10 17:30:00,0.5,0.1635087067218924,0.1635087067218924,-0.0100100200501405,0.6195782364051712,0.1635087067218924,-0.0100100200501405,0.6195782364051712,0.1635087067218924,[2.77555756e-17],1
2020-03-10 18:00:00,0.5,0.4126580658461228,0.4126580658461228,-0.0100100200501405,0.3697878516399152,0.4126580658461228,-0.0100100200501405,0.3697878516399152,0.4126580658461228,[5.55111512e-17],1
2020-03-10 18:30:00,0.5558950971070492,0.5348576480174195,0.5348576480174195,-0.1233107482781911,0.3916582284658998,0.5348576480174195,-0.1233107482781911,0.3916582284658998,0.5348576480174195,[0.],1
2020-03-10 19:00:00,0.8563282533003235,0.5368386770418587,0.5368386770418587,-0.6548696386974644,0.9096976283222722,0.5368386770418587,-0.6548696386974644,0.9096976283222722,0.5368386770418587,[0.],1
2020-03-10 19:30:00,0.7035907517537607,0.4945185465460454,0.4945185465460454,0.2804814534539548,-1.6653345369377348e-16,0.4945185465460454,0.2804814534539548,-1.6653345369377348e-16,0.4945185465460454,[5.55111512e-17],0
2020-03-10 20:00:00,0.6360700995731887,0.6195620678020722,0.6195620678020722,0.119540496300492,-1.1102230246251563e-16,0.6195620678020722,0.119540496300492,-1.1102230246251563e-16,0.6195620678020722,[0.],0
2020-03-10 20:30:00,0.5616054118529135,0.5886753284905718,0.5886753284905718,0.1344015945863512,0.0,0.5886753284905718,0.1344015945863512,0.0,0.5886753284905718,[0.],0
2020-03-10 21:00:00,0.5000000000000002,0.567453015777087,0.567453015777087,0.1107521124280408,4.440892098500626e-16,0.567453015777087,0.1107521124280408,4.440892098500626e-16,0.567453015777087,[0.],0
2020-03-10 21:30:00,0.642366033003039,0.9385873475994788,0.9385873475994788,-0.3039719613337887,0.0,0.9385873459491731,-0.3039719613337887,0.0,0.9385873459491731,[1.65030567e-09],0
2020-03-10 22:00:00,0.8338315895358557,2.0,2.0,-0.4128205111699568,0.0,0.999999998349444,-0.4128205111699569,0.0,0.999999998349444,[1.],0
2020-03-10 22:30:00,1.045902522562773,1.9173325535585104,1.9173325535585104,-0.4621794855289304,0.0,0.9999999983494432,-0.4621794855289304,0.0,0.9999999983494432,[0.91733256],0
2020-03-10 23:00:00,1.2815788516271516,1.905043737001742,1.905043737001742,-0.5192307675802063,0.0,0.999999998349437,-0.5192307675802061,0.0,0.999999998349437,[0.90504374],0
2020-03-10 23:30:00,1.5289232982410448,1.835558044467792,1.835558044467792,-0.5506410239904557,0.0,0.99999999834943,-0.5506410239904558,0.0,0.99999999834943,[0.83555805],0
2020-03-11 00:00:00,1.786020570117212,1.8245620229494703,1.8245620229494703,-0.578205126554552,0.0,0.999999998349424,-0.578205126554552,0.0,0.999999998349424,[0.82456202],0
2020-03-11 00:30:00,2.050160363689784,1.9358647134917333,1.9358647134917333,-0.5999999983494188,0.0,0.9999999983494188,-0.5999999983494188,0.0,0.9999999983494188,[0.93586472],0
2020-03-11 01:00:00,2.3130685020950743,1.84217687260747,1.84217687260747,-0.6032051265545447,0.0,0.9999999983494166,-0.6032051265545448,0.0,0.9999999983494166,[0.84217687],0
2020-03-11 01:30:00,2.578976257343278,1.6467776086596615,1.6467776086596615,-0.616025639375054,0.0,0.999999998349413,-0.6160256393750541,0.0,0.999999998349413,[0.64677761],0
2020-03-11 02:00:00,2.848117378335106,1.406112976328418,1.406112976328418,-0.6294871778365895,0.0,0.99999999834941,-0.6294871778365894,0.0,0.99999999834941,[0.40611298],0
2020-03-11 02:30:00,3.117926062477259,1.5909055264951402,1.5909055264951402,-0.6371794855288955,0.0,0.9999999983494084,-0.6371794855288955,0.0,0.9999999983494084,[0.59090553],0
2020-03-11 03:00:00,3.387552007412079,1.5863312139905998,1.5863312139905998,-0.6429487162981249,0.0,0.9999999983494068,-0.6429487162981249,0.0,0.9999999983494068,[0.58633122],0
2020-03-11 03:30:00,3.655598556803299,1.2366984383972854,1.2366984383972854,-0.6455128188622278,0.0,0.9999999983494072,-0.6455128188622277,0.0,0.9999999983494072,[0.23669844],0
2020-03-11 04:00:00,3.920127054408377,1.3357645551518382,1.3357645551518382,-0.6435897419391531,0.0,0.9999999983494094,-0.643589741939153,0.0,0.9999999983494094,[0.33576456],0
2020-03-11 04:30:00,4.178656223643632,1.5032808574301424,1.5032808574301424,-0.6358974342468486,0.0,0.9999999983494128,-0.6358974342468486,0.0,0.9999999983494128,[0.50328086],0
2020-03-11 05:00:00,4.429838410685065,1.4037423432376006,1.4037423432376006,-0.6249999983494167,0.0,0.9999999983494168,-0.6249999983494167,0.0,0.9999999983494168,[0.40374234],0
2020-03-11 05:30:00,4.66047590273952,1.2432422298725527,1.2432422298725527,-0.583974357323784,0.0,0.999999998349425,-0.5839743573237839,0.0,0.999999998349425,[0.24324223],0
2020-03-11 06:00:00,4.861442128344539,1.3769307878799462,1.3769307878799462,-0.5224358957853303,0.0,0.999999998349433,-0.5224358957853303,0.0,0.999999998349433,[0.37693079],0
2020-03-11 06:30:00,5.030908553615654,1.4489737158909777,1.4489737158909777,-0.4570512804007136,0.0,0.9999999983494314,-0.4570512804007135,0.0,0.9999999983494314,[0.44897372],0
2020-03-11 07:00:00,5.154833195124534,1.5614705401349231,1.5614705401349231,-0.3615384598878843,0.0,0.9999999983494228,-0.3615384598878843,0.0,0.9999999983494228,[0.56147054],0
2020-03-11 07:30:00,5.25660430684471,1.6910937798808323,1.6910937798808323,-0.3166666650160822,0.0,0.9999999983494156,-0.3166666650160822,0.0,0.9999999983494156,[0.69109378],0
2020-03-11 08:00:00,5.351646230621215,1.4850303518891084,1.4850303518891084,-0.3044871778365928,0.0,0.9999999983494132,-0.3044871778365928,0.0,0.9999999983494132,[0.48503035],0
2020-03-11 08:30:00,5.445135664153827,1.409410032486054,1.409410032486054,-0.303205126554542,0.0,0.999999998349414,-0.3032051265545421,0.0,0.999999998349414,[0.40941003],0
2020-03-11 09:00:00,5.538292274357242,1.609002271576354,1.609002271576354,-0.3044871778365947,0.0,0.9999999983494152,-0.3044871778365947,0.0,0.9999999983494152,[0.60900227],0
2020-03-11 09:30:00,5.636228795285092,1.5782049755869725,1.5782049755869725,-0.3166666650160842,0.0,0.9999999983494176,-0.3166666650160843,0.0,0.9999999983494176,[0.57820498],0
2020-03-11 10:00:00,5.735286439982288,1.3816142174399104,1.3816142174399104,-0.3211538444826954,0.0,0.9999999983288492,-0.3211538444826953,0.0,0.9999999983288492,[0.38161422],0
2020-03-11 10:30:00,5.832153474797091,1.6407819036817413,1.6407819036817413,-0.3185897407183508,0.0,0.9999999971286072,-0.3185897407183508,0.0,0.9999999971286072,[0.64078191],0
2020-03-11 11:00:00,5.9280518391958745,1.4072993371057618,1.4072993371057618,-0.3185897405733667,0.0,0.9999999969836232,-0.3185897405733667,0.0,0.9999999969836232,[0.40729934],0
2020-03-11 11:30:00,6.021790529520824,1.3803121826053335,1.3803121826053335,-0.3160256378090793,0.0,0.9999999967834384,-0.3160256378090793,0.0,0.9999999967834384,[0.38031219],0
2020-03-11 12:00:00,6.105867165641658,1.1847025417844756,1.1847025417844756,-0.2974358939319972,0.0,0.9999999964960996,-0.2974358939319972,0.0,0.9999999964960996,[0.18470255],0
2020-03-11 12:30:00,6.192115444816935,1.1623913664887002,1.1623913664887002,-0.3038461499471591,0.0,0.9999999961010052,-0.3038461499471591,0.0,0.9999999961010052,[0.16239137],0
2020-03-11 13:00:00,6.279607482711988,1.294179859111773,1.294179859111773,-0.3083333288547078,0.0,0.9999999955213744,-0.3083333288547079,0.0,0.9999999955213744,[0.29417986],0
2020-03-11 13:30:00,6.355673256055262,1.6591071228798684,1.6591071228798684,-0.2858974304124318,0.0,0.999999994514996,-0.2858974304124319,0.0,0.999999994514996,[0.65910713],0
2020-03-11 14:00:00,6.426440957106709,1.368242609981176,1.368242609981176,-0.2762820440081302,0.0,0.999999992726079,-0.2762820440081303,0.0,0.999999992726079,[0.36824262],0
2020-03-11 14:30:00,6.4992245362067065,1.2735917531720649,1.2735917531720649,-0.2820512691871379,0.0,0.9999999871358558,-0.2820512691871378,0.0,0.9999999871358558,[0.27359177],0
2020-03-11 15:00:00,6.499999983382077,1.27470236140981,1.27470236140981,-0.1333126102808648,0.0,0.8762613282295828,-0.1333126102808648,0.0,0.8762613282295828,[0.39844103],0
2020-03-11 15:30:00,6.499999991067406,1.3813537300947445,1.3813537300947445,-0.13173543759,0.0,0.9112226170771796,-0.13173543759,0.0,0.9112226170771796,[0.47013111],0
2020-03-11 16:00:00,6.499999991067409,1.4195971796665208,1.4195971796665208,-0.1317354219612886,0.0,0.9695559347818016,-0.1317354219612886,0.0,0.9695559347818016,[0.45004124],0
2020-03-11 16:30:00,6.5,1.2490783065631093,1.2490783065631093,-0.1317354403098941,0.0,0.996479030053484,-0.1317354403098941,0.0,0.996479030053484,[0.25259928],0
2020-03-11 17:00:00,6.498593007815539,1.3018007299501309,1.3018007299501309,-0.1288461486328299,0.0,0.999999994786676,-0.1288461486328299,0.0,0.999999994786676,[0.30180074],0
2020-03-11 17:30:00,6.499384853385826,1.3152406825956977,1.3152406825956977,-0.1333333289579871,0.0,0.999999995624654,-0.1333333289579872,0.0,0.999999995624654,[0.31524069],0
2020-03-11 18:00:00,6.4979840128089466,1.1867020733062343,1.1867020733062343,-0.1288461489231915,0.0,0.9999999950770376,-0.1288461489231915,0.0,0.9999999950770376,[0.18670208],0
2020-03-11 18:30:00,6.496909411974022,1.0253873040902866,1.0253873040902866,-0.1294871713405076,0.0,0.9999999918533282,-0.1294871713405077,0.0,0.9999999918533282,[0.02538731],0
2020-03-11 19:00:00,6.499999991452668,1.0861222121522285,1.0861222121522285,-0.1380244212838479,0.0,0.9617423700017966,-0.1380244212838479,0.0,0.9617423700017966,[0.12437984],0
2020-03-11 19:30:00,6.486383944141468,0.907051449162932,0.907051449162932,-0.1038463108340366,0.0,0.9070514390391649,-0.1038463108340366,0.0,0.9070514390391649,[1.01237672e-08],0
2020-03-11 20:00:00,6.5,0.9807826706729148,0.9807826706729148,-0.1595039413298701,0.0,0.938350095176024,-0.1595039413298701,0.0,0.938350095176024,[0.04243258],0
2020-03-11 20:30:00,6.500000000000001,1.0341668042041,1.0341668042041,-0.1317354221447674,0.0,0.8817354221447674,-0.1317354221447674,0.0,0.8817354221447674,[0.15243138],0
2020-03-11 21:00:00,6.5,1.0110417220150425,1.0110417220150425,-0.1317354221447642,0.0,0.8221200375293796,-0.1317354221447642,0.0,0.8221200375293796,[0.18892168],0
2020-03-11 21:30:00,6.5,1.0120997335788526,1.0120997335788526,-0.1317354221447663,0.0,0.7778892682986125,-0.1317354221447663,0.0,0.7778892682986125,[0.23421047],0
2020-03-11 22:00:00,6.5,0.9313691854971812,0.9313691854971812,-0.1317354221447662,0.0,0.7221200375293816,-0.1317354221447662,0.0,0.7221200375293816,[0.20924915],0
2020-03-11 22:30:00,6.5,1.041161645750019,1.041161645750019,-0.1317354221447668,0.0,0.6669918324011771,-0.1317354221447668,0.0,0.6669918324011771,[0.37416981],0
2020-03-11 23:00:00,6.5,1.1045300455415226,1.1045300455415226,-0.1317354221447664,0.0,0.6169918324011766,-0.1317354221447663,0.0,0.6169918324011766,[0.48753821],0
2020-03-11 23:30:00,6.500000000000001,1.1731028409686035,1.1731028409686035,-0.1317354221447673,0.0,0.589427729837075,-0.1317354221447673,0.0,0.589427729837075,[0.58367511],0
2020-03-12 00:00:00,6.500000000000001,1.3336009063691336,1.3336009063691336,-0.1317354221447657,0.0,0.5618636272729709,-0.1317354221447657,0.0,0.5618636272729709,[0.77173728],0
2020-03-12 00:30:00,6.5,1.421587413142156,1.421587413142156,-0.131735422144765,0.0,0.5464790118883547,-0.1317354221447649,0.0,0.5464790118883547,[0.8751084],0
2020-03-12 01:00:00,6.5,1.3322020934708092,1.3322020934708092,-0.1317354221447669,0.0,0.5509661913755362,-0.1317354221447669,0.0,0.5509661913755362,[0.7812359],0
2020-03-12 01:30:00,6.5,1.2348848069885845,1.2348848069885845,-0.1317354221447666,0.0,0.5432738836832282,-0.1317354221447666,0.0,0.5432738836832282,[0.69161092],0
2020-03-12 02:00:00,6.5,1.3910129124991002,1.3910129124991002,-0.1317354221447663,0.0,0.5317354221447664,-0.1317354221447664,0.0,0.5317354221447664,[0.85927749],0
2020-03-12 02:30:00,6.500000000000001,1.3332192873167448,1.3332192873167448,-0.1317354221447672,0.0,0.51955593496528,-0.1317354221447671,0.0,0.51955593496528,[0.81366335],0
2020-03-12 03:00:00,6.500000000000001,1.5155767165716274,1.5155767165716274,-0.1317354221447657,0.0,0.5195559349652785,-0.1317354221447657,0.0,0.5195559349652785,[0.99602078],0
2020-03-12 03:30:00,6.499999985255048,1.3395885276940578,1.3395885276940578,-0.1317353918568632,0.0,0.5176328277542991,-0.1317353918568631,0.0,0.5176328277542991,[0.8219557],0
2020-03-12 04:00:00,6.499999985254765,1.8317830298264397,1.83178302982644,-0.1317354218413045,0.0,0.5169918320977148,-0.1317354218413045,0.0,0.5169918320977148,[1.3147912],0
2020-03-12 04:30:00,6.4999999852566885,1.7087403590401058,1.7087403590401058,-0.1317354218458313,0.0,0.5189149090253186,-0.1317354218458313,0.0,0.5189149090253186,[1.18982545],0
2020-03-12 05:00:00,6.499999985253169,1.2510276931249484,1.2510276931249484,-0.131735421834691,0.0,0.5355815756808449,-0.131735421834691,0.0,0.5355815756808449,[0.71544612],0
2020-03-12 05:30:00,6.499999985252014,1.5779203292780988,1.5779203292780988,-0.131735421839477,0.0,0.5682738833779386,-0.131735421839477,0.0,0.5682738833779386,[1.00964645],0
2020-03-12 06:00:00,6.499999985253483,1.283114286207098,1.283114286207098,-0.1317354218448417,0.0,0.6253251654345853,-0.1317354218448416,0.0,0.6253251654345853,[0.65778912],0
2020-03-12 06:30:00,6.499999985250371,1.4737161574367077,1.4737161574367077,-0.1317354218354637,0.0,0.6907097808098228,-0.1317354218354638,0.0,0.6907097808098228,[0.78300638],0
2020-03-12 07:00:00,6.49999998524643,1.738777643168352,1.738777643168352,-0.1317354218336978,0.0,0.7669918320901081,-0.1317354218336979,0.0,0.7669918320901081,[0.97178581],0
2020-03-12 07:30:00,6.499999985247889,1.5245990659750512,1.5245990659750512,-0.1317354218447067,0.0,0.8118636269729119,-0.1317354218447067,0.0,0.8118636269729119,[0.71273544],0
2020-03-12 08:00:00,6.4999999852436,1.2454286162270845,1.2454286162270845,-0.1317354218329281,0.0,0.8253251654226718,-0.1317354218329282,0.0,0.8253251654226718,[0.42010345],0
2020-03-12 08:30:00,6.499999985236822,1.1903540820698664,1.1903540820698664,-0.1317354218277287,0.0,0.8362226013149082,-0.1317354218277286,0.0,0.8362226013149082,[0.35413148],0
2020-03-12 09:00:00,6.499999985244355,1.7561424193508968,1.7561424193508968,-0.1317354218569875,0.0,0.8554533705749363,-0.1317354218569876,0.0,0.8554533705749363,[0.90068905],0
2020-03-12 09:30:00,6.499999985241417,1.5103186378193971,1.5103186378193971,-0.1317354218356325,0.0,0.8599405500407608,-0.1317354218356325,0.0,0.8599405500407608,[0.65037809],0
2020-03-12 10:00:00,6.499999985238572,1.7404481040590851,1.7404481040590851,-0.1317354218357638,0.0,0.8625046526049945,-0.1317354218357638,0.0,0.8625046526049945,[0.87794345],0
2020-03-12 10:30:00,6.4999999852415895,1.478616462432124,1.478616462432124,-0.1317354218477463,0.0,0.8727610628733874,-0.1317354218477463,0.0,0.8727610628733874,[0.6058554],0
2020-03-12 11:00:00,6.499999985244543,1.5853317869761443,1.5853317869761443,-0.1317354218476782,0.0,0.8785302936425501,-0.1317354218476782,0.0,0.8785302936425501,[0.70680149],0
2020-03-12 11:30:00,6.499999985246194,1.5712414704028903,1.5712414704028903,-0.1317354218450632,0.0,0.8778892679989094,-0.1317354218450632,0.0,0.8778892679989094,[0.6933522],0
2020-03-12 12:00:00,6.499999985247996,1.344442747609036,1.344442747609036,-0.1317354218454073,0.0,0.8830174731274587,-0.1317354218454074,0.0,0.8830174731274587,[0.46142527],0
2020-03-12 12:30:00,6.499999985249595,1.29031836820356,1.29031836820356,-0.1317354218450277,0.0,0.8785302936398995,-0.1317354218450277,0.0,0.8785302936398995,[0.41178807],0
2020-03-12 13:00:00,6.499999985248953,1.2118266445346435,1.2118266445346435,-0.1317354218404579,0.0,0.8560943961994323,-0.1317354218404579,0.0,0.8560943961994323,[0.35573225],0
2020-03-12 13:30:00,6.499999985245386,1.5469604003216195,1.5469604003216195,-0.1317354218344326,0.0,0.8605815756805865,-0.1317354218344326,0.0,0.8605815756805865,[0.68637882],0
2020-03-12 14:00:00,6.499999985244976,1.104305657841358,1.104305657841358,-0.1317354218408474,0.0,0.8548123449177705,-0.1317354218408474,0.0,0.8548123449177705,[0.24949331],0
2020-03-12 14:30:00,6.499999985204925,1.3296612940081067,1.3296612940081067,-0.1317354217594109,0.0,0.8413508063747955,-0.1317354217594109,0.0,0.8413508063747955,[0.48831049],0
2020-03-12 15:00:00,6.499999985216074,1.2521251465581242,1.2521251465581242,-0.1317354218637584,0.0,0.8445559346842713,-0.1317354218637584,0.0,0.8445559346842713,[0.40756921],0
2020-03-12 15:30:00,6.499999985216749,0.9980883630751152,0.9980883630751152,-0.1317354218424723,0.0,0.857376447483498,-0.1317354218424723,0.0,0.857376447483498,[0.14071192],0
2020-03-12 16:00:00,6.499999985214005,1.3045565851344494,1.3045565851344494,-0.1317354218354657,0.0,0.8823764474764915,-0.1317354218354658,0.0,0.8823764474764915,[0.42218014],0
2020-03-12 16:30:00,6.499999985214636,1.3187728914886776,1.3187728914886776,-0.1317354218423388,0.0,0.911863626970544,-0.1317354218423388,0.0,0.911863626970544,[0.40690926],0
2020-03-12 17:00:00,6.4999999852143056,1.3173844744588947,1.3173844744588947,-0.1317354218403778,0.0,0.9201969603019164,-0.1317354218403779,0.0,0.9201969603019164,[0.39718751],0
2020-03-12 17:30:00,6.499999985216131,1.4096739846584154,1.4096739846584154,-0.1317354218447991,0.0,0.9285302936396708,-0.1317354218447991,0.0,0.9285302936396708,[0.48114369],0
2020-03-12 18:00:00,6.499999985203097,1.410334103706535,1.410334103706535,-0.1317354218143145,0.0,0.9304533705322632,-0.1317354218143145,0.0,0.9304533705322632,[0.47988073],0
2020-03-12 18:30:00,6.499999985222767,1.1724022893276154,1.1724022893276154,-0.1317354218812244,0.0,0.95737644752225,-0.1317354218812244,0.0,0.95737644752225,[0.21502584],0
2020-03-12 19:00:00,6.49999998523196,1.1989834867102698,1.1989834867102698,-0.1317354218601069,0.0,0.9368636269883122,-0.131735421860107,0.0,0.9368636269883122,[0.26211986],0
2020-03-12 19:30:00,6.499999984406166,1.2696482542201557,1.2696482542201557,-0.1317354201451345,0.0,0.9163508047605192,-0.1317354201451345,0.0,0.9163508047605192,[0.35329745],0
2020-03-12 20:00:00,6.5,1.2744555273448372,1.2744555273448372,-0.1317354538560574,0.0,0.8913508384714419,-0.1317354538560573,0.0,0.8913508384714419,[0.38310469],0
2020-03-12 20:30:00,6.499999985042981,1.426504580834999,1.426504580834999,-0.1317353914212531,0.0,0.8490430837289454,-0.1317353914212531,0.0,0.8490430837289454,[0.5774615],0
2020-03-12 21:00:00,6.5,1.351746024597112,1.351746024597112,-0.1317354525610435,0.0,0.8080175038430948,-0.1317354525610434,0.0,0.8080175038430948,[0.54372852],0
2020-03-12 21:30:00,6.499999985084396,1.3635894278029657,1.3635894278029657,-0.1317353915063243,0.0,0.7676328274037602,-0.1317353915063243,0.0,0.7676328274037602,[0.5959566],0
2020-03-12 22:00:00,6.5,1.175089302844982,1.175089302844982,-0.1317354524768237,0.0,0.7092995550409262,-0.1317354524768237,0.0,0.7092995550409262,[0.46578975],0
2020-03-12 22:30:00,6.5,1.1728692816201316,1.1728692816201316,-0.1317354221447668,0.0,0.6554533708627156,-0.1317354221447668,0.0,0.6554533708627156,[0.51741591],0
2020-03-12 23:00:00,6.500000000000001,1.489270901666242,1.489270901666242,-0.1317354221447674,0.0,0.6125046529139981,-0.1317354221447673,0.0,0.6125046529139981,[0.87676625],0
2020-03-12 23:30:00,6.5,1.1922419133277855,1.1922419133277855,-0.131735422144765,0.0,0.581735422144765,-0.131735422144765,0.0,0.581735422144765,[0.61050649],0

